Discovering Hierarchical Achievements in Reinforcement Learning via Contrastive Learning

Discovering achievements with a hierarchical structure in procedurally generated environments presents a significant challenge. This requires an agent to possess a broad range of abilities, including generalization and long-term reasoning. Many prior methods have been built upon model-based or hierarchical approaches, with the belief that an explicit module for long-term planning would be advantageous for learning hierarchical dependencies. However, these methods demand an excessive number of environment interactions or large model sizes, limiting their practicality. In this work, we demonstrate that proximal policy optimization (PPO), a simple yet versatile model-free algorithm, outperforms previous methods when optimized with recent implementation practices. Moreover, we find that the PPO agent can predict the next achievement to be unlocked to some extent, albeit with limited confidence. Based on this observation, we introduce a novel contrastive learning method, called achievement distillation, which strengthens the agent's ability to predict the next achievement. Our method exhibits a strong capacity for discovering hierarchical achievements and shows state-of-the-art performance on the challenging Crafter environment in a sample-efficient manner while utilizing fewer model parameters.

==> data/confidence.csv <==
ours,ppo
0.43939123030746685,0.42054032901323546
0.9054325074761514,0.10902641546052144
0.9978740349444674,0.20297304008324907
0.8779476947056878,0.36150518006447724
0.9970346225933953,0.6480898540136317
0.8882202160982886,0.6025120876520785
0.9971187706254422,0.9610186801434557
0.036024199637394186,0.12283037488128493
0.696199293112736,0.33181985133536945
0.15231696716743476,0.00194145623562645
0.8294188524721101,0.7129736762333138
0.881869607873288,0.11687819279868818
0.4264136162347195,0.3064961134993817
0.9267385065043211,0.630819177796481
0.8274338561049335,0.5727372103691869
0.37472882527165885,0.06669721757810215
0.9164718778510077,0.3084437204813252
0.8387144903796206,0.039903106516534476
0.01719698091248495,6.617153785399923e-05
0.6568251139083887,0.07258596822086852
0.039654557236281564,0.655559062435411
0.4450505128637432,0.37249555388239547
0.9574222286736582,0.5236693361399524
0.8293549625207118,0.05885041672114121
0.2592930015516668,0.33238444168385956
0.7615574505884166,0.1659954136898473
0.0420151702051554,0.12720532519451752
0.05574367857456461,0.3466312002732094
0.9999999858303485,0.9574822154222187
0.12377342033387122,0.07338083391837594
0.9736566622399099,0.14594822715226494
0.9704102107170632,0.3302697170002202
0.9922490766717494,0.2963847952649078
0.9696451182584711,0.41545280044824245
1.6895090899408122e-15,0.00033060498704345404
0.9999999999978001,0.9999998724284256
0.5257143216618667,0.9105121800468697
0.9995021675898722,0.9999258061432603
0.4498163209522082,0.07090971830994698
0.26154335276481555,0.16823195437534746
0.12437498288912975,0.11450975843560761
0.9999999997480633,0.9999999998561306
0.8295627247420728,0.35687977923346387
0.9999732732443235,0.9893691346408866
0.9795168676173841,0.39607698565058375
0.7794379312170017,0.08368743974500582
0.6098752149079166,0.4800148943832411
0.6567261722899657,0.0877773066762887
0.02488770232379008,0.09379973882869674
0.9999999990082487,0.9894974248308088
0.9673990391485282,0.7428633847554282
0.9133674518663772,0.18129746980884304
0.7030236623177941,0.09128224774880803
0.2694899576847442,0.15682413284917188
0.6267614058303198,0.5015874487704771
0.8970065102817496,0.5238254476352342
0.1070088208089646,0.006484662698177274
0.9800364714420943,0.013940582986050115
0.998553690059237,0.9994659291829667
0.3334078559316566,0.17658165040610105
0.9844690150551098,0.5739762073941177
0.03193015008701905,0.19168436379860335
0.5382632379449522,0.49253767881109173
0.9376300773761727,0.13948031850665948
0.9899595438252009,0.7192590738106277
0.4721153842812868,0.31108618346431394
0.9160913117810197,0.26227308492676843
0.9601855177007143,0.04402891688504753
0.6407289274006831,0.0779297849361773
0.5297163358155029,0.11378212844934231
0.8216234212293835,0.29978198443655285
0.8402570115220731,0.042475229774442666
0.9843837572137619,0.023253919548488114
0.9823416803823191,0.2664373106751005
0.3640784993159247,0.09914072132746483
0.7611209734401914,0.7783696209262712
0.37847624736649316,0.3799008441761737
0.35413481693463156,0.32265982204316784
0.32918086349438413,0.6627651038545309
0.872650412241361,0.015694416999160035
0.7632860034416968,0.15079947943130223
0.8363746278416673,0.48713083902143534
0.7704065075127904,0.17470919293031448
0.0864467708160577,0.06792957724769418
0.538443873343577,0.004153027461270599
0.6755375919497965,0.47115560340879065
0.12361472158527546,0.2169644796221235
0.7531517696898995,0.17568863096607298
0.047821140804883054,0.0025459911388920676
0.9374270614051529,0.9009555113379759
0.9967216585275648,0.5974473987295519
0.9999983486490277,0.9999517468751701
0.8980588517713002,0.4266604423733033
0.8144207566044309,0.31809148106857477
0.9983263280063043,0.6126132327789546
0.9999991523200296,0.9596064550161313
0.7436761876730784,0.6713671441402878
0.9599615962057224,0.47238233334982144
0.4309246282991985,0.5509121658293655
0.9995632744345868,0.04143922748407774
0.9885204070162387,0.03652631660486184
0.9711965867143547,0.45449870679284743
0.8634478331038282,0.3380487288991932
0.936574332344128,0.4676434624785749
0.9132881727116643,0.0042706876370025345
0.5804102820733047,0.15268547914436945
0.9812377056937253,0.25978097836470376
0.8416331824289398,0.38039661408662073
0.9975170993239533,0.9786915742805701
0.9999999999999952,1.0
0.9999994346636072,0.598189942840449
0.3062161410642975,0.04370964663705992
0.03196592937008403,0.15534665444257348
0.28032792864446704,0.22347391440266828
0.6777897227761631,0.49271870123256073
0.6182965614970249,0.037560288518958936
0.5313319012952639,0.08100102559790644
0.87107197596337,0.5641901533954388
0.2855625398435881,0.02141206134954616
0.9999996593305823,0.005776138810196152
0.7918303336005221,0.09348270396810848
0.8805794400996486,0.14013812362773997
0.9716903422578301,0.05014406628884688
0.9497225197733647,0.18234332910799309
0.9954186197530063,0.22034505821341202
0.05271808745064146,0.029819319620717665
0.7078691153496022,0.07323823400587767
0.9981609426234059,0.5038809181227752
0.9965500137397485,0.10694926700591567
0.9621880657507001,0.9485678844722957
0.9466569075778467,0.005142306200549906
0.7894709077159758,0.20590654583519535
0.14800306321164583,0.03410367776926992
0.7161225496751221,0.17771767420853782
0.1910471382303398,0.026870554710681126
0.8273872711872288,0.005805027233649264
0.9979677754861199,0.999952287272534
0.5791939363932859,0.4587883246915569
0.9962920761805258,0.7813071420258924
0.9944462766352884,0.9643612316788891
0.7565987166662043,0.15348579243421967
0.018600189021903517,0.00535808619075157
0.08881272697562248,0.9076394917526035
0.02029261876282192,0.03013122297596286
0.9994976718913724,0.9256771715876583
0.9931096845908568,0.7944086657144176
0.8022988752982269,0.10191413287843232
0.5739856095178354,0.11248837843227265
0.9322492771107199,0.393736808377611
0.9994985428510363,0.7122744445253216
0.1425522868429008,0.1637481383749101
0.9999839356858172,0.9999999975835693
0.8155056219463718,0.2077516335120033
0.34850725126276383,0.015304311685840927
0.6491039098478298,0.3561950698111366
0.9858520527791738,0.295033358514886
0.5564363991994183,0.06705759039324224
0.8177607021541998,0.807832114321883
0.9395422683393903,0.17253404070743728
0.3866631758345596,0.19597267701295293
0.27262871498110386,0.03651510944199012
0.7180645271320284,0.1492200242523331
0.9999695914521849,0.8666827129001523
0.9945850400701709,0.8742406108349545
0.996608904067253,0.8769432083602715
1.890640123975233e-09,0.02325801540066516
0.6977790998416551,0.16102200402030684
3.372429440917058e-08,0.016472778279138737
0.9941274733752348,0.24180170680434737
0.18295309781217775,0.04528007580893225
0.22890676197912269,0.021326973080005723
0.9830202372008896,0.21990727484374328
0.95100825348139,0.03210402574663892
0.9180757340683114,0.37223663854078237
0.7000221577660294,0.3625184447596215
0.1894797267029481,0.054608848410734157
0.7108396863039396,0.2248500852969714
0.9159745360388324,0.600250516871197
0.9918959754390487,0.17611352187491003
0.1274871634920158,0.0980767231851684
0.9034789623906776,0.1346761844317605
0.9997686726170826,0.9897144392720703
0.7785709925275904,0.35216875557429755
0.9904541614975088,0.7982230936060204
0.00041775925228059997,0.05004000782999598
0.7450261186188197,0.015895212892630465
0.01909515398659369,0.0873401787507198
0.9851749985089759,0.6021089562368469
0.8734348697434623,0.1270499618421328
0.844697379586348,0.0804642355433995
0.6937882219170286,0.0011589267757445426
0.8920897693605249,0.482184196751076
0.5475983664767733,0.037584310489486274
0.9986892640579925,0.9781472208735228
0.9877207221168371,0.43236372641085646
0.9960544969538491,0.754029674684318
0.3971963579991792,0.5178989346180324
0.762257741642498,0.027226172273677463
0.9951511958247277,0.5266661417884391
0.5275927852720459,0.4161733054521356
0.017692808358191016,0.015106599235418103
0.9998137439938701,0.4774794110845965
0.4366215536098126,0.2707794346530908
0.5471153029704974,0.40666843271145103
0.6084759730496562,0.7627122387028165
0.19687074931199036,0.729007518415495
1.0,0.9999999999999999
0.9954758369240645,0.31325403559283677
0.7649074223105494,0.25154359761200257
0.9853305295839534,0.1233193592660205
0.6039386862468444,0.06320605492623559
0.99999838360566,0.9912606090730157
0.04575345689241745,0.061144195390643634
0.9999999995074745,0.9006400643581873
0.8073523440236585,0.22614571765931799
0.5748818905302003,0.7319862013697463
0.20625254030043694,0.5811982080086313
0.9660394339699312,0.15943165473878815
0.7849955997870394,0.46352871726035544
0.8716738054642861,0.7885682120383831
0.9487669070194488,0.10745656539799354
0.14631440900603307,0.04018918173334296
0.8546257001145542,0.29554482108371594
0.9865668351722642,0.04634570176933762
0.5258633808157661,0.007561518789157137
0.25169264008033415,0.16893303682874655
0.980805266837908,0.2886074988164571
0.9396442042777221,0.9946874281022273
0.36145511472333125,0.1189423898798767
0.4262722445220961,0.1514329937934218
0.9979000201542401,0.7447064244670846
0.013552362226989507,0.0948632643853081
0.019677488573572852,0.019255608429457602
0.9983464313945049,0.58721740482802
0.37800981344836926,0.03537147465732226
0.9939056401196005,0.4234996680645313
0.9999958892031859,0.9981493734471603
0.9993371960205613,0.048344221068888214
0.7607186402622952,0.11066178304667944
0.999697201518827,0.969495549958892
0.3557567234847283,0.022892020377003955
0.9996687770448085,0.9941280245019553
6.326813096640954e-05,0.009859648746623812
0.8400094763097968,0.7688477459067221
0.41956617422381315,0.1728284116078217
0.9999905347975921,0.9999982381469056
0.8845262654138376,0.2478843666556278
0.8985890858871808,0.3268718882110775
0.7714081509630354,0.26304287382156977
0.9818684701166382,0.4384308505260673
0.7606248598851381,0.09415324220799672
0.6007307751451112,0.05704322360578115
0.8007291163230321,0.08421221519091325
0.5270882117311136,0.21282671994532207
0.9994669646684384,0.8346541379585772
0.6480894610581471,0.9381712863171349
0.9085607057922224,0.2704405299685734
0.9999999633295565,0.9529238284058857
0.4218866432941427,0.02350651007030804
0.9957991532830638,0.9893765959374595
0.9999905639212253,0.9999993732497136
0.8260092509242635,0.07061319785029634
0.37100189663681926,0.5137619097624664
0.9080284392365232,0.05921589639554134
0.48801520469424864,0.9999999903652766
9.622423878267686e-05,0.007200286133886781
0.23026009946577333,0.1273017242986805
0.9571408264930001,0.26990808606380085
0.8184956628955173,0.8154195573806803
0.00018228925346769803,0.03428718413066304
0.017183839452684743,0.0492379123976922
0.8333914140914122,0.4213306667964206
0.9885064025927215,0.09201235672220211
0.9550777278173684,0.8878748184226178
0.04946696454877444,0.3201731537889587
0.3845167827768046,0.004507823086952252
0.3875219975053866,0.5295753304908942
0.9993751885906681,0.9394465998711289
0.25475538136077297,0.03664621865519462
0.9792398964250757,0.7245970084383808
0.06782287771263883,0.04618883971541351
0.8355334284257365,0.7871976428284214
0.9976097220777435,0.4810879245604317
0.7534224644184971,0.5017611069833096
0.2701487805665785,0.3765937492935828
0.6858083222690519,0.06950104702313754
0.39933787138895804,0.26963604361475674
0.8987060574123096,0.5508338777246676
0.3753962267146781,0.2519361966768084
0.999993118889668,0.9999988067035425
0.00351959530922007,0.018298547125278886
0.9745447111679225,0.5999020578579982
0.0446058789815868,0.0107459083681785
0.9265830304750245,0.5634481154541182
0.9985260133019893,0.10799589902473111
0.438021313755254,0.4521210783421801
0.9609331280505036,0.024852999636025132
0.0010017962144792981,0.8881103795457365
0.9960982239882393,0.7953278251801399
0.9999117990998886,0.9991430975206291
0.9018955441523289,0.8823967222413742
0.022963596480781404,0.0018973935890644583
0.6619216705914105,0.45462199368455464
0.7854823749044413,0.7639687030596797
0.15205805536668943,0.07438705733043499
0.5432329962101257,0.023746510915261875
0.8508967230720419,0.29644155575480546
0.5209198794848844,0.13865087322811348
0.5102858138212494,0.19258103208381167
3.519808684751764e-05,5.190087787180593e-06
0.9962801580494841,0.4383871873302301
0.9490167133298028,0.06338940234758925
0.9550779838344583,0.8072308725585337
0.9991139269594822,0.9961415153158567
0.776237606492462,0.18621992656350772
0.9208380382927345,0.8455370055063721
0.9259321966769454,0.0736210889617458
0.9784655442034152,0.4298805396598716
0.07224751015580662,0.6512218301332777
0.9707296481597527,0.14421566698569036
0.9294244219051799,0.47908668820113476
0.7126879220844631,0.47583484190896447
8.976393725027065e-06,0.03367908943896341
0.652663134655866,0.20541037869865353
0.9242482121659201,0.6492858791861083
0.6270474641990402,0.23075772258390462
0.23843334037560843,0.9495452276753317
0.5190129456494132,0.3495039002589455
0.22085619475821022,0.04323412807028102
0.9216146576929783,0.3274413530140649
0.964021619859376,0.07178510389540575
0.9144131526748376,0.1794400158476102
0.4967353245479384,0.24773655021589736
0.8876936168210011,0.03554800451080859
0.846757237244353,0.26454130814714366
0.9924204663490221,0.045657738145512806
0.720011680859646,0.5381234861776911
0.26893632552068586,0.02845095088887507
0.996878542491314,0.09642768855706005
0.590023581610134,0.18342767202165464
0.02153128561592286,0.06399137028964726
0.9170807035879216,0.9829030544778798
0.9999999126000764,0.9992345549858159
0.8643438097142858,0.026214378792073466
0.9971449800483091,0.9499788606661016
0.8851494614412255,0.04630375741566499
0.07202707200491391,0.10124471714041497
0.3386806202973589,0.2472209551350939
0.7415450454770157,0.14061271065533296
0.9994196489182444,0.9909698487226013
0.3497418011335257,0.1339276465406581
0.7348398277263142,0.8922295206484719
0.9999994064391741,0.9857906289846701
0.9219308831230814,0.5604832346182066
0.9938044570239352,0.755013304654293
0.8549969996522193,0.7332446649537225
0.9379780653395113,0.054646696609935944
0.9836998375784006,0.46378117536045477
0.1405797944745342,0.021093005413652284
0.6056040921943632,0.09885899510955731
0.37034336442393967,0.3194231684412319
0.5387003838351517,0.30086707339190616
0.9418494178928656,0.22370756529713914
0.9827527887375018,0.8161382552057462
0.9985311170130262,0.9990337230672673
0.8614152818398783,0.08039259022325579
0.3895338817785665,0.07096605691409644
0.7893281539007427,0.898806978484625
0.8716161009811529,0.4012010615239819
0.9056098545909874,0.257051264704832
0.34983078430062137,0.5913398833398563
0.9997844780682295,0.9976305833689666
0.318514995848494,0.029530466607404934
0.9482918195081994,0.15333160046766822
0.9827665255404354,0.005638882286445425
0.7770156230928801,0.4409837818212455
0.752514463860546,0.3706859550888798
0.8860661131055587,0.40793696615956176
0.3947476025936109,0.009346713415107849
0.4159269259404292,0.794465745048251
0.972561655660886,0.5870463570822456
0.7678169905359282,0.37322323028292703
0.966406018813473,0.7131661614668683
0.9431378506675566,0.23650732847866782
0.8602356425366686,0.994886592996918
0.8613730632670574,0.12062082737265689
0.9868858649449463,0.01924829820646908
0.9832056645675804,0.24159273031364117
0.9999999999999795,0.836810284140663
0.9999999999339815,0.9999999623141514
0.8396866740181065,0.6732599330090702
0.7067288357599543,0.04580132429455481
0.5501247959606731,0.01064018950421296
0.9667010087832868,0.5798881202985007
0.9974918256656008,0.8514172854189337
0.816990586740936,0.5588821077606123
0.31759717804257903,0.028529204467716365
0.8252316400201473,0.31836855911367784
0.8277380855293877,0.13675763837975977
0.25953334696270836,0.07283201496873197
0.6029373179657472,0.9949641000379721
0.4517935591365405,0.2936249751927085
0.5438847041694161,0.6781240430982667
0.7808843341391118,0.45281246131188785
0.13813680676873158,0.0013815881615098153
0.4065763275375414,0.2488141241125872
0.03579534815444327,0.047704813279855554
0.9683543000441497,0.005592519922202827
0.6853669038677453,0.12667513162076535
0.1326744353565365,0.047381097157889296
0.8700132791139433,0.5757956788924236
0.07586780534034247,0.025311568132195414
0.8727739960679848,0.0861164884771609
0.6777308189991316,0.21007497575000356
0.8750835835387488,0.99909599768146
0.9999946882306797,0.22279879515973317
0.9893681989365295,0.9995902194119585
0.036928608295074376,0.07853796069029839
0.6658104549403454,0.7781902817639801
0.11638579856877539,0.2947791740922309
0.19369390159372005,0.6790795927501648
0.8406970570849505,0.8033946818901156
0.7959282268213117,0.20151207998555706
0.8891925749079854,0.017555600647275196
0.27061341564428887,0.3481970103331593
0.9459754595412933,0.15771224349664012
0.017725181253624656,0.22947546383242268
0.8614758517725558,0.40468513318650373
0.7591092650102633,0.16533811416042235
0.9999968750972722,0.9953956787341661
0.9999986394807602,0.9999933333675649
0.8043432118947178,0.008129454680933108
0.8786779500315044,0.9701968077578267
0.8745775197211235,0.7050677810757517
0.9724915043621492,0.28245174729699807
0.09012928077940448,0.28012183076218555
0.8289479663017357,0.5781634661251777
0.49779271695455984,0.044424236815389304
0.4658918036943499,0.5464004752680733
0.622780670954323,0.01328932935429166
0.9999885630118225,0.9954671112093678
0.9715356378243477,0.14509855028062568
0.1713977616758021,0.31606212067400247
0.965152846576913,0.8455854510306284
0.9900991019543979,0.9999885369385733
0.8170300993874416,0.33436649683079134
0.4595839591658065,0.4597100722728677
0.9411266879996245,0.32119137346587195
0.9999765374805428,0.08071595380536857
0.9768367074666572,0.9888761469742374
0.7644500420477316,0.08416702743119307
0.8966654273779759,0.24749558408602468
0.9897291799379827,0.1454382677291293
0.4422441054612096,0.412858634315473
0.9999999842815086,0.9968497130117708
0.8515294171250914,0.6393865034307805
0.8133662963951748,0.3001083138041177
0.1422271069851495,0.9725049754314578
0.9828802555509115,0.9976284644837349
0.6741922529408204,0.05338725660206558
0.9999939924659942,0.9999994266614554
0.9983693521649689,0.8164967543203124
0.9919255403287155,0.5619102236542787
0.996960538350684,0.8220502593530713
0.9897271827606338,0.7842559115861297
0.37164676241774874,0.019000293685167428
0.03129095751122275,0.45907167811984123
0.6051710433466133,0.41629010610711153
0.6916190624381208,0.030201087154380166
0.9983885117346731,0.48813364323779385
0.9905174056799354,0.8732154622511128
0.9935197447324435,0.9511096916442005
0.6747306449518999,0.027243814816181027
0.37497187413976224,0.08767866667080025
0.2962771853848624,0.09513623894407063
0.6595725795870365,0.22760498905489457
0.6946654694434032,0.16079583548554846
0.941395696097089,0.034311255598842204
0.21228996155770044,0.22385532804706676
0.8877956267268243,0.2305262633170007
0.9999012726429259,0.2567642333378508
0.7126740474753074,0.039772518597143945
0.706905618888924,0.3515562747603469
0.9775214699197519,0.09123982483326502
0.23404630753611347,0.05872558826173414
0.4063055036869955,0.0025724524981643637
0.9898370118895716,0.31568973858654686
0.9169684546917658,0.21175113533632897
0.9198402884306682,0.1289980012358085
0.720474825735478,0.048779275416035495
0.9999830053041296,0.9979276197314696
0.05929363771803411,0.919315322792391
0.6822203565919792,0.2887139837906179
0.8742091584256151,0.9765517541884651
0.8964774843854209,0.936156692730857
0.8851054201139804,0.22585045978315804
0.5240958579284808,0.1320461606583125
0.9257375255909052,0.21426165185043797
0.6941815626959518,0.46992871138941883
0.9999887449976285,0.7797569440759609
0.1430779602270415,0.011709362902922562
0.6919879616538567,0.41635584393136843
0.6775700288774087,0.34044990328832253
0.410044088167345,0.004350929648547723
0.2117189607765911,0.36909394779863186
0.0718661506361706,0.9999964677563323
0.9978739279156441,0.9999978933730371
0.9943485378597235,0.995135439932312
0.9319825148238481,0.9551428173325746
0.5480304906040518,0.022382427333382228
0.9867126286399136,0.0024367458993430624
0.9962005225375214,0.9795011558837162
0.2549098834253345,0.018970333116545137
0.631302677393006,0.022535960420660396
0.9526447545028925,0.3984771972201277
0.0440010261346398,0.03526693168494503
0.6826748499723706,0.9874968826383216
0.8604993519773081,0.21937279787126365
0.42404773831609827,0.19789765321674818
0.01351006898579065,0.28875351217215633
0.697514332994334,0.784158054776812
0.8796636024716862,0.30628435438867074
0.7735160973392634,0.7990107191808701
0.8853711786356222,0.35441375425607763
0.40506813909847894,0.1368160975432804
0.995040838023727,0.973617041580069
0.19496900032828499,0.32595216234833885
0.7422055641274077,0.24854085425532213
0.1660464565692587,0.7040436395276729
0.9960948201214361,0.46858811590585564
0.41408786384651386,0.4227204699589313
0.9738956208979518,0.04847840600364421
0.9302096091148732,0.999989062408005
0.8089351163865574,0.5377275556561132
0.9995415502330699,0.8260001373262107
0.9984477318801105,0.49219657009426826
0.9876615830739304,0.35440734434544785
0.9279677229150805,0.8061959394041749
0.764260982506437,0.3386848228619279
0.9467542255864517,0.7808607015471105
0.8635289499271409,0.22346482065522422
0.7206428035004667,0.4127582206827298
0.9951662846220662,0.9793284494348952
0.9979718608605443,0.9973530051766094
0.2116432802543409,0.18660799737952743
0.9291092929149609,0.9719793526495458
0.9983176698301356,0.5077133740915594
0.4710943586609224,0.024604146278434255
0.4454045525887331,0.2870773217715462
0.3094342400777995,0.21037387248674677
0.13925365291401487,0.16585363933576333
0.8983783108218766,0.2761575405304414
0.9065651347120709,0.5366253846328881
0.7366402478331463,0.11376412086794653
0.9998181391731609,0.9856953062561465
0.3555040774139468,0.09673594854361638
0.28580448705726236,0.004321446525868573
0.6487148653167869,0.3270133261303964
0.7267748612224584,0.04286962900471267
0.9969317112307221,0.04535956389670766
0.8885292609631298,0.49742273777370427
0.6579244763659882,0.46069185839032634
0.27930965622419196,0.7701599629388602
0.9894614004691199,0.9549554839490847
0.9859935365453438,0.5246930696149509
0.9999999999991966,2.059434658390189e-07
0.9897605618140203,0.010187011599235626
0.9665710732259291,0.01906089509737793
0.12320306375037407,0.2828622920937361
0.6957554872375943,0.09772049251869835
0.9541900550737574,0.9058476004977691
0.9999735448151449,0.9979025950590404
0.778776773430322,0.07182340297164577
0.7898559704188297,0.4684722737625069
0.6957746411033258,0.7258517977665299
0.3795046261587113,0.010359292348378414
0.006366815109916401,0.23360475292553623
0.15105487745061788,0.06118973124137194
0.7589445748459276,0.011264569475760494
0.5916510346677538,0.4446346222869887
0.20041096275883502,0.02505664276814333
0.7444600199331467,0.0055461842091323234
0.9310736551372509,0.5307864369620992
0.2391050449686523,0.11454595699366489
0.9557316531101955,0.41348225693618285
0.6147738458149183,0.009907776880072935
0.6385848760810221,0.16945797278610283
0.08974227332167112,0.24653276193302712
0.9251397129579422,0.6792199148912277
0.9584388672712655,0.2230966384232971
0.8359932534142578,0.07964374960688331
0.7661376592096342,0.32956654685238346
0.7309774295631866,0.36614407369014473
0.8706728621372835,0.12555544753387987
0.9214983111613331,0.2539812691744516
0.24670794021117054,6.082246573839892e-05
0.7807424239096273,0.8039837086341423
0.8042015960972021,0.49482812301981405
0.9663955960663869,0.011040327784321555
0.8659560671844404,0.6158560082420241
0.999975712359882,0.033122423890665935
0.9754782166708962,0.548557005203326
0.7543395452561764,0.0401780509518444
0.7719342965548243,0.20274329268922078
0.9886703954060561,0.9876708121492548
0.9153527105759651,0.21038018355657223
0.944059854358037,0.6147946339853997
0.9999006725324145,0.9999986624960802
0.9999351170962755,0.8014017632803285
0.8157015431875881,0.3494207823036008
0.0020212148410054137,5.137730532228024e-05
0.3895620549026134,0.10837258468278457
0.6735187175005423,0.3871140376942523
0.9999954784499274,0.7920442520091829
0.9646550169539047,0.881035947307739
0.37728532177955726,0.40263495962186746
0.8573455380987333,0.12781211763551587
0.19205247084581306,0.30842255724206263
0.7651068534409047,0.35083156319646097
0.1636156568404259,0.06082258209915938
0.9574730456962516,0.27395582848999056
0.9992283886084834,0.9986272414866587
0.9719289680955017,0.30150842314872106
0.7202634300356129,0.05227877008699386
0.4190637198361671,0.40078046374019977
0.9703430410726459,0.2974105218310957
0.3293889029007431,0.2096952872094459
4.5636285059386545e-11,1.0999791787408745e-07
0.6019820439506057,0.2568558781163598
0.9999859914329501,0.07379250841896283
0.9918909400913919,0.9831075860307353
0.9839274782128438,0.023143282755672994
0.9891181617745703,0.9870859845302284
0.7033651793908592,0.20831309812515808
0.28279650645682436,0.17049422361212058
0.9611601753514566,0.02102078194158463
0.84876488859438,0.9790691800056494
0.8403226432846931,0.12213798581278483
1.0101077200489721e-05,0.9820294964617124
0.08966650916744674,0.03723218384312007
0.9550135462563865,0.8308464377950737
0.01404590737079735,0.2839203069853073
0.8926875584762385,0.3485767869787773
0.8981548763305547,0.7570155626979567
0.9552393770315264,0.4978452212250639
0.6225448548944339,0.2162408233835428
0.9437077771708321,0.10438203489709827
0.00011657603542889178,0.00449746407833107
0.8896771303436207,0.9105673054312972
0.8803666304579129,0.02690761678268841
0.9234793727397848,0.5322336568082731
0.5475101023895684,0.05168349254118792
0.3264882660899978,0.020456958556752107
0.9999994224972429,0.9996923458843491
0.9999999960153494,0.9999999875285555
0.9989840643974102,0.039643993343514775
0.6596080866845746,0.2139196219539452
0.12784704241489758,0.03900522866526956
0.5338139322535611,0.04870271361939407
0.8120461114247581,0.4624228280143489
0.929442541492575,0.7283483842253163
0.9973475424679938,0.9999999998048075
0.8622352286709435,0.2045922539807137
0.9518149085392518,0.6458388896906528
0.7264046630919302,0.08930176189825163
0.30323063612019857,0.18095243088295876
0.8538877106829463,0.778737262113885
0.6248180286782363,0.42708352648823256
0.40939620702839796,0.3119195251864177
0.6022915149703625,0.05022464216625102
0.999873657930188,0.8159844181977902
0.9980198405411553,0.6500936335629995
0.6584318317453652,0.30481381124983015
0.1916561302011879,0.046657655874721156
0.9584193242025756,0.26207916624025385
0.12209868159026868,0.03434916370462542
0.8205239353143238,0.3251233634797295
0.9393066400577148,0.3208598464571643
0.7069564143211162,0.10111322273929453
1.0,1.0
0.0005663028373038561,0.0034310518912551427
0.9687126365963191,0.14074046940923166
0.9755492652959267,0.8501149452750103
0.995472200579736,0.6035646205752561
0.675317471145972,0.15008917428009744
0.08885377504916504,0.1251652003755093
0.993089837718656,0.9912375530953222
0.04229991631043665,0.666181268872405
0.8620217486545514,0.34372997793320836
0.999998647597681,0.9999878033663153
0.9999985737737493,0.625781298519691
0.7551335335412825,0.2687921159776631
0.9007062742718643,0.3957921464854238
0.9974557634861451,0.5007976024792965
0.9999999987836354,0.8761996523650581
0.7536615198067316,0.08849530049143159
0.9244178079101528,0.40595930329395014
0.19114782191803478,0.3030403927952154
0.9154617110047764,0.01765124878931072
0.985979229219042,0.35201829014500935
0.9994424639530682,0.003330331751063787
0.17503187619910698,0.09725722469320633
0.9995716209805962,0.9975508217106195
0.999973530232654,0.9333711542992493
1.0810911021973435e-06,0.4069016107221104
0.8258260806831806,0.04619025724537184
0.9975769351659809,0.99990499375591
0.5463088617073554,0.13637066555168229
0.6628552472171572,0.24231925927165143
0.23787704356931402,0.4035524291327632
0.20653635110551824,0.002903072289748192
0.9488454417761585,0.9642527079123755
0.9598918027197112,0.7820759825409451
0.6215784877312249,0.8987464874245871
0.9084001153363678,0.4638487859278211
0.6219181915523341,0.16589927512817418
0.9735933351821469,0.43573377911404015
0.9908835951462228,0.9763103242131107
0.999775376673422,0.805329492115921
0.9792566386583675,0.13563484151742414
0.6298680477340054,0.33418469891038916
0.9519690726133591,0.5480399913688052
0.8910270551038248,0.74220039582837
0.6520247990084094,0.06234040161147422
0.9999999796020879,0.6409906953745134
0.7420276618576016,0.1309883960866472
0.24397089982952194,0.2593400808143911
0.979837054036213,0.38851274658472507
0.1188087201995272,0.017929108503025544
0.8125356656589072,0.13753400716563455
0.9724562967815137,0.11009452278475038
3.7733259367385736e-05,2.083119308469455e-05
0.022200545658086837,0.2846105738205574
0.999995294514204,0.9936646817779071
0.9995083321202142,0.9973962448115609
0.9149688662681227,0.00868690508446093
0.09876436591541221,0.11556903608607984
0.07371298730279346,0.05899010364042193
0.2996874930113864,0.16266395793370053
0.6121208916312667,0.09479960332980183
0.9881060374959187,0.0536880235033113
0.9794906821220267,0.6277294928611102
0.6690937322836907,0.02382108613168617
0.6826871450715741,0.7692879618992121
0.9850159237607776,0.6291376655653641
0.6817831857479162,0.13469303860435972
0.9721087702683684,0.09332010893220362
0.6485850221463555,0.11647553945348638
0.9043633959331456,0.6511486544009473
0.9647047649320559,0.16098265078100915
0.9999899761070733,0.9999831205512206
0.08301858732596361,0.07010767549179786
0.3774628446045809,0.003258808436472482
0.9032281333071212,0.6114887591391807
0.9998820246875333,0.6139816646912754
0.9341819554821715,0.6161743977929642
0.9676602008260401,0.09465126720864385
0.5253747948130623,0.2591692655167508
0.27822296838485605,0.19515337156666093
0.9870042018048142,0.5916025544223912
0.9086479088037989,0.3607473406940763
0.9997216932717924,0.9811684479150332
0.010806275069529041,0.00048727144009333363
0.35618881380365125,0.011025582002435107
0.7046333485675076,0.06154341609015565
0.6279038818060274,0.08909276427026681
0.9370571507032567,0.6245830880240807
0.9999632020971184,0.9999968357772993
0.8126343437725406,0.17253344518708022
0.2354026452218841,0.10591350275972315
0.9999925539792589,0.9912580693961186
0.9991308775129574,0.9999632273240974
0.9173985458639342,0.10225205444773834
0.3971030344463925,0.1627913256712525
0.9994589680721997,0.9999537293788845
0.968897255095372,0.8642235683646473
0.999976559825899,0.9989685186512617
0.3239424678451345,0.0317481468283396
0.7820389877684985,0.2003799453272461
0.9996233890777597,0.34424277520290014
0.8181797533008307,0.14404199515244825
0.9592820488922945,0.1698539000559054
0.95633260079654,0.0035697415899818914
0.7739379935478807,0.3509605870915215
0.47010309398768824,0.5767176156333287
0.05493726141697242,0.045331602108302206
0.7429286008927963,0.1876730762314147
0.9994657031703359,0.9980526427384248
0.3864256864331602,0.010509575629226994
0.06882372757581337,0.7899912406238604
0.012370339860895535,0.6928820131813109
0.9285116352648759,0.029932738234280824
0.9994491042954095,0.9821398989515492
0.198323950590041,0.00027736809632706883
0.47368370748414296,0.28854898400670276
0.0011944283868456005,0.3725487922358521
0.6037755244904403,0.19881962284697377
0.16669193223505122,0.34669813911919783
0.6332480290321018,0.0064002601816089055
0.8618564677414856,0.2583076956798121
0.9006460942397293,0.012745285425562167
0.5898232766360963,0.20481200561164414
0.7494984239421696,0.379271843193979
0.8946294933589055,0.06864011892673176
0.5575820151221494,0.14333584866059026
0.8320655255198945,0.05046518237012385
0.9767764959637262,0.22948031504361427
0.772246118205351,0.00048814211105016765
0.7899337312283109,0.07814923489848064
0.9996338689582782,0.37221461579240944
0.9956968393453535,0.1746733337099492
0.9791066742453024,0.22308309735930765
0.7807424239096273,0.8039837086341423
0.9778191228572813,0.005524857452809457
0.9880641664665036,0.27485531321823925
0.9973263966556766,0.025986276054737217
0.761046296949812,0.19606873770716698
0.09286494176091138,0.043379847727911446
0.9844006099020427,0.571444981593944
0.8909804942286631,0.07218362513318394
0.9717055058331093,0.34345048374496123
0.9817634571930202,0.014510173762656562
0.7858308925511973,0.02864312177645999
0.8542018868509367,0.3372815966096349
0.10453162650552823,0.36238741609193215
0.7296508301444643,0.5450646821412679
0.11837836062680138,0.0976170959088961
0.9393106749749423,0.35208227654620855
0.0027725721524450814,0.0008338813566900548
0.6445925503981714,0.09382542615002633
0.6623750878870165,0.4516469890228017
0.5222524819548022,0.07586936436884635
0.9928870411958969,0.9866375050927589
0.6439739240308104,0.3504397790555488
0.14275083940209782,0.1985844978510931
0.13967654600890878,0.0012062305172031566
0.9295414490208148,0.4242690225332536
0.9680281222299248,0.0018004683132369975
0.8481917130276493,0.19766638127848937
0.5900305475381898,0.2748969951456594
0.9810637166187137,0.3733991580200958
0.9860184583881981,0.5779640542313713
0.7414321520736127,0.19242530318674564
0.9425497034412644,0.4939417451133147
0.8858440366568897,0.5132264243374002
0.9803665942502463,0.45564441347610357
0.9404245777152273,0.045095330457914876
0.715049999684231,0.1801393836733309
0.8752506098767797,0.12340624487371878
0.9999987871737599,0.9943373365206586
0.9895260434061415,0.10225648972755369
0.7709954346639782,0.11057043173138704
0.03052548942654779,0.02741725410377191
0.9988112182000229,0.9998064593070191
0.31833175689358206,0.05953673295592827
0.2842878933384224,0.15507628430667364
0.5805744654451619,0.24217270923110926
0.7934912762299077,0.5121381979683609
0.41509076291068375,0.22425865272202195
0.810215795430134,0.24463949280906777
0.9051489655538801,0.47895252473056393
0.9955742689446601,0.8024804545095152
0.9755480841115788,0.9808013492204429
0.15036649528217008,0.10195911121367458
0.2828741806871456,0.3005093054213294
0.978641984885985,0.029344232299152135
0.9406622616043181,0.39298632249172505
0.9985758753940049,0.9972009938653087
0.6859477894169368,0.040775426200294534
0.3277782769886105,0.6726110999246212
0.2893413337608422,0.24487688738530555
0.7428832550899519,0.1406290772229275
0.13166437065008402,0.1173747550887088
0.5169498111535186,0.07608354075233976
0.9999992685957546,0.3585203811515798
0.9655452722988506,0.2035676623788738
0.9824856680940672,0.0407085838291671
0.9994769805296974,0.9745475322182413
0.9996098862729688,0.9921924191128272
0.45278223906969073,0.018100004719917052
0.9931686692376465,0.47365151487590024
0.9980655912110988,0.9988496060817043
0.16780599626519085,0.8451265985261379
0.9130806085734227,0.3063267881924097
0.8695138496023256,0.9955964956762005
0.7074448995664805,0.2575361723582251
0.030398538371324776,0.0011072702918446878
0.8989811103350902,0.0499842481047135
0.02310636309708534,0.2350678926715907
0.9543098540976303,0.9337357952934292
0.9230865404758464,0.27426368412218016
0.3182901934108923,0.22100406181191753
0.9296634352599651,0.9877113483215314
0.4559082131544605,0.8486389601880865
0.9999964918453417,0.6974133441118393
0.9833362613732497,0.9794666519874383
0.18596191735067577,0.8352913603122438
0.9585262654098139,0.9679008739321582
0.8257966959164678,0.306864987306769
0.9693987165984473,0.40537995814335376
0.015932936210511655,0.3733157168069102
0.6837115343567477,0.14543461196235358
0.7381591865777535,0.6078180290366545
0.969034277627806,0.6790283404783403
0.3808762150086459,0.5874131707991153
0.2446610717656757,0.3006118277739122
0.97315190436258,0.8645344384513581
0.5828883064357017,0.3751179700235465
0.9445503928973038,0.09717440116987013
0.35828292991489225,0.09282338531264485
0.015106340317431166,0.8589272408817028
0.8502999611715071,0.2909161785187132
0.001005449156621587,0.8462711707233083
0.866849199673246,0.04527417667409264
0.9801149727143628,0.15598878656449341
0.2903012739089809,0.20249156048452502
0.9855906856762817,0.6724376797348465
0.9995824961413828,0.08831449905418992
0.993668309422357,0.4111549986708301
0.9999594719797233,0.03620003240803835
0.8985282312060949,0.08869775905665624
0.7926201922505536,0.07968458136710703
0.9020679389010009,0.043832487256169284
0.9636815014646862,0.8693481565776567
0.9987457758029007,0.08495821013977697
0.25165685076830596,0.02896793143083395
0.06905504609321259,0.1904396680019756
9.64946007024387e-10,0.0007808688328612059
1.2137775687317313e-05,0.016292966393777128
0.98107347069846,0.6077198162534476
0.9999993780043988,0.9125655986619623
0.9217250498292769,0.4232215811302092
0.9989212768346709,0.5345698004029223
1.6332178467093428e-05,0.0014521577770642484
0.6642485803509245,0.5020084973739518
0.7754243804829886,0.7032007392166394
0.9999999998019408,0.9999992268976228
0.9168291450339552,0.6208293027925772
0.9999999999998916,0.9996278792315536
0.7322699546075702,0.007645873258753491
0.902242243249802,0.43555062109825304
0.9045003959661222,0.2200423698268776
0.6708948442546241,0.5025718420958755
0.36733492613916957,0.17764681515120842
0.800681560544688,0.6702670333422902
0.17273368773625258,0.009396756904431234
0.502810279254133,0.1640294932087359
0.9762877028793394,0.1418458390316854
0.010193461970076582,0.0031986580424386546
0.5289521489659929,0.1906198215188771
0.4559672909324385,0.016781830639818984
0.8320440754668403,0.293332494754118
0.9307933306156914,0.6385369326647353
0.9999998356297224,0.9277589451995969
0.9062480960062986,0.30971409796657834
0.014319584864088422,0.02271060540883338
5.298785355090125e-05,0.37176574484435204
0.027248351117634587,0.03642028166995671
0.6779948785454377,0.1405608535014392
0.0488588071023543,0.004525887014837347
0.6501812262582616,0.48088754169545417
0.543907533756193,0.5378260301982611
0.8437853736973879,0.45304952999723197
1.0,0.9999999999999928
0.060476407378085774,0.0957147647819041
0.7425854604335471,0.995886273017837
0.9724625975074852,0.19410856062336732
0.6728269542562274,0.14115273368039216
0.9059899704598232,0.05924956148060807
0.9144428644048003,0.2961529193337611
0.5335432652824934,0.10932876644328363
0.8838521638764522,0.09149839128826784
0.9422254592916984,0.4112123905704197
0.6782380658291857,0.21349903754818322
0.9880959867733972,0.009124991749879076
0.8598958454871193,0.9782361588123112
0.8663674746420473,0.3620854408247879
0.6068594278191671,0.36563992517603255
0.9704870636354322,0.5588157985346587
0.6183920339840329,0.14473405415548393
0.6820923304254949,0.9763820914433479
0.5545202648126959,0.05879680831729036
0.9856944392259921,0.0714671991545805
0.4358920050674151,0.2230394005078371
0.9024999252966542,0.3429738089311843
0.9999983410797122,0.9995911655466829
0.631658096460205,0.2332445808022251
0.6267716777972538,0.17516760420778504
3.78875304786521e-05,0.7573576553870661
0.397193812199351,0.56917152323739
0.0030945360887785094,0.017832301533017715
0.19162355351248314,0.0059706582167741665
0.7778267448339784,0.1230404448914212
0.8153905071835613,0.6465679938171863
0.7117573482948221,0.18352358900000734
0.09723216258275429,0.3230979961370926
0.9984828556583972,0.5770206951822262
0.19344055322367587,0.3115628053964546
0.9999498004554176,0.9050348023016415
0.008258390248266467,0.013608926583401413
0.795928701944821,0.8874308851998725
0.9204104678519139,0.023479666174488083
0.7531333370008304,0.25678129430697244
0.01337935040365583,0.0011428024941541855
0.7528864779067883,0.00889416458627337
0.9999759516455693,0.8859908055129462
0.7728106358343944,0.6374202542239521
0.0034892196094313222,0.17378773550351276
0.913188262624942,0.026667040020757832
0.9999965304295547,0.9839887483120348
0.9980273405655619,0.9999753602700583
0.9994138706124523,0.983159021617045
0.8929577058376639,0.16938736751360411
0.6502168471706752,0.23938933641056012
0.9562100616620473,0.7452622425764659
0.9977373095044686,0.04892958801027858
0.024284429590538222,0.07551062306059497
0.9828689618237966,0.4619594807913204
0.9998691850301811,0.9687972335533256
0.7626289437479304,0.5013264359166986
0.9943994711497416,0.1378282341739228
0.8826291610067711,0.9583687931610089
0.9999973903904877,0.9997619405162264
0.9111620303272737,0.019817464330939092
0.010983862846198508,0.08279313365828563
0.8058139420114604,0.2340643830262708
0.9999308611046809,0.9999893691182001
0.9744261552692945,0.6045488146217726
0.12660209111781612,0.7254269712523908
0.043330138316715436,0.16959012562684742
0.3015936901926138,0.037677794987883505
0.004671301393547023,0.06076002091516754
0.683755746804556,0.40249169877375174
0.7614729279920855,0.11369765862982667
0.8707196351078332,0.9971541079257824
0.9115353550679813,0.0003377662692035712
0.9999999999979973,0.9746239622476872
0.8167515838116999,0.17109084217027828
0.9905990496870615,0.9492407781836559
0.6298740025843118,0.26242191522348063
0.010728698995078497,0.4818788032899218
0.5436713526995789,0.03513538147507507
0.8064157523089325,0.4736740842129729
0.9910289568345616,0.6374909977121689
0.9136159863173028,0.18532934796970987
0.9050823168832478,0.02934423468518378
0.9999728534623784,0.9946504209669295
0.9997747250359518,0.997814633052731
0.9902062932062541,0.5521895002075782
0.8159830518196318,0.8458542906484189
0.5430619707980243,0.48723431157553254
0.9938535472216754,0.6978678701127826
0.9991553149568514,0.9727073908553209
0.8460846498930388,0.6946517686167756
0.4521310348031437,0.9506386134362397
0.9768285245218058,0.9263027918716955
9.241885975615585e-08,0.025298524158223975
0.3605748146277472,0.20951103460437942
0.516195775822427,0.15441031790079685
0.8397269665799748,0.033471251440464075
0.16466645355248605,0.7106848139421427
0.7075175730200943,0.177764665409862
0.9830836207484055,0.4261293551093338
0.861718408401288,0.3530564452055472
0.8496495544376069,0.9813447073390339
0.999979212687777,0.8812787962162785
0.9999977378004216,0.9999998522881002
0.22136179762000338,0.03876639682361273
0.145486321565578,0.05694604542350043
0.756151720650482,0.025845453668615008
0.9085323282655994,0.3687857420144383
0.8072143348700686,0.3743443142991205
0.03322842444119613,0.42515122334109323
0.829989548469824,0.3539915944332173
0.9999804315362614,0.9999965050025814
0.999409028357378,0.9413336343386157
0.01495340832217904,0.0913704856112751
0.4317768796278071,0.3726314472935587
0.940224601521689,0.6078507806843092
0.9821167080799772,0.8455230523828273
0.9926210519522474,0.12277299256506383
0.9983301240060207,0.9941572048731353
0.999072103737492,0.0010701148606058317
0.9820683992999211,0.6040633569359641
0.991097551933868,0.525868110196801
0.662355308581058,0.03263888131011899
0.9435873854760249,0.7363232089326089
0.9367283961660997,0.0604122556687202
0.5957668374219258,0.0462664765992756
0.10954849300148654,0.01312452200240665
0.9183300484395251,0.9986344111935406
0.9994470436443501,0.9999993768499492
0.20096669658869468,0.5011173105680992
0.8550432584623574,0.31906964385526404
0.0003774027693030847,0.0013749872534242458
0.847549693727546,0.20773856961117576
0.7431841367192966,0.18863750936014392
0.9686929361657323,0.12564180141023193
0.9680912578195574,0.9209064687913256
0.0373632421552371,0.2653352136942357
0.9922070307589939,0.9868898696436241
0.4034130931044963,0.19686761500850397
0.03373020847246439,0.028602401624352864
0.10386052399882173,0.011895895633462054
0.9739569729730511,0.938686626960181
0.08655033244481347,8.108418387111703e-05
0.5858276512956782,0.002136451568799943
0.2317520343241627,0.30720763497913534
0.03039818143756963,0.0838987416568137
0.7785647044064384,0.8995324433720481
0.9210280955833777,0.44336275087094207
0.9534457465648506,0.1683949115150078
0.9396700586848252,0.0996636761647755
0.7774123191931683,0.17317648214175024
0.5499712285187082,0.02085296390979329
0.0005240439849160638,0.0036888963898129884
0.9999994330369287,0.3143575251337651
0.7673621591743571,0.04040122927007656
0.9999993143973478,0.9997985644201423
0.7778487086586869,0.09624262687121035
0.06610216330481984,0.07797444964694235
0.9683597435240133,0.31804264833748624
0.3683055508398819,0.03537224111187169
0.5620936589469812,0.12113572247745012
0.4027786716057939,0.18589402553551285
0.9457282631958475,0.15886182098576648
0.9882139413058557,0.742264982616259
0.9929201024987441,0.9890931397684287
0.9997688047606652,0.09006786866422516
0.21045576732495255,0.10751065347689222
0.09938721241945542,0.7778717794263944
0.8364765349203775,0.3908330950828325
0.97180683378096,0.4010970090173924
0.9998732902122573,0.4162035212478708
0.0025576863236191974,0.12850991081743415
0.7162319336939296,0.16480310024662154
0.9519154399299266,0.40828400615200794
0.9996277051067578,0.999618978773951
0.2848708769041018,0.5141961201941383
0.04816067921413857,0.6765078976490163
0.9999996113978468,0.999732268828651
0.0037100469006452145,0.2298977472585841
0.9999671846998142,0.9999999934871007
0.38058398704607804,0.47515984162593894
0.9999001337174735,0.9983619519260339
0.9904172920298092,0.02454291152493286
0.4999592787495156,0.2615914433579021
0.15868203951842938,0.14702242225485632
0.9999999925427518,0.9971313252110662
0.7611551508093485,0.14367592900386408
0.7357761765726832,0.3395088024889314
0.8787426620610279,0.5589914089326252
0.9447784448965256,0.2149014988669839
0.3160045590341958,0.6264245798653892
0.9897151005690445,0.9338435769687362
6.920653336084806e-05,0.323234161557045
0.9790050207423022,0.3116457475798963
0.14630112389108724,0.6112869262755253
0.724545253795614,0.39800302253758146
0.03353347803875323,0.0016374104589091
0.9381366390571835,0.982132132170958
0.8443070172960934,0.12794817679436382
0.9739942116008949,0.7654814052831852
0.9999999956801399,0.9998942669902956
0.8848444962420775,0.08513230436031659
0.823500206621999,0.09078971271483899
0.020701039664991705,0.001601641724341583
0.9995983263702557,0.9660409261480344
0.3871086516509176,0.7314942007032411
0.8039783665130404,0.7455112588401873
0.97022803650483,0.642942684529245
0.9389064022181803,0.2288604877598851
0.9225977198507962,0.08902484292357037
0.9998824992261562,0.9558228690664311
0.9183131502805771,0.062204145982077755
0.47320203113313125,0.06529857187103544
0.9674946702659584,0.6029551170031926
0.9996554135465702,0.2749276600847173
0.966931890921131,0.24238432425526832
0.9779703601244533,0.8924916503188017
0.7332809629781845,0.18632922445663497
0.9764484777491313,0.21632977624549965
0.4675599093022072,0.5569685536362815
0.012356976720946572,0.10134727787331264
0.6373221291597283,0.719701442379483
0.8624452207188111,0.25210894193823763
0.9817763472754586,0.6248524779484792
0.8572750735617397,0.14128446026662292
0.5816587887106031,0.06138635692456444
0.21383979011013507,0.07498136732798429
0.6273448669656894,0.27131627538446457
0.7830303730443823,0.48089585785225186
0.8021695009082349,0.12343419375140716
0.9986423284818442,0.4946781438522581
0.9992398707269853,0.42200289270318936
0.9993431371956715,0.21557211485464112
0.9714955339795325,0.08863819341832445
0.6070036886053766,0.08706110321312525
0.49459032526934316,0.325567790580041
0.9969803164281756,0.400909287808939
0.9291028460433582,0.7495399189923775
0.8905831097478205,0.5200311332117368
0.9920211602672745,0.9970974315705128
0.0905026807925753,0.1562687572426964
0.8198940765621563,0.154630819253467
0.4565492312475053,0.9037054255763312
0.3767479757815923,0.2863211625173581
0.8992683000695693,0.23644031913982044
0.5350949942091779,0.44441773113301936
0.7997444974004503,0.19905010518511235
0.9997487116997414,0.8198841392346455
0.7927554980782645,0.8794979016946542
0.982927023940679,0.13562559424047102
0.9999946810408867,0.9327059647218228
0.8003354308529962,0.008403416091015463
0.9993425881556952,0.814602343461653
0.0035770574339802907,0.2645112401957152
0.7566264161465112,0.13931265564345757
0.1053487786017744,0.6050369353972331
0.9644041037965779,0.7500846137221079
0.25705985690738603,0.10141668968709816
0.8163548160183082,0.2137302187564069
0.9827815044924317,0.3681145686684106
0.32007402385671374,0.3611004005329479
0.9999999513691056,0.9987172314577264
0.8789479128233388,0.2082551125487318
0.7432238632930592,0.2554032710854268
0.9795121316892417,0.048539379134471775
0.9961485400266912,0.02435397504177082
0.8441740073836724,0.9555420367675845
0.9963749007476203,0.5465860183359128
0.9489079651102229,0.09052804163922554
0.9999999965372607,0.9998272592527803
0.9991390572884404,0.00047293905769057136
0.15908398255015246,0.7494835346359753
0.7075374479830935,0.9941398353691858
0.9933327270252739,0.29676492711777225
0.6338336297337676,0.46274856013090004
0.45813544247670135,0.042186129490999404
0.249844115048308,0.37587340355725335
0.005782170332604095,0.35084026080221475
0.47112295140022703,0.14806860898963256
0.034739094069005744,0.2733292796158833
0.0068067969534584315,0.002661362264229063
0.9667845952545668,0.7157725665951502
0.6679551003001345,0.39159972272076016
0.9999593717251596,0.9998397675677066
0.1735243165058067,0.003300528033666003
0.17520792375428432,0.4631100505807063
0.9639374393016491,0.04677921065704524
0.99999999538214,0.9999999977905649
0.89332422324757,0.39734641794261893
0.06481242411554934,0.8574832350796002
0.6830139517419473,0.04539309495300682
0.6766352075661066,0.3904954934970372
0.008372353522648288,0.00744144920424959
0.9999999995461573,0.9995486363088908
0.5176889807635915,0.0245787656456609
0.9998158287060943,0.9984161741258655
0.9273428369225871,0.9052495472694412
0.9999999857110503,0.006272785044896724
3.1546588809890935e-10,0.9902462147371115
0.9009617722650993,0.38474380272422554
0.7668336287940728,0.5854261270714352
0.9995782467610621,0.9244654161270142
0.704537859306861,0.9394807747415309
0.9678061877528823,0.21030125037380423
0.8173891145679939,0.04766259773133346
0.9245193672794774,0.23477141295112086
0.9760786948865708,0.9961219373729227
0.9999351396062363,0.8914671268958246
0.6577410984953902,0.027965687626415138
0.7964707283349477,0.05121825593539019
0.3940071869630669,0.45000119403136235
0.9244330422884522,0.5071733853187859
0.6328695965108071,0.007311517531981786
0.9711953185096209,0.9994504751144533
0.9999731050494811,0.9501699316841931
0.35717903161842895,0.049338843680892135
0.6468139584057171,0.020569939712113978
0.5055267609554649,0.5578361286388923
0.9606086194409952,0.13158228716093928
0.9999215400348346,0.9978165626033312
0.9966362362995418,0.41134151606811054
0.7068537540464401,0.03193454472636283
0.8216166831122742,0.27865783836653635
0.17123814498972967,0.09045973638380134
0.8429054018235794,0.939273238229766
0.6992821808746575,0.13070074686948133
0.49668740417508667,0.05293985288894752
0.6881756366188524,0.491049707448463
0.7618464193179982,0.05778794380179478
0.1491357610278857,0.4703279060914096
0.9683440160524586,0.46198435376786634
0.005038227201842668,0.05081998056070013
0.830854735249079,0.6952303886492186
0.999999999956236,0.9999753258456526
0.443881419054151,0.038090573781811715
0.9848668208286155,0.4615903963487558
0.993495025656516,0.8094918368721779
0.908548560724107,0.140216260328499
0.0019627146704914605,0.8999894636621518
0.9217251973427755,0.40059928967724473
0.8004939811258563,0.36274160609487244
0.8129848713825425,0.0734966746834156
0.9855802152748049,0.19405336622859642
0.42894526029953545,0.18058905747235204
0.6143199869801469,0.8908620448645047
0.3305292690685943,0.09949868964724597
0.8968328750065561,0.9583472691063992
0.9974736367304536,0.005877383733243536
0.996447546742012,0.36603346211317944
0.9854964034077038,0.5890939974482347
0.8268454998609059,0.45471699722958037
0.2884156315456273,0.12032772693302161
0.24024295619284572,0.5562741829685868
0.9994491042954095,0.9821398989515492
0.9417286642296433,0.06219367937183814
0.9998690636217702,0.952136747768009
0.013961297253522372,0.22091381975011218
0.9997131376309112,0.014259882097565402
0.4368768228477396,0.2754928454076169
0.7880702033449586,0.13959167945047415
0.9999999494001115,0.9789621935722791
0.06629606009356961,0.11305244735796735
0.9427023129407298,0.01796377731411457
0.9847463301568994,0.8066906904730423
0.8928753598839915,0.33224631185953074
0.9193320944587524,0.36075412348108904
0.9987069056886142,0.9234897059513767
0.9920664695338581,0.9931178600780736
0.999618876684233,0.9999181193613709
0.7033804315757964,0.5281447178153719
0.8535797287563215,0.17628330636534148
0.005091995888693134,0.0366231834362538
0.10857434897151984,0.012266218519116277
0.032908530993980764,0.3259160321599752
0.7843619099845637,0.3173169526571617
0.1036949709757523,0.0885213213261864
0.14186427091724418,0.185238411086971
0.4404261823708081,0.06199449998262819
0.9042393645649985,0.017098543450818144
0.9908315636050329,0.029474967670026983
0.9132803344201109,0.499228700659506
0.0019911829721559167,0.8877715178867912
0.9999489425719489,0.9999946402028729
0.9070229777583382,0.07190001026456277
0.7836990972403931,0.4374018022949918
0.9829077595469307,0.5283102516552328
0.9999999999996482,0.9997337194934449
0.0022223633311913987,0.01233864418618701
3.234823423429308e-11,5.745602607267373e-06
0.9909412115895874,0.21781187519212952
0.9999990917418915,0.9999999166887259
0.443979215739783,0.14752082096233438
0.7726254584012799,0.07456681691023696
0.9838874709469494,0.4532095702631542
0.8658726893922031,0.36246667264370347
0.9477443318369435,0.38606261345715503
0.9999995360816161,0.9856579230852227
0.9999994264536474,0.9999988473408119
0.7767564092153789,0.473313866534655
0.10783702627663684,0.3117860463027766
0.999931516965753,0.9973716548788499
0.36036110774133584,0.42448432317027646
0.6087806320263852,0.15169177151081553
0.25360206860617257,0.0069320221030518825
0.3757040509034916,0.02928665576340916
0.017446465454326703,0.03324035540254159
0.9809946290777892,0.7574587777320296
0.6562074855917601,0.19431852549773682
0.12709152443191302,0.03568437646873387
0.6651913763518293,0.02580018619843077
0.7529575630288057,0.24467741385492855
0.3894349648235741,0.1364596231066147
0.7800540899357,0.10619428502915904
0.26539816347707124,0.2139712379128365
0.4048083377119056,0.5065619535088853
0.11649558165278645,0.02646220297959732
0.010897377201946137,0.5856254837885425
0.925952916447727,0.7909690114259478
0.02390673210272189,0.020134559183439083
0.04574516893318075,0.02869971887619785
0.9171700303266127,0.024873667357842962
0.8504686503012346,0.542958092120232
0.7949261618763197,0.1857873254225788
0.9038781811111587,0.024667345936017052
0.999967692896614,0.9981901899254553
0.6303545063773632,0.17491968716857992
0.9999999999999997,1.0
0.6786541733313728,0.17402836034252425
0.9473101948571339,0.10673979114687784
0.7624925026379067,0.45933041898338395
0.9893385139582024,0.6496151167752776
0.9225614537202184,0.40606172672387736
0.6656126275448965,0.1767739487378116
0.955856230432588,0.5669642939995772
0.22320583441815028,0.06866793937545942
0.23238777874409167,0.6463620281496335
0.31809650960856184,0.289196290621295
0.34010158245116334,0.27347973366595196
0.9572335369209475,0.9006651985250831
0.07850542392896183,0.06107194176017973
0.9550754363924642,0.26221611774775283
0.1054355958853794,0.1799343479554284
0.6031992484684978,0.1254104293365727
0.9876038079456084,0.09369125768710472
0.999987438150636,0.941674449963177
0.9965814640559294,0.0016924414984375263
0.7477760696422985,0.14007142252499177
0.8523203993892589,0.08425091145944406
0.15214474483909854,0.29396527627301666
0.9993221863620163,0.2873818090911094
0.8885819517345461,0.681620782254992
0.7188672285361809,0.7692786234390674
0.9999999311595736,0.999999943844432
0.8359863981377491,0.6448154930983128
0.9992478682115958,0.9999488243490917
0.9999996486068646,0.6164969102642925
0.5252276999923822,0.30748190741482667
0.02851105570264301,0.054547985284526965
0.451853981390835,0.5205875749922009
0.0019742931413341026,0.06535123984631189
0.10283914150801643,0.6197650115958299
0.9756067454689068,0.301778576637764
0.9492063031003161,0.4010100507967
0.13808944406689977,0.12010494187223344
0.973835200453411,0.37528840206954217
0.9556870181442817,0.7600923262306385
0.9988271162840294,0.05496230554053046
0.6901108637321604,0.6027442967514195
0.7861007167791328,0.9296649720448428
0.8014563602477092,0.6277490299408263
0.9475043007471783,0.5772178842680297
0.6528902370899647,0.06238387132444748
0.8865435563090611,0.03731615678803665
0.03539405706961751,0.2914646991211268
0.9942929304301311,0.9373471099833595
0.9999999984915995,0.9999960813901769
0.03872926478673228,0.031491025877091273
0.6245351577235537,0.030371044969549996
0.9248009226548273,0.23135446412396798
0.9969460577632956,0.9928505899231755
0.9998148537119392,0.9727061632085576
0.40825993508820557,0.018101754080670628
0.9999977507907667,0.9999582506352035
0.9854067949179138,0.6142853248734974
0.9829357845115971,0.0033813255690361486
0.7370577692445317,0.32390564492802176
0.8822585125811737,0.5007260383895368
0.2755433724566737,0.008658248224372405
0.6813977999545651,0.44895427171040614
0.9617068443459742,0.7315374064380328
0.10992058557601479,0.38177753880197474
3.7212896443697222e-06,1.590627263164734e-12
0.49784405615141286,0.15029501192759448
0.9912552031910002,0.8212315788521216
0.7878024273946724,0.31776292698603836
0.3817492606454746,0.3841081103146337
0.5865420925206588,0.46208397072548324
0.7907599761925278,0.06882134934793317
0.8046270690878914,0.11090894274284548
0.2827209062987634,0.08646415010006209
0.999852595114955,0.994982907701758
0.8072737937623607,0.42738893840041714
0.16478955354149777,0.11914349171416402
0.986020922314318,0.9847106394521602
0.9999666805676701,0.9998826623550654
0.6567857288574639,0.26036882014007373
0.706921093216376,0.05795738630382668
0.8403154787473451,0.30538908834469464
0.871704516424987,0.5497494526735139
0.0008220076345617754,0.11204866509359104
0.8258182271312376,0.1411799943396362
0.48156591809789523,0.09048151072196826
0.6848635661555863,0.12565709513155157
0.9999824402231956,0.7837162616059348
0.9771575431987888,0.5330506469101531
0.25914383833146704,0.21938576042158897
0.034213071362960666,0.08137337195814326
0.5052179293069415,0.12924141264559807
0.03563009970182202,0.635956290820614
0.9918516216530282,0.0361065671336787
0.9200055127312512,0.10945986652784429
0.6874474905682797,0.010785809492570768
0.9221534145014729,0.36977963408692704
0.009352005384951359,0.9902777885719878
0.9798034752483115,0.7460796053271211
0.9557052543580612,0.35230391282405316
0.669525124517421,0.610376505406012
0.8846657042154616,0.4901578255564201
0.9240979747809247,0.48038478208037644
0.04823710541046655,0.04478581770436335
0.8153631447910407,0.03168054579517741
0.3018438237008482,0.08775587621336932
0.9921024226997069,0.8691814495176802
0.9651761556823236,0.44222759313957927
0.9999684950419939,0.9999637267953747
0.9551866798517636,0.8537528560635625
0.9994835982341543,0.9782172240590655
0.8994475679248145,0.2846868658892336
0.759806959969617,0.33768339171580825
0.9928963148383397,0.998019921004156
0.999992940087082,0.9999866108777192
0.35546169654297005,0.05084026535735813
0.9989844973184068,0.9137742627848289
0.23183072997288343,0.02528837167217109
0.68448258021476,0.04209016409424739
0.8819419337806972,0.5036060937860716
0.8095825120927058,0.17351740105519906
0.5801913033134799,0.31539291370897604
0.26124520130008466,0.22490560697102452
0.9925504102327781,0.016782488711932737
0.7306715734566965,0.26147263796529047
0.03896993472881554,0.04466512564668487
0.9936075726067576,0.9967681205548531
0.9999416545864829,0.9071925731926157
0.9347090392205584,0.6604493654667695
0.12987072706410197,0.4076107864050915
0.5017160370877973,0.01236832207776943
0.7678023910943144,0.49520707040701545
0.03702948096218092,0.3107745580739055
0.4963824896404547,0.0403597542549423
0.9996943550390796,0.7413826903450654
0.7962488845082641,0.4395133537975538
0.9417368914109707,0.3924281741251956
0.8168016653229438,0.09613491408559226
0.3842409387966233,0.082935193982311
0.8988584239800954,0.1537647063311663
0.9610295743118529,0.4146169476956517
0.9827408789974763,0.4413199865182508
0.7724703275909898,0.2084281075669007
0.4130567441162979,0.10695224795692049
0.5978351982695123,0.17949529880081724
0.6301838155419287,0.12260604578462159
0.9964187770513521,0.020296984763592443
0.7341165452812752,0.04307086814975928
0.875142200814482,0.38506982479676805
0.6034482457370888,0.09162100245370279
0.9999904492590906,0.18027641382144124
0.4949968067824023,0.007907032558671952
0.83132499983463,0.9074874944119825
0.7898831250431361,0.32494466234078256
0.9999771542337771,0.9998421163997327
0.9999985625957207,0.9659672537203511
0.242085267106766,0.06920860919829301
0.06605753369631763,0.16936040813172598
0.9999851431164092,0.05057756623104164
0.9999999999999992,0.987680620318129
0.7287063354427167,0.39620956865530904
0.5053719122877263,0.11826981998528413
0.8789123196909908,0.08501369489443691
0.13889604377926573,0.26410078054436803
0.9999483015058904,0.35674343073093384
0.7917684320716768,0.06086648861675019
0.7657041293619702,0.12068541117605948
0.6559640169914772,0.4856708784905042
0.9999999999999107,0.9999998951528127
0.05621347080243634,0.10701763353955492
0.1306289075157925,0.7721256282355299
0.684974702527571,0.8719784921158565
0.994314865388356,0.27237871245083356
0.13601879569437586,0.006834473226831535
0.06141761990710989,0.16267005537275922
0.005184109985056364,0.16594700954838826
0.7839202252091512,0.21848657300992574
0.05403114386233465,0.0782187233459418
0.6298908080684555,0.09476328977319227
0.9244387285889369,0.5604053160875352
0.4644807908930823,0.7090424761316663
0.023574077390338254,0.5095496511870293
0.46522730167620646,0.04059734757621329
0.4923455058094823,0.013352965680263378
0.8361459713488459,0.06346853171964831
0.7770947339705802,0.10473094068873154
0.9962860789882905,0.9092712534743584
0.9215850292869603,0.9182160882868288
0.9798474011508482,0.9005826952883568
0.6887346458832664,0.5982183214774056
0.9549994859797221,0.9898108431425563
0.21505660236306243,0.07242810317687283
0.7559560890139662,0.40682823279921376
0.9999624800685094,0.9736562311956872
0.6248659977714455,0.18843203651496238
0.9629676926339937,0.26172173112319835
0.9546598528165764,0.5510194139407528
0.9998822001389636,0.01792073204545853
0.7190897738063827,0.181704679164785
0.9567028421176912,0.9609356377591708
0.828096690434057,0.10105409474818575
0.9029423390584636,0.27997971834874974
0.999986343995247,0.9999998560507077
0.2224076347844912,0.14096433377686912
0.4666651280531572,0.19139969550940591
0.4439982497035856,0.23481305294096994
0.9999999999999996,0.9999999998288447
0.04495879806987005,0.1823778822600093
0.9990333794425288,0.08274093827861473
0.6054909003793157,0.007461391802077312
0.44107916158713667,0.14817613994883316
0.8593559880431682,0.02317353054078352
0.9552971060343268,0.33498877346141026
0.9747311744018258,0.9785659427503107
0.9298096701450964,0.12273430492034261
0.6638470275542919,0.46016689221567064
0.3896640333468059,0.10947786936344527
0.8430836029757243,0.24051923092885077
0.6910092409662375,0.027199591306875645
0.8908807248149611,0.8844875996279273
0.9983775008776207,0.9904667195200727
0.3321124455931338,0.006241870651467711
0.9104182122986613,0.4019591749070253
0.9569136887419798,0.04625076923801171
0.9306042447045146,0.7372063193123578
0.04330297273657262,0.00828899984737383
0.9995372368028386,0.1332469175898837
0.9111671850188687,0.3737948703876852
0.7378635788575036,0.3594189112861773
0.5910377045573753,0.17110087339614363
0.9999533747583812,0.9999999767179067
0.2127232963960842,0.34562871648632704
0.8585931042394764,0.14924672846568393
0.9999655627650559,0.9986670931718439
0.9360883130917562,0.9976630970988214
0.020956122334616745,0.004777497500170526
2.7262580955659813e-08,8.155002262153134e-09
0.6351550312992729,0.999457557548074
0.9925833788693167,0.811344274579162
0.5851103286446828,0.03859265007063491
0.9900171754533948,0.031162224103234007
0.7747109530189537,0.9031802867357999
0.03848238013837758,0.017903983524978517
0.9310923602778389,0.5087284467917108
0.6317571952629273,0.179724415867489
0.646500657404805,0.6042791808773218
0.8948012784585332,0.00639283693123801
0.8687768121133631,0.5135215233427352
0.9330898756163607,0.04214142461159082
0.9998556051158366,0.8692008175546903
0.31073973854347103,0.1331724836797151
0.5063796261820589,0.15367667742212557
0.08016808050686264,0.4756892074034556
0.012804935411048208,0.0068367362085917285
0.7846911553337683,0.8554659868902472
0.07204091869055314,0.43447650171448426
0.9207313828488223,0.0006980590892791729
0.6362643003991835,0.17863744381080154
0.21251459816934004,0.006318094532200151
0.29435320857649744,0.1643488284582492
0.09162324028109398,0.996836906627533
0.9932936111904266,0.983542452530672
0.7057235670166031,0.8608928406712847
0.9999593376493103,0.916638314724834
0.9999782230629773,0.9996144264103645
0.9999914224815518,0.9998780638682734
0.9837615665746637,0.036684730042022655
0.002388932311632967,8.861214348449986e-05
0.19189226954481978,0.19492626655003403
0.9435257969307627,0.0549499299098173
0.0662814464449804,0.08292205058670588
0.5758910478853791,0.03295974698447193
0.9524490744812049,0.9655845489432482
0.7918509807022008,0.2919275657044622
0.6790900638908121,0.5926270812970665
0.9677404736135666,0.5404070352759571
0.006186116163374666,0.0019406090633770788
0.8068298652976568,0.5968005893699232
0.9986215216517536,0.9888516588839367
0.16766647531961568,0.13390286809844892
0.44428249010482934,0.039737538640955736
0.8292351521282791,0.17712668586553357
0.9565741713078301,0.9238211136815587
0.9097672559102518,0.1943166247712325
0.6355562427583136,0.0762696918569471
0.754829255582392,0.20056192743325907
0.6083402812519915,0.03961747165776413
0.7932447461013726,0.5000039777983941
0.9559287262839009,0.228080180844502
0.29379495387320015,0.21413170062877793
0.9115471270906711,0.9242720663172995
0.5497936580108884,0.9311014172783227
0.001065942556872264,0.3032034117988494
0.5014036755243754,0.09656453913303757
0.6992176563883987,0.40124575404024904
0.29257654621707213,0.03804173340307995
0.9454209224965594,0.012838646656331564
0.9491577160060005,0.08395315923519171
0.45368426416828367,0.30370681589353066
0.7460104547365147,0.8686250730577532
0.1228041683255981,0.9846892485786867
0.9401870702079675,0.035918463397695506
0.43623594451008874,0.5632826277326415
0.7230467097185631,0.5964930369395391
0.965966382206732,0.29906633445287545
0.4317519713823107,0.8321934374157325
0.9700013990979078,0.8734912050825488
0.9376942937912138,0.3930102242797514
0.1723137442708513,0.029260333373109293
0.6981817805557746,0.44478780488179986
0.089689775929114,0.19431314584531173
0.343671392371768,0.47956284327172993
0.6420201518596265,0.3887384375645842
0.9846796060802298,0.9866981750297381
0.9094736259647714,0.12843998582947166
0.9637497441299152,0.9830289668302388
0.6679112286270482,0.16528299864733612
0.18888514002653606,0.11087293631708549
0.9999999958040502,1.0
0.055491637846153886,0.21168817821517125
0.8635946632048542,0.6023761605802115
0.654277231693798,0.469277971659186
0.011726602787977918,0.01658603527635301
0.0288060669168129,0.003974694679283561
0.9999978706982401,0.9898925595350095
0.23888657458563445,0.41599845315106343
0.9999999941829689,0.9999996332473046
0.007465195488385017,0.2093619883811411
0.6862358180777062,0.2569415696283107
0.9999996600988957,0.8268820610467043
0.5041550677099746,0.3066216882407633
0.15075140083243113,0.04052392820385848
0.8012539641766875,0.1707487717074942
0.7863723469598953,0.10590470028131921
0.9997639631427803,0.9036408187905954
0.7580205694645052,0.17618960487659122
0.4095757010639558,0.08380592348654664
0.9946414677037905,0.44037421567570273
0.9999973077935942,0.9949088593907134
0.9807904308155155,0.4458671467405819
0.9943144835033688,0.9777030274746733
0.9233674607798681,0.04575476037190957
0.852079812846814,0.35700901944002406
0.9491446824813954,0.010627178528480278
0.9998891868469546,0.3630276516062197
0.2288334511047034,0.02512124823973363
0.7613413845833868,0.2510254852337124
0.998848525846553,0.9875897620257051
0.9346852265869997,0.838593585087095
0.9956096927272511,0.592179231797279
0.8084165086231228,0.24945242260043027
0.4948211525302672,0.24171358795111353
0.9790637740903944,0.4807880148142984
0.7085266127378563,0.2601060279623743
0.9591814969515421,0.30545521252471036
0.26490076793598466,0.2564716204181014
0.998698803297838,0.666708000164134
0.9999955428086321,0.979116485585076
0.9084105616715725,0.5150609460506417
0.851919596845566,0.33159815613509974
0.7662650602485507,0.08169192225117528
0.8242391378466419,0.9157155848403267
0.9213888201988,0.46854370401563067
0.9976934130725345,0.9857799955803724
0.9840402048433115,0.9940957636708866
0.8492305745462467,0.3681237701335576
0.02695146933872313,0.08561308106116307
0.9415683456224462,0.5759753193344612
0.9681699414407859,0.14930906923994167
0.9117223736910638,0.9625577088168793
0.9743704269023306,0.0902049051076356
0.4641551308389315,0.5528610932713768
0.9583296449857487,0.7121285139045044
0.8524628184979748,0.7303344067222739
2.6416983998674408e-05,6.605387248536446e-05
0.727467142827535,0.2455749879729125
0.9814143090315515,0.036113008016693204
0.9035671072133483,0.2674114638628032
0.9999999999998843,1.0
0.9999812009293187,0.9827657131597431
0.9528272434861417,0.9955493349205976
0.05560705569021571,0.7401501912141939
0.9944125668263633,0.9366209947253811
0.5168405447442268,0.002021018790526236
0.9665292876525776,0.14453377535549936
0.9999999344867265,0.9996066742889649
0.8654663106937432,0.5767290098128414
0.6616319219183194,0.08671444324172836
0.99999377315091,0.9998261808029446
0.8919998454403155,0.03840115649371928
0.9205509990327381,0.0441445372787459
0.8986248420226612,0.4416325280282987
0.0001323200210533846,0.005258569953942599
0.04897510789774519,0.03357175725066863
0.6396307565435163,0.5371210447472595
0.07731930206074619,0.019136961628346123
0.97905769640317,0.3058964906614798
0.13448490523915396,0.002931744444849478
0.6895168191554919,0.11351542400206091
0.41366646238189075,0.053617817955395504
0.8761463999461259,0.34350787639103536
0.24203202001912866,0.10875035262529942
0.9798258416983767,0.20108162840872568
0.47359295623851416,0.13818452459919123
0.64699078681689,0.48987629325706267
0.7606485970200279,0.02886980965596556
0.9953005114660362,0.9137962152003969
0.47674411740343164,0.016872097669495875
0.9800008669552445,0.3436717072521737
0.9925518058031181,0.9971679382685278
0.23795629005838193,0.2640926003405151
0.14089231766534474,0.1358345044527605
0.5421350483100562,0.4212260766944845
0.3919239635356714,0.012375177198363807
0.1814030120779819,0.024121629104061088
0.3027778123086181,0.399936794777129
0.25390861319698993,0.12053857783157365
0.9205183782845993,0.047344540512426175
0.7724975048070771,0.813395208327122
0.9085750548669429,0.22998048604632226
0.9400504360924428,0.3643698581802033
0.7893066337019692,0.004747156131868372
0.9999999997424258,0.23198284464823285
0.8865425902788898,0.4165589676557187
0.9099785188995557,0.25407546026910627
0.06542185013448698,0.24587941178420672
0.7255014174555522,0.02372801318560285
0.9992631567248068,0.0005262683538637345
0.6993233988580922,0.8205702106473659
0.9831275279048097,0.7422512304976713
0.5578297706708618,0.19708919781954232
0.9407451279207544,0.15617618129543304
0.9977725485439153,0.9999927492060321
0.9116107038205145,0.026181055747765036
0.9999999927164563,0.9964702256379345
0.024866803622311463,0.46427863174079886
0.44208509415944613,0.36944098206418
0.6489579983573326,0.08257449093339579
0.8924139831628044,0.4228435929618004
0.8610513626656344,0.09907110580647421
0.6729760132046645,0.7570858239292152
0.8512593782007988,0.27491954830017395
0.9482364785506981,0.0598519369303846
0.8257828849325165,0.019146965649553194
0.18905408793480757,0.02568944915068924
0.6382884180883621,0.00031450150124101
0.9678858849986492,0.3003796856863289
0.9745287639976397,0.2650653046762518
0.13984314779056362,0.7217282854502262
0.9998469252013568,0.36287601376725337
0.992701513834366,0.9427134753888469
0.9891848508423203,0.29034912729409607
0.7462939974956471,0.9998568376303594
0.983556137853197,0.994125864996941
0.670579549150438,0.6167199401070343
0.972838253444298,0.04256127581220069
0.9772416175030235,0.3410169489802651
0.6159938101710426,0.023071662395947597
0.8238207005672018,0.18094819758826436
0.04790486640448376,0.2512723290328357
0.9999879192540031,0.9361689424454003
0.8901619539053252,0.9808981571444855
0.9999921454307664,0.9912267674358897
0.8989575931316468,0.09746600616129208
0.5012757493939626,0.09656227347616762
0.9629590081285879,0.08605724237183766
0.0243452144446662,0.012385877316313049
0.9569963688946411,0.9335313330024864
0.873176857905644,0.26577365623390237
0.5979483632306258,0.03744949665113031
0.041303990168534456,0.14111407355632077
0.9998622261391674,0.9323441719075658
0.8557526245948095,0.8537772941877025
0.09369367549549801,0.45268836819687275
0.9804466636113862,0.6606398650067855
0.9912048078642123,0.9161980559171203
0.950654249278074,0.42137080843809693
0.23820829827258463,0.4897524366617924
0.24145703960558165,0.18086250996199324
0.4290763737011555,0.39182960766142283
0.8460214004284327,0.054247010714181525
0.9999686737867158,0.07918222917784895
0.8347676111910187,0.6188555650569509
0.9701075491393948,0.550152426571169
0.6387649923336433,0.12528299193282347
0.001669359829795255,0.01829575101673327
0.2478616057232959,0.23004296300531735
0.9315483402017226,0.6076790986508589
0.40161756112078645,0.9573883397027854
0.9867539463154448,0.24740882849904883
0.6607738303455737,0.007523412461351579
0.00257411394202927,0.9395644957991464
0.9144654499546603,0.4073580951925945
0.9613375637421944,0.06632990647238707
0.8859906478237131,0.025841824711691996
0.03379002576872282,0.0011895609701527833
0.937295524786482,0.14755412584785715
0.19082793584393082,0.1496057657839913
0.8234008906242288,0.45063929878592984
0.6574910773264976,0.8462743053560455
0.5778133458299946,0.004091073997185863
0.9848431323855981,0.949624157473289
0.797419926464482,0.6328858557117123
0.3795045576999372,0.3535721044812107
0.2339638339475319,0.8228428189971899
0.035239186905026906,0.020781219288753205
0.9794071363525589,0.19840145277637375
0.9392034297610586,0.8601097077259062
0.34741548837630304,0.5291656632476719
0.8420860210349164,0.07646811772983782
0.44895075170080856,0.29438334156855855
0.8735570737789856,0.9635074077325841
0.9393358348510604,0.1854987530009479
0.9562292800811348,0.6318006343550293
0.011962396909166137,0.6599510951078437
0.018274207243512683,0.10390824477582891
0.9643990704453355,0.9731136392400969
0.41111374124924405,0.0021141196702678783
0.0004608188404219939,0.8132157363428352
0.7494573013360138,0.26695882948401184
0.6259599232363076,0.04484300457683869
0.9402244089099635,0.33782754612732185
0.9404272771548219,0.07637743969928189
0.8617972030518414,0.3330708340331239
0.8270139317080928,0.07495161691922864
0.7804019652232166,0.42179172182676766
0.8775628810531435,0.051114578158630186
0.7001402900622075,0.19324859810053055
0.988410001167591,0.015598542715793721
0.9673213719197646,0.0564234289845183
0.6796948042430394,0.3233332239698008
0.8141722591643534,0.19963342538077075
0.9003815165433351,0.11653140053509088
0.2610799940222301,0.0668477622400732
0.9999709331271539,0.6748382513228338
0.8920642761766326,0.5093588197038912
0.9764715199803995,0.9801392284843953
0.9999502453620059,0.9995477530436235
0.834737732527348,0.6879793663127739
0.9868205468972594,0.7612397536599422
0.9220959710672293,0.006340336091394419
0.9999996829979706,0.11977271012676988
0.9982518664122186,0.9930927487699681
0.9509764814806895,0.3369453502536668
0.9376080557622568,0.01042893547215281
0.015654835862817292,0.011043629347379513
0.3434589069818619,0.9217114599100317
0.5434303982017643,0.5829294131271886
0.9057584992771395,0.21379576809348638
0.9999973997521218,0.9989739030069172
0.9976951721433772,0.6591026343990223
0.8123820546095482,0.06606647396819919
0.7550020877467997,0.4606023055111129
0.9999997767172997,0.3147353225268411
0.8872535074239447,0.3492293126008801
0.2410113990422751,0.06371950332061768
0.753048168089709,0.04303334295846256
0.958378671508929,0.4156720400725262
0.6877507858118165,0.5939154993861783
0.97960509149173,0.9627924536000567
0.9996904985848019,0.19979225648977023
0.4129608741461144,0.1144272108585844
0.6228689206572263,0.20405644772453202
0.6696770073550301,0.3804975378587438
0.41304742030948255,0.10126328066091946
0.03421559760042798,0.004635005864634772
0.23333615051432113,0.06645781456370813
0.8677993710681279,0.5980480787171772
0.9997644190113538,0.9998344793869329
0.4546269969257143,7.966148597236541e-07
0.999975105581191,0.99957902379347
0.4795884751682704,0.040375345115103795
0.41546405631801586,0.6647172495496113
0.1150764095894558,0.07867931903601275
0.13616844827457644,0.15187818379654702
0.9943535580626789,0.7728552117284497
0.9481005376097921,0.29122268043104277
0.2064987890048654,0.11347172693093467
0.20079684746550555,0.0221116040341825
0.9756761941904551,0.07450288553092752
0.21979523778064278,0.3524706571215515
0.7572876746187516,0.31769551018740855
0.038498943876739036,0.01400892364091225
0.522744603242402,0.6880506955898342
0.9967965415311505,0.4611359412183745
0.4326705649740784,0.019709409606488485
0.9947214448699928,0.8778456693252159
0.6908468436441831,0.7660599547043708
0.999986197334462,0.658879725155038
0.6875762468080956,0.09218243450004522
0.992885660423994,8.468715679364672e-05
0.8071099943694718,0.1889674025834378
0.9851415754151842,0.962880002721027
0.017795028922046128,0.0012580613095456892
0.8781231318246724,0.5344669487245516
0.8914034846134592,0.99998245964709
0.9999997637479728,0.9993445491988049
0.4544064885877444,0.33862256489888515
0.2520730622764358,0.05825886143355862
0.9896354271649527,0.4355419028149059
0.515388562053628,0.3775867104443734
0.24542365636803598,0.1732740007771499
0.07467384732134907,0.374752783986346
0.9388093494112006,0.6711142762979236
0.7480252087831185,0.04363185343150803
0.11093522532684826,0.16684980199810645
0.5060755623835622,0.05399136700643105
0.9695051202847285,0.991147995584555
0.49306974039526674,0.005857426618118393
0.9999996534330277,0.9853542161501868
0.9844886150083557,0.212476736211885
0.3662018844504597,0.46401363171124216
0.6409704839877999,0.6143995566864147
0.6943279037955914,0.5572218062426995
0.9886505553902113,0.8828480979486141
0.8329420486785659,0.5169128475080629
0.9999999989290069,0.9999952247207012
0.994626551669521,0.7884809043245409
0.9596973904538865,0.7069729642489888
0.028631344031263793,0.4433056165173116
0.3793417186664327,0.35631785995815385
0.1338209420512962,0.08867499537297982
0.6817543529951656,0.1445072876170376
0.48738279705773435,0.13466306880193615
0.8990958761705716,0.3395099449907972
0.5010698831425839,0.625290422331618
0.16078443925218894,0.18952889386834199
0.9031674787013884,0.5587284747362471
0.0016749890247644776,0.01965038966507478
0.9712244357011459,0.5492507760817052
0.4009164897279479,0.333820987457201
0.1067020160342283,0.25259377017698154
0.6069350579470407,0.10062854723724828
0.7353377263509698,0.8129811969455419
0.44615052607200145,0.11509806429469432
0.29889967279604673,0.19720923996716144
0.006675685664561046,0.012563678372548763
0.12342892425150737,0.06282821964401929
0.8312393267399584,0.21225887577086067
0.9316756708361505,0.02717330495065514
0.6535350990214511,0.05735977665332055
0.9351626088830499,0.18280423958847744
0.14596181128952224,0.3365215452736581
0.9731934100234572,0.15658893278688482
0.9959582135593292,0.01595428704303874
0.9998500568986279,0.5463171918681555
0.30255202237156026,0.1306559094806642
0.8312880985007625,0.9001633857950306
0.9999571376215435,0.9890755154241012
0.7874182857810688,0.10503281004970842
0.9994726350192944,0.9989617660025922
0.9639007116714403,0.5787524688644031
0.9999476616761015,0.9288728712053727
0.27099007975029293,0.024728276380190824
0.44907135699945583,0.4287673431045816
0.7585156365525559,0.5180858737544228
0.1986752127925824,0.49110652168498814
0.9045196307215422,0.9375914133138499
0.9086570906018839,0.08965300968071667
0.697558706862509,0.09338463665230011
0.823019193981768,0.5086004401430073
0.8721511927878595,0.988250817682278
0.1449314718207337,0.08655745778431807
0.24350241853075733,0.7395552207085789
0.9989848078384805,0.7844018350580118
0.05199118503115912,0.09359366893235987
0.5876605128636669,0.10068811394384423
0.9994379528618271,0.4120242035706686
0.8668178030610276,0.10770282692837012
0.9479675617335206,0.6534053097237053
0.4019102064202079,0.25282275391602493
0.6113493523526681,0.35913963355655265
0.4930772539980088,0.7183131651864598
0.7128872810629286,0.24686763088487867
0.0298219420423945,0.14218288387944206
0.6901040796937112,0.22204128188949693
0.9998938324799836,0.9913650356750187
0.991973916047872,0.7753088619756886
0.8620879675028056,0.31427922600164815
8.475347905856762e-06,0.014130341076805823
0.5612284121287325,0.4166154274382268
0.9979477035207011,0.5992629849367738
0.9999913524276961,0.9989958379533515
0.8044503925599092,0.0018834605043486204
0.6622499489391759,0.021527851976469923
0.9551064634211051,0.6806915130391346
0.9999999095152042,0.9999999715206801
0.9594697153937557,0.016771773645924106
0.9943414804562235,0.7446332421595729
0.9690019992765307,0.09893059928901371
0.850746954444862,0.26475478040110173
0.9841087922185529,0.39672006565697504
0.9206439577629116,0.657223781210219
0.19571716704570025,0.21601966374689302
0.6656676721141016,0.8598756144396842
0.5683759158161293,0.4645000648835806
0.9682395090098093,0.3698840235139053
0.49792666341080194,0.1140737351242629
0.5241476040095286,6.075535745803527e-06
0.7625289487224338,0.13148400335591165
0.9190840104218307,0.451550442525586
0.6522935015784562,0.3344190572451228
0.060368737449667455,0.20874881714070123
0.034342404108923405,0.010961847377400325
0.021045532016180812,0.024833190054380498
0.91837770500483,0.6333033079362024
0.2857367257786272,0.3850312138403053
0.8576844249471285,0.47083144675954225
0.6891146355362449,0.16262861093987518
0.9714076051963052,0.13396903048068962
0.999928364858158,0.9639876777217278
0.9984872797629364,0.9999851883944886
0.949713162049317,0.021344515650532598
0.997912520469727,0.04537347282119571
0.5434415828962419,0.3264790718379373
0.22959995232314487,0.34850066723653067
0.7807424239096273,0.8039837086341423
0.9649735376061627,0.4235213272073915
0.9978403265315976,0.12473639487682572
0.8978882668914924,0.1939740176172986
0.514901670529474,0.339403222148642
0.32562668758820756,0.029696276708652165
0.7708050841648292,0.32315597221825426
0.9999999437933844,0.9999261648229834
0.07412410953966773,0.0514221619611578
0.9020990586892986,0.21065086120726437
0.0006325624269063636,0.007063238206955576
0.017882113761463564,0.8807574002729551
0.9998891070492866,0.5662312556185792
0.6914430209979899,0.7356165766121865
0.675167245694377,0.0640752949688451
0.9961214730092577,0.9964289644280484
0.66518290250004,0.3710802035281843
0.9999081623067645,0.990932869950369
0.9401147041049415,0.3831379695729954
0.9979436756207948,0.9959617035863535
0.6918891282077585,0.07509173620120323
0.7268339698347994,0.727684673974733
0.755028718206523,0.2646432499703548
0.9841353139973004,0.6846588152143823
0.6446600447300981,0.2134878337721226
0.9701473111104092,0.977436561663929
0.3543001204611448,0.4307700633843872
0.9989172254030088,0.9997831077046324
0.9685472272732897,0.7567300357911972
0.9999626128291897,0.03638387879852409
0.8473990456491061,0.1531886859467363
0.5148606826929614,0.6142406932393256
0.999971766327578,0.9999997886129379
0.9406950944929018,0.060967224519352194
0.0385523862142373,0.05033224297650527
0.10450324204632969,0.2562399438499524
0.9999987154047469,0.9885154003820865
0.4495274435720498,0.12053238246620376
0.9268038540366362,0.8203919908274577
0.9762084551560103,0.6970860267893978
0.999824474597009,0.3113587437809301
0.5690210684470348,0.37071070640205434
0.9718867927204812,0.32889113427923833
0.28127849923589643,0.021466947195985173
0.5854871038644078,0.06336349300665242
0.6144292247805241,0.6906112669318052
0.36008108262871563,0.33050681206610705
0.12438940387715071,0.3954848080261892
0.3446334983013035,0.02031226453017179
0.3322774943101942,0.1704898854359444
0.7379807175024132,0.999510508903269
0.9996662301457234,0.9997662163551313
0.05050997360446846,0.08613112138273334
0.9999329183806689,0.9950072769858775
0.9874858834823473,0.9948206313929445
0.0026910154680193617,0.3175342548969273
0.9762658860814696,0.9181432184887186
0.4773889948682794,0.10199482933225568
0.8297299601817165,0.4409048494728835
0.9999862414449253,0.9999998890112559
0.9999999999490051,0.9993149746029472
0.9659282643272793,0.5508726249076582
0.9927679686901907,0.07009244162035243
0.8114264465494908,0.402855483470039
0.6839272688422035,0.6152864091213636
0.043921385837367766,0.6927620178870633
0.9983359065898253,0.18190804425652704
0.9936793099891665,0.1830956379123922
0.9776696124597748,0.6717347495687439
0.4338196512527631,0.9685916043102153
0.03193888316506637,0.01881012121573798
0.25595433901344494,0.04487979621676538
0.6046887146907058,0.14427031042094557
0.982754011971289,0.9040449711725903
0.9306982170714071,0.07583928584586726
0.16193244281282268,0.956988800608481
0.996902854418743,0.6519687945614597
0.8605400980196127,0.3796572418457776
0.9847172057798045,0.46793089782521785
0.8793747940848716,0.03951608442116599
0.11083728796688962,0.9977778034963255
0.9999662247262753,0.9582426379836687
0.9995848517012537,0.004703921048322488
0.27158896241348934,0.17104142219145935
0.7872054882907672,0.19370818404936532
0.006538048081010785,0.10448258027705551
0.2997934015098375,0.2279951056267349
0.9037588809527705,0.10041929045090285
0.00058648040293902,0.9594970907953647
0.07683530391472758,0.16764263174512076
0.6270438592028231,0.07022342422422295
0.9974859654635831,0.9968279904731531
0.909381459080643,0.22363119114386285
0.9960075850000969,0.49796862340316544
0.9524702755119776,0.082606314844731
0.11598366648597405,0.5584034828001723
0.9057832427179047,0.5145603751709187
0.9371159172265029,0.25645073308011784
0.9993769167501494,0.17487717403964095
0.9370400545865308,0.44131734052964816
0.040742693751543296,0.024634790978166298
0.7976383998990523,0.3494721043674144
0.015524283487042186,0.3310829422095257
0.933217336127056,0.09253857127654394
0.9739286554523984,0.058903382055948195
0.9121408833056384,0.38648222285508277
0.11346077023935242,0.17570267145882043
0.9990243808497575,0.8725950652613047
0.9562863546021252,0.09784885735066798
0.9993501003537623,0.9996988315085242
0.5204236667168091,0.11385731616258507
0.9009681636149341,0.03182019906519751
0.000260914184160994,0.11111203449587008
0.992452074267998,0.8054283170620381
0.06022040927099297,0.3582955517856374
0.8291046847445795,0.7795789313739823
0.5578736943827667,0.2358705825812905
0.9695450171518888,0.0020069883167132584
0.662698855604623,0.816514190635279
0.9511112946952348,0.9759864678824762
0.9784403518345781,0.5273472210568851
0.9070894187567332,0.9351148528329012
0.523652475584933,0.6035887069391784
0.8763971047291448,0.007646452326081936
0.9970713903575156,0.8349926584283233
0.014257601099088864,0.193566830646476
0.9958707481487474,0.3343696540725561
0.7553007903248828,0.12403197803320286
0.9363636494178862,0.531896012486536
0.9512482261620465,0.15004278043963484
0.07945087896155392,0.04058136967511263
0.36589666578680585,0.28297896517768417
0.6668430156943161,0.15313146956364077
0.9729193858912321,0.7819152862248769
0.9831062851116801,0.6062404863334637
0.9268664457736763,0.7286481730455294
0.017663310915381186,0.0005927608521209208
0.38430922936602757,0.8621199238800853
0.1141475580630772,0.4007285705091556
0.7883136739150334,0.2034764242937675
0.9990112952065123,0.02942138697763864
0.8414258151455879,0.43943835586317237
0.2800068109614177,0.07434028126196082
0.0011736591869132434,1.1637623969221736e-07
0.6188968942529943,0.06466901067939614
0.9999607838328132,0.9999812986537504
0.8719388669399768,0.1948962470515726
0.6911662425730428,0.36810496528663605
0.0007548208539082255,1.3503635611805797e-06
0.9817065216102218,0.9800277198620395
0.9110931682601836,0.24449709148060164
0.9072983320609243,0.5168317999104519
0.7093202337990655,0.1007959495840165
0.9187360563073601,0.30906414200119225
0.993147559802914,0.9191621785303157
0.9999546483803634,0.9999997945928584
0.9220148700272425,0.29249131658031274
0.9980293881121582,0.9124892144967861
0.7495807192290964,0.009288884772404037
0.9979782325270161,0.9827371548886086
0.9261517227295143,0.1786266425636143
0.14326627041969883,0.10542683663483257
0.9994250156872249,0.9829272109380347
0.9999939594379763,0.9999910971569219
0.9628889278443271,0.5122097961349595
0.9987222082816802,0.7512369321573934
0.05604572615158574,0.03955223716773112
0.9803878696051302,0.5604800417935397
0.9906702106712195,0.9336396910315967
0.969785677782567,0.49338103993395976
0.8940533723831954,0.546768830037598
0.9613814861961346,0.29204283962491684
0.9995782467610621,0.9244654161270142
0.6834942916183452,0.9013646757741969
0.462922823489763,0.28198794804149957
0.9992668350365378,0.31687331348273234
0.8586707674666395,0.6501024872986266
0.7320003207836712,0.4459867917319522
0.9838885247437551,0.4800350037340682
0.96049509290397,0.09217459118679665
0.05984831396433075,0.6037132416046386
0.9999999999999997,1.0
0.13847482687779658,0.29763364149151034
0.9970094055995107,0.6219965113616946
0.977200578138045,0.02312554794211147
0.9656258560628276,0.34693304025698213
0.33062147789643753,0.020738295249818885
0.9104891691588636,0.9957436824956508
0.2679674634418967,0.04425862819929343
0.3894525675031469,0.5524507826219934
0.9998852373452591,0.5808962548420559
0.03704526185464972,0.002099932144675941
0.3145292020717024,0.1136558837079853
0.9934926265080343,0.9794802429252112
0.9857629963251306,0.7139794398928659
0.7020354324632554,0.06476236858523371
0.974023514560864,0.4847550622211353
0.4137268804498314,0.06909292853862799
0.5044356870495484,0.3548178182339188
0.20231069865693602,0.10552460143398433
0.9999999949058271,0.9983708567793093
0.9797188086034176,0.19519586386435608
0.7100971981731963,0.01151351479687918
0.9994653598335167,0.656372756263207
0.8827765582636417,0.48515760130901975
0.0038682588781082123,0.06514203543643707
0.8279102376046993,0.3388533601947572
0.07860963230479764,0.048107992280826725
0.9999998405735759,0.999999999999999
0.9999999999997766,1.0
0.9258411363717647,0.48469609253947477
0.03143164457124759,0.48335180672734535
0.9954365249209165,0.7210918614048891
0.5329066604581104,0.005630991959987668
0.9993351728022243,0.5233570149643819
0.8961128828800635,0.48882586833053865
0.9957229682037144,0.752031989205665
0.9997035292368225,0.9999935523674931
0.9115025420036528,0.07094886375318782
0.5810822288657762,0.3141958040501824
0.001054437979250994,0.0001941185239975551
0.6472007133148877,0.3173204869510051
0.022087350382754178,0.06781692426953553
0.9997517844310024,0.9895614354893374
0.9753353192075332,0.9994784054756211
0.6840552335395701,0.8381524850847123
0.9184000976188893,0.32765683526396727
0.7922154961707825,0.06028262471751644
0.8128891705529433,0.11522341502870861
0.5531062720361207,0.038918993656032505
0.9999995150855028,0.9995527099023948
0.7981114979762138,0.2788887248935578
0.9210018591461299,0.5104779863190267
0.7035586639567789,0.705005770259663
0.9844221963482714,0.001918922945514763
0.8435107393136687,0.15416741672338594
1.4360878334643424e-05,0.00031304414611486533
0.9379541232217433,0.9793580225198839
0.9463372264008467,0.8736504028890945
0.5023981431264629,0.6882486434774022
0.9199584959122155,0.6354944890963945
0.9671453777440947,0.26839760101261273
0.9219399695029659,0.8886906330194193
0.3778058293510909,0.017188784421667467
0.8041642062972101,0.9558401702594214
0.716759033182823,0.10198808783399779
0.8865923258538131,0.232986472067488
0.8849652433423455,0.13970626547924136
0.987098273855605,0.2008212194614391
0.7882527461753971,0.2783091758883837
0.207225008687319,0.9659097576585736
0.9258985871934041,0.9996928380512254
0.7948845908450267,0.21142278484688842
0.7505159781270186,0.046049534742014744
0.9864840231357268,0.0785452640461428
0.031752982845510994,0.18908354520967333
0.1329963887463819,0.3079089989220601
0.08237115136917784,0.09402893004606475
0.4687820770907819,0.07821568008912592
0.885803159096986,0.69860404898277
0.9877604177746034,0.8277580462870904
0.5583373325392228,0.7467965523670798
0.9285158339209801,0.6427445804640396
0.0426513120443957,0.15710441750760443
0.5284980198652726,0.23067889448421566
0.9899284012256825,0.463382139569388
0.8770982481180942,0.12001952222340544
0.8686642311830591,0.35996507915299325
0.9778643125570069,0.5980111198596982
0.9992747108076678,0.9996410176604404
0.9781699714842205,0.4576050786360962
0.0010821696515006809,0.10076150426499825
0.7708450674111827,0.15467706533172282
0.9241649390198811,0.1835005522533019
0.9999999998946227,0.9999999033805201
0.999999999975478,0.9999994744267081
0.9184788872002041,0.22092304134541896
0.9839725286991664,0.6422364216689564
0.5516277391420408,0.013432053966676825
0.5047427904346412,0.0038901175107555236
0.11238382948288676,0.26769901032935406
0.1533339490478966,0.10242007164699982
0.9969324660305744,0.9968153346881028
0.729739747074209,0.7034764388258197
0.532885341535217,0.09422440434138156
0.700018335080733,0.05464206631467213
0.9997267953691839,0.15428355569335725
0.10457337557887937,0.11733726313348387
0.845865979259057,0.2787627060847898
0.6284897487015649,0.06680151897182048
0.9755430974311543,0.04514332570941031
0.29452176475132147,0.20090793257426584
0.8935150559215875,0.355537361747069
0.5204183798769316,0.4634453682043331
0.9979779303970515,0.8685733494097577
0.5882764917572932,0.6228155850233281
0.0977913355301311,0.03630214629743727
0.9787331992196362,0.8418513446255497
0.022281872874230713,0.4316165667631398
0.8864708146305336,0.22449202756723302
0.4460304967179895,0.09592732116894821
0.8230703373683682,0.3117757142384782
0.05331668430311455,0.23425438443290586
0.5490870797766743,0.3860611202469489
0.2672631574912821,0.9939341132476406
0.9786590564999281,0.6183289027252574
0.9884596407746887,0.007556641520539386
0.9662719715614039,0.7425970539589514
0.7164296897124626,0.47891596921912255
0.2010401884538577,0.032009472202084374
0.13386003141699399,0.3998341764518199
0.2878391037927341,0.0354694126192168
0.97111475187732,0.013344385173020053
0.08308096023937123,0.39676804982858443
0.0036036358157388745,0.0350847411923853
0.08005623468422907,0.02095472767487481
0.46996229612310103,0.013965766886190658
0.43879342223526185,0.24490758950202718
0.9956347625636378,0.3014852808318315
0.8341152649975379,0.7771407299234244
0.9357248094809477,0.9674898124837378
0.9397411028417121,0.7275430197116652
0.7491587823589687,0.1696811219664663
0.9999092926455753,0.9918707724148775
0.25327081084478753,0.19563802727645094
0.5512227395979441,0.08188515825948843
0.9099253428050879,0.14635443701597153
0.9940294437219167,0.05648316994281188
0.02039235134464241,0.00757815724225541
0.03190008236378861,0.10417166531266112
0.9953862843610577,0.1152180601745548
0.9996273162580566,0.9639527929175468
5.531631211944555e-11,0.03783789173621032
0.9999996895049308,0.003575741989542685
0.9518930548005431,0.1723750739796653
0.20163119116135914,0.5294753380986463
0.1526044888959499,0.13623515511625553
0.953503263939501,0.4603756122411581
0.6166832124891002,0.6663084039189291
0.38156993157187163,0.9452388153899962
0.9188141229137198,0.8812701434427345
0.7864589794968357,0.03887181884408533
0.9999881761208763,0.9999998118810574
0.6283713584894267,0.1408796837898627
0.9995775421135542,0.9804881107403512
0.7578209254523846,0.40600839129438837
0.3916027952629119,0.26243296430147284
0.0006121652190485096,0.09372071854248433
0.9969332239852805,0.9924024045192158
0.9923721784409663,0.9355989501093267
0.10395414463008122,0.15167844842855757
0.2285623104841134,0.023727242666322763
0.9611833562860954,0.8594312266910029
0.7293400555279349,0.07164380196007084
0.36743463371216606,0.7106055296565226
0.920874924270095,0.6288896294663677
0.9795673809847696,0.35118712900889887
0.48806643196608984,0.2779335472128789
0.9010384286222924,0.13519470469046338
0.9848176496336055,0.44778700414409556
0.9916163898526827,0.028825982193556508
0.9999999999985761,0.9921899508868027
0.05898765625073594,0.1693852214105597
0.744881317485453,0.20330598289295412
0.9197756013109842,0.5262168070723975
0.000827315924180674,0.3200691227026479
0.9360310512064632,0.1740237469105433
9.161201261576189e-05,0.002118658787968729
0.7896777194508703,0.5470759216954677
0.9940799940437789,0.01220673197013417
0.14412438085469326,0.402792378358131
0.8923966101459546,0.1609658871155706
0.9985026367232911,0.8905163664521072
0.8335560282885989,0.03199203653910924
0.6172038839675018,0.26427397338006303
0.9999756573549954,0.33815910565244706
0.8473493292573498,0.8561976377138302
0.21175046063101907,0.6036784009124211
0.9990735783391593,0.9999830715677864
0.9995918585689056,0.774538431043372
0.7696336794144205,0.016200203454761062
0.999385325979821,0.015930670932905972
0.9885985579474573,0.5617623358842863
0.12907524970435427,1.8564496561928523e-06
0.9498370918043894,0.724313176726883
0.8457315134618848,0.34738999936746434
0.9034339482947912,0.44161331185616415
0.38583773465714916,0.36425210394084145
0.0016990931011136706,0.0004665130898116597
0.9981728335059064,0.21604607643074236
0.34623409132153166,0.05599088086442423
0.16760956015072093,0.03142579146282245
0.524757426923833,0.08584890938504577
0.9167447357978185,0.4880169300021525
0.6559578809470736,0.059386693755948114
0.9229392124987252,0.0023479897815067803
0.9295385302542919,0.30494764212028913
0.4189089499537502,0.02967492843914003
0.9862340987310343,0.2733452161896458
0.9530714036976128,0.9648698663918411
0.9999987925796976,0.9999999751283638
0.0002378322512736297,0.009856720542421609
0.9973227652859016,0.7265886774235439
0.9736453843858082,0.5442026501239803
0.9997522217130852,0.9871646418082695
0.4733037222750674,0.06728422764991761
0.9959134638690155,0.9010710300000713
0.33141173633408033,0.3446672143551404
0.11487621499606292,0.016063656772957933
0.004454746058539229,0.006709768167986284
0.9784311227638356,0.007654814481566911
0.999802392871669,0.9872333468491078
0.9309805424888653,0.605490464885473
0.9909873683601285,0.5735114196035074
0.34659646692260837,0.008154642562993872
0.9927125886471564,0.0038050819158913993
0.9999577087960235,0.07570671852536118
0.09508314730747466,0.0831330108212402
0.999915639431217,0.11749585436131414
0.7346917243333538,0.04087805471156484
0.9999999748547262,0.08163404156536368
0.015519856631794,0.03197356107963205
0.9518373393478832,0.25691399518301156
0.42785364395500275,0.27809275335856654
0.818320898236064,0.42191813733771955
0.9999965574955783,0.9999384176564479
0.06792846524678313,0.07328272801721704
0.938480590191488,0.6704616695267597
0.9934962469447051,0.9336382695365871
0.9358062787305753,0.8948024540979191
0.9974186468092713,0.9085182510446871
0.5340847988720157,0.13941150748038345
0.7935901627017125,0.05395375735737209
0.6678556898233832,0.026962033153510857
0.9148814942526192,0.7164649545968441
0.7465990723512288,0.309955102078512
0.9738203608129579,0.19181002708644712
0.998259723931085,0.8090621264785965
0.45915717166403913,0.8954910425035721
0.9391489821857808,0.2674928940537164
0.02554004363356239,0.04463023206363182
0.9991213493340212,0.7988722112721462
0.16175308277118952,2.6051725470746463e-05
0.9980282760329637,0.4034359748333879
0.05771607577065099,0.005507280435212644
0.969517079528073,0.9077303028097073
0.9611750568545996,0.9578428051023794
0.9999999999999428,1.0
0.3802672340110556,0.45542167669705563
0.9976365280340513,0.15894409949601304
0.9694464996718979,0.8182766957428705
0.9986533160905672,0.5331375804048207
0.3828587928112788,0.029191891702246578
0.9971111266682849,0.9996345966506207
0.13429589814198037,0.6067484634424091
0.9533030498390237,0.21110075065753883
0.3982631878903718,0.3898728850112537
0.8460596062617709,0.15407653432578483
0.9971033804811746,0.48016484617410815
0.9989954294156864,0.998692608127819
0.620089789729954,0.7314735436915907
0.39103232126361104,0.7967342402988953
0.7492828528679552,0.05722815671949387
0.07720217800023564,0.36722711424576715
0.9651398481908524,0.22111665714141265
0.9829912935058557,0.9376380954072681
0.991681156501857,0.6697639657795157
0.8485722475351845,0.5131288497525717
0.979536794303723,0.0412098266174292
0.9887512964245592,0.10045368808062388
0.9848241766144158,0.5443266433786155
0.00035048163652668177,0.9991728186119387
0.8887188870722262,0.21023529079919134
0.9999462847022045,0.8134641871473803
0.9923422204828005,0.6240114329531721
0.5378450521861282,0.2367001764123491
0.9999613021648235,0.9987074238736483
0.23194546679991962,0.016109966898211252
0.9321096610038379,0.8852134055538795
0.8971223497705413,0.9668444109195843
0.5418319257908165,0.1283105993318569
0.6457636208276792,0.47253416921210256
0.9792257791586775,0.608963539333165
0.9993872424111836,0.46409208511193734
0.5962887152409302,0.0015005731253988567
0.2831260821188621,0.09052871057026182
0.7542991889766717,0.7242931871787752
0.9999894995507598,0.8794232075833445
0.8601412427115726,0.0049058909997342255
0.12821159884249675,0.42799991934490805
2.4719086288186285e-06,2.544824258377056e-05
0.06437340000815937,0.048278332579702314
0.7601513933848133,0.08828764900348184
0.7861773755080153,0.15331846143287478
0.9922522422370404,0.5922593903044235
0.9992390447246464,0.8087189492915452
0.4364668522000193,0.04108477462589354
0.9267524672411382,0.6650445912557916
0.9666299594118494,0.014639804708403415
1.2670312168826971e-08,0.0002399457692630862
0.9860924052369847,0.2620983632625264
0.12162477113795803,0.29435482849356576
0.8103893389903843,0.7490454705445474
0.43228513832770155,0.5402624490304416
0.8660843081089677,0.6290727222074611
0.9955593113573011,0.388356294941156
0.9998618242660633,0.7065440365651051
0.38295508126351896,0.2618881452311132
0.9924124851314619,0.9999992087889282
0.14264954420427492,0.00798320766248401
0.9999950258765179,0.9999946242396696
0.9682409264564864,0.9038318014927273
0.7251804094496901,0.45365837613288834
0.33977594354566276,0.9999678728373582
0.9997220750248936,0.25024367401323966
0.502614830941788,0.022453889396764102
0.8545854967392207,0.13948264269500457
0.9751916526872735,0.2169969505940908
0.9942840256758843,0.0021120685805980518
0.9951554260611314,0.8331271868090369
0.47540858778346834,0.024675579419012657
0.9656291873548464,0.5567940918466965
0.2981706558007553,0.0010472832686959641
0.7295687978765301,0.14838374024628415
0.2844649423992254,0.04719621342635287
0.9997603421159802,0.5586848240998168
0.9480332284967778,0.9975747119372856
0.6730552334041222,0.14872814485264754
0.9963004068857497,0.2726751754028744
0.11971301984809372,0.8363187916261307
0.9999736647946496,0.9901692416806097
0.9999559270303747,0.6150908201283268
0.13461459821116453,0.028308931965720065
0.28631675766934844,0.009049291329049865
0.9466008979911819,0.1806273127768207
0.006396068203800043,0.7834664162044618
0.5761747144971939,0.39538537231007564
0.46260878869947497,0.9158960564827564
0.9982935496556984,0.28605793630916637
0.9106692005537559,0.9661600343261091
0.4505565359993208,0.3209850380999761
0.9668260974521428,0.6674438186333587
0.8785886149258795,0.8566233908963438
0.18048995136822546,0.8933209736488079
0.988486727739666,0.0011964231717198383
0.1266230096164434,0.18634191589462287
0.8538596899970903,0.5308401639871478
0.2636354898764641,0.05713095427182129
0.9213161167663328,0.07713298454593004
0.970383904040261,0.9102602707639971
0.9997954472813778,0.9929639203555894
0.9977673073030248,0.8476740278070406
0.6021696925139426,0.039443395220050456
0.6173682130798785,0.12442042656952483
0.1543547195368029,0.03356799203437088
0.9022610766508277,0.2878454196792963
0.9252446125879131,0.8292914864193708
0.28059623210142354,0.16025772599810534
0.8438831358389296,0.03065184538622079
0.9999999999998934,0.9863410384912195
0.9183807830048502,0.1392953069219711
0.017970422033401656,0.0369309482925137
0.5152002315498684,0.05555079504065491
0.9635194563275735,0.442225211670482
0.28013433425064077,0.08556488026613022
0.8676258897856443,0.5836827862125974
0.799510829055348,0.0360086924532623
0.04228606196103213,0.0823179984522056
0.5672680107706449,0.02687932141440178
0.7392894239437432,0.3919953427570474
0.2377005946388426,0.057518329357617796
0.01673205881150622,0.39041337789561736
0.0004384040952537739,0.6389387899880881
0.09537064073628418,0.016214897444094618
0.999998439152056,0.015575951865312798
0.06342953604503869,0.006228711657096421
0.6350436913065061,0.057897688843625
0.9926379386961691,0.638306960207642
0.44352699794379885,0.005805163836695148
0.9749483085185607,0.010139511771308991
0.1284558257922502,0.5586334729313337
0.9585322612744493,0.7810317802091855
0.9733515241018146,0.9736079946513697
0.006396068203800043,0.7834664162044618
0.9952740708800929,0.7834630858473772
0.8406105105160548,0.6649008567785151
0.7816627727588291,0.027298872927592147
0.5647790697313932,0.9810552550281005
0.9969324660305744,0.9968153346881028
0.8038267109512958,0.0920768674585941
0.502993489729044,0.11537484375576715
0.9689977864281144,0.2737665861770856
0.10122737907752716,0.1719960339631203
0.01987974291728413,0.008934164008842328
0.91952062291074,0.427487539806872
0.9352257278568981,0.24608942831833644
0.9766954873506223,0.31195953543777305
0.36337928230508243,0.14166666882485504
0.8772900084006199,0.8649783346655691
0.9986556632916156,0.9168201761312662
0.8648662031693206,0.07515938197799216
0.010470126139090985,0.00317306893819971
0.9879043428140918,0.44219536239365453
0.6213774830458754,0.37152993303118104
0.8580006861174666,0.11486407583215939
0.6425932272676991,0.16474079528558647
0.8178752516465431,0.31076661195550853
0.9999186092043696,0.000907253116398602
0.9999460637790751,0.9665130274968277
0.9778528901277401,0.021712347570776485
0.6986216563598119,0.028965872834053018
1.431982247200036e-06,2.0597063825610746e-06
0.9628077309627999,0.11465623811020924
0.772852243610784,0.16501599881661044
0.9795927192806917,0.46926557065113167
0.762724097208512,0.11900671295625402
0.49285836681808715,0.5788167297773557
0.3630052828903903,0.08209427458719634
0.9481311671806838,0.35470400667609076
0.7085031255302449,0.21841110844317374
0.9424095393933317,0.0515150901400992
0.9800265164434181,0.9215732805261301
0.9999784913482663,0.9998591650247727
0.9989080069741777,0.9999900920014279
0.8997975952495522,0.07102751655348148
0.002134333005765946,0.14411590122328277
0.06204646203354088,0.06536135453931821
0.935964117756341,0.16524349717190479
0.7367866773139422,0.1313012197455982
0.9531647864234735,0.2626730150714444
0.015665258283546424,0.05021320567380563
0.309339272000059,0.34060565033033674
0.9998393297096339,0.8846264680520575
0.999829940063067,0.4758614341990072
0.6635977178780174,0.8961424724693557
0.8952470507163017,0.24790217313011087
0.9931399167787052,0.3658787970637383
0.1564522625964446,0.003987226038299448
0.9830499237286715,0.03283627977439234
0.0011542657652861541,0.08214281288018532
0.999921262428154,0.9158889668865929
0.7242376618860553,0.6459546402607794
0.3452987803509917,0.13747968519250764
0.9912908710096392,0.8883724849065411
0.3937044643675384,0.06057650436990307
0.4746834583741991,0.5913372195994616
0.1119177872151846,0.010990864511523727
0.10325368128952049,0.5970906384676535
0.9601496721501108,0.45221184822387606
0.9603300579419448,0.1327673138894129
0.8333149164708653,0.587828425458569
0.736442343989331,0.1021529957804501
0.688339446240175,0.5880397963966411
0.9999998968813948,0.8021031202314436
0.7072332146153962,0.09644549751340228
0.7806328768327206,0.22830642779127286
0.9923104176830906,0.6684216882224595
0.9411281107599605,0.7406487793283103
0.00921729824553092,0.001060519110573546
0.6548024287216814,0.37252094225389815
0.6558349581500401,0.06944822473404438
0.9978556321245938,0.9973345195091557
0.9974458926424135,0.7124365556726556
0.09647020756589367,0.43059116296287414
0.8969948108320995,0.32808632139659777
0.5683983855901182,0.0007357994150498248
0.7283205983645845,0.9531053205896224
0.8334745832026945,0.9986257739695787
0.35429736119340843,0.07188733008725505
0.9999999994328299,0.995667057976138
0.8822331797218975,0.38289073403372326
0.3121166278716957,0.07939815940793465
0.9995937442341881,0.14706771916321876
0.9141070587688083,0.5295558303760334
0.8986028983932567,0.7970189746462432
0.9999744621667926,0.9587348276519733
0.9842480172406167,0.6713195058393912
0.31921255910150204,0.31683267627432177
0.9387517690136146,0.09114991337004001
0.6664366315189942,0.2126904343132355
0.9934488872102072,0.9711823963762657
0.9987016793444271,0.2920573169669387
0.8957109243899417,0.032499798656890545
0.9991102169547023,0.84995277833904
0.9528865367192011,0.046925852958027876
0.9042895367956243,0.10768281488604022
0.638026085094984,0.057786187641407444
0.31878001490154645,0.08102135091614794
0.043112348019549225,0.016493460841939544
0.9109580050952214,0.22013780394968407
0.6969079775221203,0.36498535866974857
0.670160889087752,0.02251213541232206
0.9999992489747447,0.9985230004011622
0.9980796291540817,0.5243814493195075
0.6935799333752883,0.0009282952024882291
0.390539195459845,0.11875988666772257
0.9977086696831077,0.1780646285426373
0.06315468858786541,0.03699887904981652
0.9042352581002726,0.9948800405849213
0.6745172820767062,0.8446106551681896
0.6052214716606478,0.3598673133774016
0.6303669960201602,0.17432494431849413
0.9965507928886573,0.4290103295355566
0.7236229829030757,0.3207088077641635
0.21479547862485732,0.019920219314483352
0.9992222418321598,0.5261412629824032
0.9470858988184355,0.4112354354820317
0.1156108742533838,0.056875098650914724
0.7651765144529578,0.16695298096304814
0.646113352400977,0.2088292365217541
0.33862422998876823,0.07187023576628068
0.9800547968817706,0.2918393593751678
0.9925036721133542,0.21544650274491695
0.33907037067729084,0.17307586135457523
0.38410841392964046,0.06327112794157018
1.7554350655764047e-05,0.00971213887503867
0.01907862057844644,0.11349046222116058
0.44401905249205054,0.07057076817369974
0.9957092903309966,0.9918019284557107
0.9967673665193705,0.30493198822547146
0.30627027232487203,0.012987595052663397
0.77404581854073,0.08742188987686897
0.12022907083495996,0.08054675873266832
0.9999197573052974,0.9999404120044072
0.99950658381765,0.999112746807963
0.31210534744777996,0.02115652300529514
0.03481437963379415,0.15033081542758575
0.9989414708785723,0.75696795488895
0.16970484552639695,0.2687516349033673
0.9247964453842358,0.2027158087272241
0.9999992752748704,0.9142137493100484
0.2295921097603693,0.23110357676753887
0.8853670130107237,0.2706847317906297
0.9880272455416577,0.07369104087430642
0.3249262567227358,0.3178156053050123
0.4234078130780419,0.2255938205513843
0.8171715479415003,0.2913434458472459
0.9999999990971996,0.9984111961173002
0.9181566307804437,0.6492034044894852
0.8572603063872314,0.6052948034352628
0.9999999999999998,0.999999689391014
0.9336189433809514,0.7634153815398911
0.7566457157074689,0.749289213842137
0.9999998151135924,0.9941677755077228
0.9867899670208587,0.2167215733038025
0.21549947777831124,0.1353820588555739
0.34217961455833873,0.672743457372043
0.973802924574964,0.8131636130922887
0.9999999964303584,0.3051655992278305
0.9137988295606851,0.6769416982876877
0.9703198652397074,0.056749563661050835
0.9450804976396053,0.4268797216207863
0.9657692954811846,0.8316618465338503
0.80359946753018,0.6500469616550768
0.9999999999999497,0.9999999730136169
0.5959604777291918,0.3359292701187666
0.017692298470295718,0.0012743435305965344
0.998606574927759,0.9821355611856575
0.9826490790721373,0.9925276806534292
0.42401244642478203,0.19289961128534186
0.7104005869489995,0.054431302873742336
0.9949012049710498,0.4177711606239962
0.9961626538810396,0.11833122201234339
0.7181932348404696,0.18924264880515446
0.3509649174045107,0.07482535659470423
0.248526172963793,0.5735667026550452
0.9997288974440873,0.9988897237611091
0.9424919644408424,0.9999342468945227
0.7410200310024065,0.9732206980360785
0.9999999999986663,1.0
0.7306427817267045,0.983261668285009
0.934810173999574,0.09624093362083555
0.9882240446291702,0.46331168048030835
0.8796060148896394,0.04596161315892989
0.9997836490819378,0.2051035158656805
0.5529057585962386,0.11319527363136114
0.9868513301988389,0.835623535655101
0.9999935951514513,0.925002571615664
0.9990532080891923,0.9619566483010601
0.9596972323998646,0.24030097774848186
0.4515812451185522,0.22446502175078886
0.9999999999794801,0.9992579770721831
0.37375497262505053,0.5589028034714484
0.41627407020419593,0.23064751433236214
0.9756116951854326,0.351159199272569
0.6343901659604994,0.09393257581586789
0.9837619480404147,0.5653231972758674
0.9629389602626112,0.5329394466695606
0.1128825508649547,0.11901680320805542
0.8518654464732908,0.11956867685090129
0.9999999981357178,1.0
0.9920476202944974,0.5876096249167336
0.9972249015429262,0.9998812668683195
0.5661374928392453,0.2543972942820352
0.9953836410695378,0.1388996419511944
0.7326024741210057,0.13844743819322558
0.9976548796137156,0.8135563107982507
0.3646936406453182,0.6831210715220116
0.9721358749267813,0.06100828358495505
0.88219083296113,0.6929561328102308
0.9999999998777355,0.8582673386508036
0.7015097249587131,0.27290998796784227
0.9792230825125439,0.16831472244540469
0.30959125853860187,0.31206463970348836
0.20110297018751755,0.994008466904661
0.2880030145408147,0.002176083904830229
0.9526492030146992,0.5973919210330693
0.8210039730135744,0.10981413496505263
0.4098592694696583,0.23932055086728996
0.19122718066877792,0.020517592620301738
0.9774007814893557,0.5540799021283775
0.009467592260150653,0.030511984062361594
0.6094382446536861,0.008212575819835925
0.9999283660999699,0.8864186986224302
0.9984604049643724,0.9964548351993578
0.9801702242580587,0.09286468817042709
0.11754695968146624,0.8916019926962786
0.9967571485025171,0.9961759154659037
0.10494966805383016,0.20675356454632077
0.7049900301760572,0.39162809879304156
0.001530004662160027,0.49653393545023145
0.0639127113049234,0.03487637424147867
0.8823300636597041,0.3721383352533505
0.29995281678584557,0.6554987432183906
0.14057270717560327,0.0662169770341684
0.961865523143474,0.13041995997476866
0.977244127702725,0.9719094970281522
0.25152009209558096,0.6626593916740037
0.20518038098417923,0.04357646331294068
0.9893564679390444,0.22303632176820193
0.40809357711950073,0.21566465001537344
0.9999998419325258,0.9691623396513981
1.0,0.9996833395434617
0.0013506013735147969,0.23786270626434114
0.2751897949351988,0.016636586551352386
0.3902742233207525,0.3249195477061955
0.002767477983191093,0.2646216273369745
0.9994469047143685,0.9996567654292089
0.796371266724485,0.559823202634969
0.024537597861140917,0.04630826869059169
0.7087342109110094,0.6975400425269146
0.9696690501152563,0.9652347960684327
0.3223613478695785,0.010392950596299619
0.9176530494010725,0.025874719213023735
0.3129922850392489,0.05277239159846398
0.8914617186962102,0.7261570963984663
0.8785993804704936,0.006387409235027486
0.659155318559844,0.789188004353037
0.7235998257551151,0.8754631742573364
0.6759404263863833,0.3291404290154417
0.1480828404350052,0.36153466428794534
0.977366317752315,0.6022296449708247
0.995973745307293,0.9507706175875541
0.9980874009232016,0.9969356144076055
0.07649490264616765,0.9307873121746377
0.0016136293286938802,0.02255626528782377
0.791606118995517,0.5613393460972119
0.04654905449049505,0.00034437910016337647
0.0887148282830465,0.15861213346790354
0.8640489152342999,0.48134205715908607
0.9325689778195674,0.9990176978103601
0.015074433429482092,0.23935112490793317
0.6146258310119919,0.9997603391194618
0.7427580401591305,0.0038895439633195956
0.4254504296597687,0.016704961396514662
0.9899027346709911,0.47022908974522787
0.5844248737772982,0.2378955226188137
0.9926305713336913,0.9900863634820428
0.014620193605900483,0.014353048319800166
0.9110115810051715,0.1559026020554526
0.023730961751954886,0.18955500749016801
0.9689703684682572,0.08240573001026066
0.9708359446358974,0.6646505065137354
0.926815765424316,0.1010167659614076
0.7193176877102887,0.2045502886682819
0.009744226638431878,0.22389366370743208
0.9558910371160128,0.13221396151608517
0.9966642028914632,0.6021591915181213
0.9864309535787602,0.999794024512439
0.00010550124080076613,0.023208875472616918
0.9603636134251234,0.9073320985000562
0.9917855131764738,0.618346060524762
0.859219966485016,0.5425179680323703
0.9460598498640485,0.12224047688140849
0.997952185447924,0.8695085031310779
0.9509716737667538,0.4439291479154495
0.9711236189695818,0.7172068009618235
0.913069123351579,0.7390774363046602
0.7254163262088503,0.11737338079792373
0.9997632905260737,0.9862634111421613
0.8899392139740212,0.04704676673612394
0.9956361900670944,0.8307343921904512
0.1972311056956932,0.2872248490050417
0.9763135900236225,0.7164310589795972
0.8837740042500721,0.4859745165592625
0.8076908985251915,0.12349018509293623
0.9740882268553197,0.5033822767384335
0.9581198612192269,0.7086267101059375
0.671881890157369,0.1553607414847039
0.8089576590049063,0.39517343415348877
0.10059786026243604,0.15630509253529495
0.12585279993177284,0.28806462003332256
0.0019101772864742982,0.002857659986351117
0.9854199087942874,0.8230698567932866
0.2761336041536843,0.08432717252744502
0.33471646030853314,0.09917180022305576
0.8221291117376491,0.07738214116301308
0.994175224335144,0.8050107173177741
0.6641066134552002,0.05027546318165532
0.0025504071896803354,0.04670904931839029
0.9927516416362252,0.00414620503352714
0.014283273119038825,0.031678768404886676
0.7142239682391395,0.29088299843069715
0.9147070618654918,0.10267500673266323
0.562225165406524,0.04757403961735239
0.9670136532404628,0.0007183915145603172
0.9976668098849,0.4823396092287662
0.8769099818808994,0.37198177590032105
0.2769603015773236,0.05850273756345179
0.6041729760159408,0.4525534707077231
0.7046818021728766,0.14030047463235448
0.821854749563138,0.2007061200414463
0.7899925314358911,0.19433572447734324
0.9999992672503127,0.08351957725255783
0.23959585247483436,0.029104697249160937
0.057703086918461294,0.19310623702518342
0.048301076798008304,0.21626051003116442
0.24807469920225417,0.0003596226847575862
0.1661965234489706,0.1533706245104827
0.9999046964264877,0.9025875683583583
0.6801597723984928,0.0650460027002923
0.5482703097742826,0.6763741693448928
0.9996702722230961,0.20965934169170833
0.08371842668892764,0.1996037937786271
0.27222002708723975,0.09445860832121855
0.5904205295583018,0.044247087686886545
0.9999993442330354,0.9999964083752662
0.45763770418264077,0.3935556791357478
0.9428364310623935,0.5536707008323634
0.644461196430394,0.19822676436679346
0.9034760923540013,0.851429551494542
0.9640670969130193,0.5941365137593068
0.0889461880544286,0.00849366946517686
0.9998029818866855,0.8867660689875908
0.03549478289837268,0.9999247741228505
0.940132916954244,0.38396240851152486
0.9964876174201213,0.03829629558525357
0.9413534413189358,0.4676424704959334
0.8984123976987632,0.04081411714402219
0.9320064679601362,0.992634315779787
0.9137658619318566,0.044791711844751045
0.991695609261958,0.7562198760719585
0.7044340322641662,0.046389665865898294
0.42010174541080175,0.46052006523217076
0.49244278933550856,0.6573641711552528
0.5967848314834262,0.29825364458131515
0.7245137257744653,0.3086341094806815
0.5006600903178194,0.10901767160613894
0.9409220643166429,0.014151747538920375
0.9968322887525811,0.920339231475797
0.5254881135940066,0.6387363196707212
0.9849252092288683,0.9905008478661878
0.9989097354059951,0.6987722104670392
0.7763746512557871,0.9803588970089352
0.9971721736150132,0.7385749126002444
0.6409630013425188,0.29432563119432636
0.05898086632254003,0.002994652996278881
0.9609058993006181,0.17225118626671299
0.7982510878417581,0.46847911301165185
0.3483535300563851,0.2512803624882184
0.9328182719140928,0.07014070467073784
0.9746396046206498,0.24453576757308695
0.8831438738012949,0.272263313670266
0.733196867730429,0.9330956730459679
1.614029160276012e-05,0.7943551204064565
0.9395506975512582,0.1495217136106833
0.9999999474254146,0.9987422838640118
0.0003010813031594103,0.000977576351656206
0.9857563702550942,0.38639931758518087
0.9987659926153496,0.07106846778345025
0.8390612060970092,0.32364927391092346
0.11400126247472658,0.04931527284878334
0.9996176821904296,0.31145413093173385
0.9201224403675792,0.0007083674627238645
0.9771429665961671,0.8360306705234302
0.9992166668664657,0.9892043666362691
0.9999881169359852,0.8512527056103848
0.986438855445326,0.29377590897052674
0.9999999948104257,0.9999991629462677
0.970908803801097,0.7143113445317395
0.8340941570841879,0.4323597711622926
0.985490734836999,0.9924611136952507
0.3201234163802659,0.4785330356327813
0.19045060620459178,0.5966783705483838
0.8752868102488074,0.5435409185385317
0.8770159277314816,0.1842373400937023
0.987013280637343,0.8129066685943633
0.6586276223397317,0.3626953485490265
0.9993486685706876,0.9956997005148049
0.12379529792476433,0.9177263340101196
0.9999674093668836,0.9252090394488823
0.031217083846335123,0.17480876197883707
0.9986134299523017,0.8439873093484732
0.9811547284757246,0.8933318882428164
0.08171985412272055,2.9464166102680714e-05
0.4697548529852184,0.14535506132627612
0.7608895136685851,0.11152440323977723
0.9999280845589125,0.37128823906439623
0.9430618502346397,0.5002019122880018
0.609109538081699,0.2837372698233308
0.3073612479489488,0.03088671323164191
0.5432249374358178,0.19905666077341827
0.9997057710022433,0.0003812033426444503
0.6498297015120319,0.11572827643273488
0.43702024341296736,0.512052886775236
0.9912454389153218,0.35938617984511545
0.9229596388946356,0.4108845662514683
0.8896441318893314,0.059589992790988686
0.9600650188981918,0.9999157946107046
0.9999794900123589,0.29377809145031725
0.9760376020444822,0.08952257847968474
0.23485713597312996,0.6771589478861711
0.5253835544741245,0.3424337803262845
0.7750129436358417,0.3264038483022049
0.9206690109485319,0.12808063321478666
0.9195624260414795,0.9561660246176358
0.6658324417208656,0.22284581692301414
0.9939773167739988,0.9960648857975525
0.8982202950469574,0.539300793909839
0.9999749852566032,0.6640037213630318
0.9901905979216492,0.6953598603448806
0.5024233548777014,0.09031410401963681
0.969603520879412,0.10478702589088228
0.9997573671835162,0.9527393787315647
0.7671966171295723,0.028648749159992347
0.9999999958387016,0.999991532845107
0.5678421268318468,0.06869967400356618
0.9442219062519656,0.06476616832211952
0.24673738122386285,0.035501500000020496
0.34507919542307003,0.15065281579309805
0.9999999999167859,0.988636451622682
0.35966766241674797,0.013486327039968278
0.8710214909029659,0.17914904399304205
0.9999999347928922,0.9999519938457081
0.05824622507684175,0.5291492994509145
0.9946750272424797,0.8512865334788249
0.8024645669989301,0.2894858127348562
0.9849918323211581,0.6480412063959579
0.4540797957697788,0.9918387944192794
0.3053374373676251,0.015879232111957926
0.8196340712560192,0.9999741596168099
0.8186215131557236,0.28008471917066974
0.9985582345502938,0.7778597024778723
0.9108609679342753,0.6761136387849401
0.9856664081827664,0.682824197339498
0.9829441989106903,0.6218791767038123
0.41464228225307576,0.1396970904566977
0.9439346102493552,0.12063432168410895
0.014756295714107135,0.037572850907635236
0.9448640893092127,0.059298437403433914
0.452003920055785,0.6951692859724617
0.9035885369633719,0.7674062117046806
0.8684253926698561,0.07889584551314553
0.9851357728653317,0.20080276515452547
0.37059831759165346,0.07192115811962185
0.9542146050193482,0.021988819805222545
0.9862607927224085,0.1577689133226048
0.983243589348139,0.9012478140925175
0.4737451112154896,0.35347938986817906
0.9994879585967741,0.9194391057499733
0.25710878800445663,0.13841534725138688
0.7863473724915714,0.3350513758402287
8.404695788742865e-05,0.031101828334882932
0.13594847336178498,0.47741562028970536
0.9979741496419838,0.2007912685353994
0.8997899597902483,0.15900959671370338
0.2796625690082248,0.4755066363170055
0.9971449022693142,0.8888537937314553
0.9767879240897436,0.21013921839664093
0.9999966343902094,2.0087138526899238e-08
0.9898511291138388,0.9971739721660547
0.33805933353901974,0.841243778479153
0.7645217354927863,0.3689719122525383
0.00946038489276783,0.16795647801425775
0.999981335716337,0.9999999988077753
0.27927415097066544,0.05327856921102591
0.892689754817602,0.8493798963913028
0.9255810037574586,0.48553353865170396
0.32748369906781255,0.06997721498763372
0.28811418669182653,0.8495009523504296
0.07026000413562013,0.6009013948938345
0.9463240517680666,0.5908725901721149
0.45080806139277413,0.01587317674043764
0.3623278825736216,0.0002552347360242017
0.4023536561391803,0.1971933646000489
0.06928479506517689,0.3417931017366172
0.23510986962497776,0.16860389984997332
0.999914998903973,0.9991094893136062
0.0001643272530541738,0.43200215550658616
0.9118502918850963,0.28961666697406024
0.15018720595315452,0.04470109727338124
0.5420300245474999,0.1679026643693416
0.4073683253286889,0.21100830724925454
0.3667363564369175,0.2819637219338232
0.7539836257876604,0.2640662690804057
0.9379626703478111,0.12888315668574998
0.18933458716602886,0.03229960320909204
0.9999999999843068,0.9994738289495207
0.5144114292254152,0.16867295982645503
0.7468835838720447,0.2740587161399793
0.8650492453415706,0.03229309014308598
0.7445105784678354,0.11915970721439155
0.7916695226317652,0.36284331277518983
0.9881282615535242,0.9996923553808664
0.235045240423257,0.06816680014175215
0.07336125297863962,0.17978295931020005
0.07859252230931184,0.017556305766455168
0.7894310229041659,0.0462067468324356
0.9708847005779286,0.9991616897231547
0.7415709866107711,0.9650841628367861
0.8809893329877766,0.4376332169348295
0.1795198282304873,0.05306001979875904
0.9981708314149905,5.95896152579512e-08
0.9919084553307744,0.6537015961383593
0.9913360262837191,0.43774935600314036
0.7444815173227798,0.011791239462911123
0.15120589850331848,0.006912340114557471
0.10173090352302634,0.007855294217530003
0.9871334551307139,0.20823479053945554
0.13504010139689132,0.8938427247807826
0.7715486497685041,0.027799653567640286
0.9999387130755482,0.8448875554126414
0.14301346165714124,0.19863986513663226
0.9428874404548463,0.965388179652606
0.6830580698617121,0.1391881610880441
0.5786755408534938,0.10532965459015421
0.8521645295389975,0.5409201563898316
0.27857027618297225,0.04025329671177898
0.9969103131183141,0.999999895937329
0.84602518432147,0.010302644862749781
0.9400305676842269,0.16664664615975738
0.9884785296089076,0.6447254589751306
0.9188213886821461,0.425362140579061
0.9415963183359167,0.11883100245217199
0.7412231323366206,0.43656046471150267
0.9856771746273661,0.0013345023794052743
0.9926222558250701,0.10490514475176857
0.1881766430357057,0.0315814075143262
0.9064206457634876,0.024585016488451978
0.7735952086612781,0.035581097191113506
0.058151057251419114,0.007575167418188737
0.7964688735248773,0.5553906110098293
0.9722907963327617,0.3394630046837848
0.9998255103822001,0.999800610822847
0.8122201464841341,0.003437816110731255
0.5154735953535905,0.052639243882993035
0.7505823568213355,0.9489722968736436
0.7943405494965947,0.28655844249999224
0.7547362943685864,0.8610941659751876
0.0016640837513938673,0.36099016836370057
0.5278368002706643,0.14018049042186848
0.0005724152421271484,0.28714999073382186
0.9687453449884351,0.8238594332140923
0.9364258492140304,0.45308987417896274
0.594244523570952,0.008732253210304498
0.7338881899638632,0.1883695345654358
0.4238192362295906,0.00829671870456702
0.6413747286323543,0.2570371702638963
0.9857389966244072,0.5852080402985269
0.4160059259431121,0.22771701429992658
0.03479262757317086,0.0015978188972462484
0.4989619257309484,0.08262467905919992
0.6215638890867744,0.48702945306967643
0.6840046529569295,0.4932113681906141
0.9999950432419814,0.006625393644560188
0.99126398056209,0.9583132591896849
0.9733655022144928,0.2678344049970894
0.8362161589336135,0.22708451950103753
0.865646183489749,0.2496755828516306
0.9332452930280889,0.4096559302718479
0.5222458380210536,0.20424111631486844
0.9999997944203731,0.9701435407270902
0.9453806983813192,0.1313028588974561
0.9061096440563327,0.5177405293151234
0.9997302747285353,0.9947654379607591
0.7922083429227486,0.2654570828411387
0.996820908435701,0.13276307494502573
0.999887337868777,0.8016779138422608
0.5537657245219806,0.22648998061399164
0.6692932406112801,0.7653880155339846
0.8635599358840933,0.21448229929374651
0.9302745648827864,0.21862907113945737
0.853899499902056,0.34579861847571597
0.5689805081595665,0.27239077516664495
0.0617918811427221,0.1132610375550957
0.7501217623726361,0.27195288215393326
0.8324108609734047,0.28483591890805643
0.567240896293802,0.5285057459582171
0.16875944815212593,0.45368030594903663
0.4240614915835961,0.490544328927821
0.9644393818935806,0.5754054044803945
0.9948959907324701,0.6598113787794021
0.24511793166750526,7.520343771707461e-06
0.8132150466419197,0.09064439922352438
0.9786386452060916,0.0021767940644942174
0.4777764406835753,0.12002257460811451
0.9903422582453191,0.020509382225785834
0.7464145827869589,0.27100973299458686
0.0494616473778038,0.1199664423832224
0.999779789607618,0.8288040856355885
0.9999997498005497,0.007457832967318299
0.5268570985099884,0.1130733366187031
0.9837109408944023,0.9542246760309266
0.7598743007822917,0.5767040008978915
0.8506352922833714,0.19387959418214396
0.17450394843696385,0.13252502033016283
0.4592183469107646,0.2164047106186802
0.973879512434643,0.6219779961304981
0.9756087711439508,0.99973225777818
0.9970511044699726,0.957620942506985
0.6885327780875661,0.022774099296513983
0.9299191852060243,0.6167389385194326
0.7950022831003192,0.03837917708082832
0.43691642289723837,0.05800441154524789
0.7477107973744126,0.20624585139536777
0.8625555382492514,0.9173852513617756
0.45513122166617964,0.051136344967364626
0.15773232668199977,0.046708629929165676
0.9152288039290534,0.10032308071241576
0.8925069570032935,0.2434459824320212
7.2038058565938575e-09,0.03302570363794594
0.19088713833588167,0.3157740957684107
0.422089330500899,0.0011138407292847644
0.33375899271504444,0.30886173801790734
0.2691596849619156,0.11615358261613178
0.9931021684841876,0.02473063277211875
0.0006549288140521211,0.00012803375101326847
0.9999998777033996,0.9881211233883899
0.9854847043148475,0.0091455057842646
0.9999833292571506,0.7383795044758751
0.18014828058870203,0.05695634221486951
0.7807424239096273,0.8039837086341423
0.2521321649240959,0.09148758864474729
0.8590045277132976,9.676218119792067e-05
0.005345757523182524,0.20605196155695402
0.0810824943543882,0.43188496038553137
0.24567301420774051,0.9688781244233949
0.13393502879674066,0.2123511060860219
0.6789304795315041,0.044104286534330114
0.8989384885785785,0.6764180343208255
0.8222686409509348,0.4442272538020828
0.9324831365734144,0.5532864767535315
0.4248753631272249,0.037842025478498645
0.3274296088291688,0.05359108996581709
0.3681463509450752,0.5194661108633662
0.942680730431688,0.2655994860235261
0.9700032544268067,0.3763702776285725
0.9936651426344737,0.9599304428391958
0.9281217332687889,0.22151436896651222
0.9999999858468214,0.9997979445199291
0.9999493815805864,0.3385755692371343
0.9999991522072358,0.9130576809555088
0.80304157331799,0.2543269077702976
0.18652181301933046,0.12028511125909584
0.808583104694284,0.8677499611665817
0.8836287495219702,0.2782710536216331
0.5374838719526361,0.05850852090964331
0.9772883654331745,0.003807864660149998
0.7889247221160874,0.5269443086760796
0.999999968042239,0.9999999227841349
0.9967961205937953,0.6660978325313873
0.4029365222754627,0.8407033500749964
0.7012645148151807,0.020531027554077503
0.5862207738602142,0.022157430191551496
0.43749054596689674,0.35754684852028956
0.3899834085310897,0.14101069917024725
0.033612879544820784,0.5690270615067299
0.9933690751748856,0.9816771742456546
0.9994526995066741,0.9999768391675975
0.9721730183490911,0.09945508397106427
0.0741860534022682,0.16524301395763977
0.23228046919851525,0.031859771152250894
0.1424225490521721,0.04587694767457845
0.06786770200917641,0.431381838508558
0.48673818297863786,0.0064952383273995115
0.968135426339949,0.5004876034679857
0.9890265592319684,0.3614921467167554
0.9973640298085563,0.9067746715803681
0.998072527867661,0.6485889335314575
0.9744749042956247,0.7108271134038542
0.8270368515652687,0.3350660451391565
0.4243107641086897,0.15186406694773952
0.9999802169597362,0.9997141692447764
0.3648643614768087,0.46289148977601985
0.1741741316131216,0.20971201907771542
0.9997587242592728,0.6655424584297376
0.9975403620784259,0.833152491214025
0.13449184018896895,0.11616857392056491
0.9551294261842409,0.1067587447594036
0.8220945705958882,0.8531272594194337
0.10940720850014089,0.13943382177001326
0.9999765376660242,0.6670348833272308
0.5641569260893329,0.14486090472668517
0.2752020557107314,0.19883777303898575
0.9943830929019332,0.055875436636825114
0.23143157998715233,0.00461809297397641
0.015286442490305094,0.5687179469683379
0.28121194856814974,0.22348978070937614
0.6958270059440803,0.8720612258550179
0.9055822084302073,0.020500026355722494
0.8680355431284525,0.1674408904473806
0.7422403568607597,0.23432042802652342
0.9978856609553058,0.9793947426950744
0.9977577250599695,0.9987834225354691
0.9770411670784571,0.7282131368736403
0.9961275737367051,0.6618168682181635
0.9979694169956045,0.17543102425505708
0.32733856871039685,0.1940520803321798
0.949818661404566,0.859920612866982
0.9999999402054194,0.9989313188240356
0.8987874311422936,0.12704611946902694
0.050293117807779494,0.0046550272991532915
0.39296637132408546,0.16663220311982016
0.7665070692225758,0.9130377735223554
0.9983759004251234,0.5612681840808854
0.8458787736780072,0.5173041408136648
0.9482954092655992,0.09191592798529247
0.9173886401088152,0.09831337361758612
0.6597566406635214,0.007803917105666733
0.9628188304968758,0.29699726888024663
0.9998384648059492,0.900256673312115
0.15908100777116635,0.1831440624567264
0.7507929259894979,0.1847550230638279
0.9622429054465853,0.5840398531652734
0.239994347455995,0.16314302618718182
0.9733903572812562,0.841125671114964
0.5869008394635999,0.38999388283194547
0.9416602705452201,0.07812923369335126
0.9906026689298751,0.6149090800024062
0.18509383353076772,0.031042156800346794
0.2627581823702067,0.055537347354296974
0.8078150765811176,0.07338658144961328
0.28749853051549595,0.005923173120100542
0.6778632057999205,0.26256892121597375
0.2983518513205449,0.2317622082680245
0.027435221268792005,0.2166781724666069
0.33526220828983283,0.1767121624005962
0.8216739615490518,0.00758946357715051
0.999943295725582,0.7750479612923477
0.9999991494715476,0.9972479885827077
0.6903155568684272,0.03209738204854443
0.34962423990991315,0.2242266149264203
0.8964803441756097,0.5720447500387412
0.9630604957307842,0.09481206494748017
0.13174820895355346,0.034184271273880254
0.9957821897569784,0.6647254798985344
0.9996401712334338,0.9984857813118466
0.4013580348130772,0.7320227639972406
0.10722554858317739,0.19362846662903277
0.9706669855945587,0.2080261983540406
0.5192073296168978,0.5323175258364442
0.32364264053559416,0.1731976871030214
0.11176585341188612,0.7641398343132854
0.1784291168252799,0.8863379490017217
0.2625703051219838,1.162745130902262e-15
0.38076126115310843,0.06626474247670075
0.9962755382092888,0.7950844309051691
0.00905086373656771,0.15807606630624693
0.8473880881512054,0.364751357313417
0.9678545549242619,0.6293084597184372
0.36124596956428157,0.011306658840430318
0.0429515729419556,0.36134516493098645
0.9999875118437354,0.9982059853332158
0.9816708939896608,0.7743767753576876
0.5847931107074553,0.006741960892775978
0.2543347591215811,0.06329634690017308
0.2734047141382849,0.12691146667700406
0.0038434198419481347,0.1646582032710689
0.9231508223018033,0.2356383250573545
0.8145994529225756,0.0011902389680766524
0.7889929482510308,0.9999734642181652
0.9999999850758302,0.999999994692895
0.9405081621046828,0.7654542344531059
0.9971427601094625,0.04519638338964304
0.9808586748408084,0.5778945097417135
0.8916531330363937,0.31415269935477064
0.9985950569991102,0.7855312211074164
0.9953719113744731,0.7860530681296823
0.95814382464508,0.43928428892425714
0.0018442130679832437,0.017076695564262626
0.26196496353965143,0.011801434231289458
0.8334311458176175,0.11495131790892829
0.9788024921159095,0.7968519477943402
0.9910234876459086,0.15899363868407257
0.9546887156968208,0.5631183162791978
0.9998425195284364,0.9912676230535463
0.4772175906545573,0.7380899930728222
0.14264351163992228,0.049431744956615904
0.8518933709275089,0.2097573945628546
0.9973678121334617,0.9994768547968225
0.023082666358661696,0.2861799848747721
0.9999957101629989,0.9999986164450638
0.009629495204203276,0.00015982094971149922
0.8835996787631536,0.25469373526480094
0.3900392728258985,0.3506218991455699
0.9945293900740576,0.2704336378749606
0.900295617102347,0.07947490874978487
0.9598116191283793,0.7807602967195174
0.3180845398704003,0.1719987111825468
0.11859652147594595,0.3911553435359538
0.9233069093114358,0.25841698799062873
0.8197014360912758,0.6631521185037966
0.6885747931120614,0.13719279983015534
0.9999634327356189,0.9994270676633139
0.4206327134864978,0.5084281173223905
0.8372509155739769,0.14448746994390702
0.4518617550136942,0.024182764653426243
0.39970271511941313,0.6373353073685617
0.9912164740537251,0.020563634309623116
0.6829904196695537,0.7539106858949245
0.06192441365530896,0.006398075822524149
0.5967203944224264,0.5788285559839441
0.8984860532936748,0.09196991134386988
0.6975701201629447,0.5849797195989132
0.09348712536104345,0.05955123839618798
0.049554630396047086,0.5743242355492315
0.26991464556691747,0.07697130942671866
0.9301747483891822,0.028309420232728966
0.5274629666461256,0.045099079835898115
0.7526044788743047,0.013520844245207306
0.9998372447013589,0.9999043342286926
0.009764524354963338,0.30988195665122653
0.9370526647100333,0.25069915297131407
0.8995360320469461,0.13114119359994422
0.2214797324620105,0.010896663178369544
0.010264457149412933,0.04398976038832239
0.6560058510618932,0.09942010075628738
0.7993169604756237,0.02603619963865665
0.8662780815817338,0.25224073181861395
0.9618344065514342,0.4704400010853638
0.9999999982387631,0.06025582233939107
0.9030314964395942,0.13550059209014284
0.9975779480006329,0.7639656238842654
0.9999999999999953,1.0
0.9310505819101416,0.03487384163550987
0.9997767572479658,0.9994791560922544
0.9819086966358881,0.9789891032785362
0.9361861951452501,0.11217845630923076
0.9997669410871257,0.9983529596807654
0.9767339382609047,0.10910782433666719
0.9781907682531801,0.3555298103235176
0.9999894103938184,0.9122840790945708
0.9193095763322393,0.3314284723681429
0.18294000311700453,0.45331442640715347
0.9999999999999999,0.9999999999811391
0.1770933265013524,0.058990446028157936
1.0,1.0
0.5011535304352593,0.17586390598775412
0.36264116305818983,0.3198718451409264
0.4940613372957554,0.06501106540803508
0.9823926329238607,0.2898925288298075
0.8716367906152181,0.9623278795568034
0.9463963307662423,0.30864627025012387
0.41424305954110824,0.003891338139439739
0.9968939129839017,0.23090061661319353
0.7893859837837216,0.5243696980484139
0.05669718530198187,0.12201527837897587
0.9977859298622611,0.5720214701442008
0.969788036917244,0.47491657144809757
0.7776316265479835,0.5621004986726076
0.31125096609319935,0.0860880417709725
0.6349179520112278,0.22619040334633012
0.98858958746758,0.9896621766067224
0.6425529600533226,0.7703223394051795
0.9999059037158574,0.9139291909181346
0.9989745070728856,0.6603608857888944
0.9943480789096744,0.3251124316285913
0.8241999226224732,0.2267411961068035
0.9026475710371935,0.20156047303227853
7.232642961812856e-07,0.7707024082649034
0.9999959436446016,0.967133751574472
0.986010023252567,0.32183914164364125
0.9133204584120809,0.4806672735969642
1.0,1.0
0.4081542741875114,0.41059463039715544
0.8860247949289835,0.8971225165966292
0.8574811096547458,0.35827506787211233
0.8848448561739509,0.9844198179738602
0.9894683130993377,0.5651009204388595
0.0008782146837555548,0.01443708693260197
0.9977561664531921,0.27238024957689416
0.949890266383881,0.044507006894556826
0.9997869498045183,0.9984902861480327
0.973777289511174,0.306150607362731
0.7315103475398436,0.009158732433806277
0.6437701625194132,0.8353835580595317
0.7672171046301552,0.07636555911814344
0.992356647710692,0.680606254573612
0.9962964409861086,0.24276136972518622
0.8108113780353589,0.025243381798185
0.3509385545632282,0.48936844302069904
0.9985673207397783,0.9998157936873463
0.7575759875001652,0.6391203334904664
0.9767232475199223,0.5261018705014415
0.009464991249356076,0.09373326657587988
0.9731036880450367,0.1592369123564552
0.1422858891715407,0.028985494703121915
0.9718685090944288,0.7771001945329497
0.115206104603245,0.37065198806083655
0.9153475482025887,0.8483520262812204
0.9963322357151926,0.9976757561353244
0.565359594574936,0.029243770426858853
0.7560024671211725,0.12203067752019689
0.1732576815057101,0.021046907314621145
0.8084149425375481,0.0011211224154920026
0.9826619259036542,0.5487740456656928
0.9886991459891786,0.9974807158714557
0.9610736649929669,0.23809007753931632
0.870893311040178,0.011481586625954908
0.1597691842573914,0.09519054255335486
0.3931762598755355,0.7313396093160445
0.9996350225944582,0.8606020580748828
0.4646218457945067,0.3898141640429398
0.7180874416200581,0.1700534780896089
0.8636704048968711,0.158867964294378
0.9984469277810298,0.6567794657211954
0.9999556177502158,0.03337758859553601
0.6732428136077836,0.3827872676750376
0.18865108210108944,0.20419959291704276
0.9979861605180167,0.23916706252936928
0.8812753097320347,0.6141412738105283
0.7129309948934838,0.133543089883036
0.9461962267239638,0.557304665541537
0.9370220566627081,0.5562126565740065
0.997788736356618,9.661260742083794e-08
0.9676321398254287,0.910695962274535
0.9748958547382949,0.02798306967307609
0.7599655677054558,0.13836973330214056
0.2524114079762178,0.03857676797871193
0.8627429991521736,0.10925664206677489
0.9007115223058678,0.08180240505008676
0.9999991158503051,0.9543101965755825
0.9999999999797443,0.9978070278254533
0.9999803124648987,0.7654050277345739
0.00046431514044477655,0.2745560820751774
0.874480605340129,0.17493330783304348
0.9894008746835745,0.9720247642482854
0.7912734524820214,0.271788156783134
0.9999999996566978,0.9990278228763051
0.05678707004218104,0.004494047511121052
0.7991204394423501,0.5163532478615446
0.9148489404012201,0.5997735800367425
0.8201641707429481,0.24710070105746243
0.9697605604942439,0.7583420290523238
0.6940181309173787,0.671602378528363
0.9999938556944455,0.9998603216716423
0.005608268777168346,0.1963873717704703
0.9999962047236352,0.9329924876667771
0.041496056471441556,0.28842941161152774
0.4881293693469559,0.10172231203834681
0.8280616036381029,0.9771773762996314
0.7313316230573205,0.15724650976445914
0.9492215811191955,0.05527294998720912
0.9982108432931533,0.5232310279757699
0.9443417926734914,0.10805418457224567
0.9478935990758346,0.0680259930661073
0.2688446998503174,0.1920545630455188
0.9999432544723931,0.3736612091101235
0.9876267560630281,0.5647771419477943
0.8826551765755991,0.29694926590824766
0.5544486708186652,0.9494565059919498
0.47182767598597275,0.041012861787642504
0.8708633342313198,0.13206139844360004
0.9068703694992922,0.1893712828303868
0.3202980797435608,0.008519412580722058
0.8462431643515747,0.19736913054083574
0.9941753712888913,0.5964938595660554
0.9819499605784172,0.2040256830503256
0.9999999529091254,0.999919324053531
0.12507736049051413,0.6371904753833341
0.9127042476230152,0.1791837991556111
0.7717640631405391,0.3586587961756838
0.019006997834822497,0.2958954758334224
0.6739511774538478,0.019320561797673795
0.7537595477129265,0.4685078443903496
0.04138963565784036,0.9984312210556987
0.33489975452062365,0.006133557059738063
0.2748777054904928,0.06788241902077143
0.0019171756679405962,0.00033446020348733453
0.5202818010501643,0.11437326990147346
0.9998954289112247,0.1275827075315951
0.9238381120547895,0.39623619691809037
0.9857350994594481,0.9999677249319582
0.999886363924367,6.559147635874519e-05
0.8699579392226333,0.37656237068961845
0.7538522220877201,0.12604861763441402
0.9974086934839377,0.05567145893151533
0.9998776666936866,0.9995227740980867
0.5101091897173404,0.0044150620031671774
0.9848817241442,0.3959982510499605
0.9103350627607382,0.7245884405689479
0.9884760253379344,0.11631206267735648
0.900140223210478,0.7492390273439421
0.9936679423398729,0.009003954898181404
0.32550346567095517,0.060143666332421596
0.029776995728655224,0.0016913930710754092
0.9442971258994959,0.9896836273953709
0.9440158540914567,0.5976694461710473
0.35798579292216176,0.0696857537489058
0.7440722838355701,0.604235237795719
0.9438605300427522,0.4444727828053466
0.9672421143403271,0.09188610820748977
9.298990708218995e-06,0.46715962160262314
0.9851246799149288,0.9982721403132734
0.18533099838842423,0.08850298184036827
0.8490558322105206,0.04643342362236315
0.16334340019180893,0.3279392544726103
0.3291202693377173,0.663226556448615
0.44410229443508065,0.06465279543517558
0.4963468035297835,0.1604468871409267
0.01749667375185665,0.686028334137771
0.9998546051667824,0.955188704519197
0.9710201844621913,0.9462351949829805
0.779870606638957,0.9812129153057588
0.9999800168866821,0.0007640534954915703
0.9253221746643457,0.6209649527645481
0.9053328870743361,0.3103274923714862
0.21801020319342349,0.0585265381723582
0.498840713689464,0.6628883696067693
0.9216401566317376,0.6888244421337923
0.5448648074587248,0.4805560021949961
0.9724216971211025,0.7070555519318947
0.9469328704874067,0.046357275811590916
0.9992321257801478,0.9977772704831038
0.1430682507014164,0.23148882574645083
0.9175418148812511,0.09099376895243091
0.8935780286986518,0.43439404646345553
0.9982840681227939,0.9352706550238234
0.9846713609099765,0.28912058003237334
0.4881443505952252,0.17427226528344777
0.7977668275285275,0.4181522396850212
0.9999984097303772,0.99999999997823
0.19206540186431734,0.6655758370862117
0.9962605328067254,0.16079064196485116
0.9978362536335208,0.46472439059308457
0.9725211795708243,0.7364384515311618
0.9657131909683929,0.9307275062229551
0.9999999429071367,0.9792293916332632
0.9999999633065891,0.9989448870237034
0.9999117697079174,0.9596316043366815
0.441770334335825,0.018160561103982575
0.733734080332641,0.18889880895074773
0.9995738836454365,0.955790025188605
0.8542145353969733,0.03218705691270922
0.9910896403499128,0.08745761452997197
0.8132571405074057,0.0892647156348489
0.09882611866119462,0.40997971972359143
0.6575053112097516,0.2984866641808061
0.9278299726462542,0.9086275128459321
0.4909257477290925,0.6629625812818777
0.95190718769929,0.9468146120964924
0.6603662690654174,0.1846721410838051
0.9747817256921227,0.44026866375123297
0.9999999974509398,1.0
0.875026051190746,0.01558493073269869
0.9465707292173232,0.24635909451324572
0.9629027890761325,0.09750922278513424
0.9999999999798763,0.9380965904011257
0.999193403545292,0.5428434023775744
0.17837583659922207,0.00888146466085575
0.973581178962826,0.28976790781916284
0.49877099331104413,0.26894450336842357
0.9480288899689091,0.3608304512212064
0.052293655059488554,0.14607120700303206
0.8315422116980619,0.8294559746012988
0.6400361698948914,0.5214213173904395
0.7129433247459186,0.15495922212921356
0.9999983811803873,0.889284481159173
0.2786239510604263,0.07134014512226158
0.8680994412879941,0.21685628707483498
0.3275785731598869,0.1263151079334362
0.02158667318683478,0.09604375822376454
0.9573756712872444,0.945724583901998
0.9790459882090744,0.16728256375222603
0.07869772171696603,0.06231535417283751
0.0025634369621652304,7.841889528551412e-05
0.9787969374522189,0.24090451798423146
0.9492979883761703,0.30407900690220163
0.1264781694005511,0.031952607927802294
0.49604439599899564,0.987218315100556
0.001890255783386634,0.10923453259018302
0.9292118174928424,0.3090467969934237
0.9886751020902287,0.3388578376270521
0.9999999999949014,0.9999991437476385
0.999485721573661,0.9532458576874908
0.7100526079932498,0.12391055849805087
0.9999866973781278,0.9983677555201729
0.9501097835345181,0.1683519523983989
0.611418808129315,0.18051644374676387
0.4793029373110932,0.08570651286470615
0.8770430557778898,0.3883613412848111
0.9995547346778805,0.6799423487322156
0.982617473171796,0.16151569534581867
0.986721284271929,0.03772567434532404
0.5696515169479276,0.7465735859990261
0.03655348567979574,0.0010312258607404542
0.9997008891606591,0.8461455504402121
0.09233284442527777,0.23097793084266502
0.9879592997085697,0.6360203838138782
0.07150264084348297,0.12731787995796914
0.9401565177818269,0.060764615069324006
0.7123911202163725,0.0586729360619861
0.9100379312606406,0.899818224845753
0.6987571863025971,0.4469546405418834
0.9998783932843028,0.9998443352385156
0.7341397977257529,0.6172329990052936
0.09724937744852198,0.00809425607923538
0.10059698834511695,0.18996625370217315
0.23676690596263078,0.12722888265334326
0.05745172166706802,0.30225243524127454
0.724850754717289,0.0536086519787469
0.8330371973868482,0.07079880985872204
0.9778013585950895,0.4899158022800462
0.9999803389551006,0.999907246984599
0.3710122238694037,0.03705968288802009
0.7939819004138401,0.9013750074557869
0.9999991499925147,0.39729570803970476
0.9390479135015578,0.016770545362229175
0.6606630198953715,0.8835466852410513
0.7414795853028188,0.41565487048642497
0.9141806188849826,0.8319822125561125
0.9225614537202184,0.40606172672387736
0.8579275652071527,0.6945652917987718
0.999211538440774,0.1793143929833248
0.9999492863842221,1.260217979031754e-06
0.9701820389396628,0.43876578533785104
0.973201331524731,0.42363823953854124
0.7735160973392634,0.7990107191808701
0.6204680755794978,0.0037756375771304793
0.2124738170762232,0.05314362311922247
0.908698261809094,0.5670890886015534
0.0058758899001866895,0.07130040387355117
0.9481295084506338,0.047270557173300434
0.9999575844023522,0.27402430886451845
0.9016592970151204,0.3274284573028827
0.0017826145676344406,0.0031737099303439154
0.9999034507904708,0.8701417474381273
0.9954431625136353,0.6158573002071307
0.012646282159868336,0.023310735354627486
0.8827737673914259,0.11098082114092724
0.7101161780657176,0.1367158065830054
0.9438714952258503,0.4011486009515396
0.60340475883746,0.10368928033990113
0.6104961084158937,0.9925181756746744
0.9102848690513928,0.45345058500852214
0.3089404610760093,0.39831446797231745
0.8335923126125506,0.012245108555172869
0.843768489683863,0.24368296187863517
0.955314093524521,0.1568870749575715
0.19229914270509937,0.993282976460079
0.8902815183526198,0.020841541780285897
0.5119977740187917,0.1299328884980088
0.2921084938921683,0.3778639984108284
0.3206829942812499,0.662219498956488
0.6617064843840257,0.001214680572562041
0.0024628034790016066,0.004961685259493446
5.634338816897676e-07,0.013712939712320672
0.04419794864558687,0.027508233775896385
0.9999131994880592,0.9789297245417142
0.9989168867602737,0.3704116201943881
0.03550344598931939,0.11198952812330487
0.9999909918773239,0.17907875165483425
0.5530379624167703,0.5939671385703632
0.20428427842143373,0.0019733220735584445
0.05446298524675353,0.058398876836246665
0.9366525422251747,0.5728999383730516
0.6829119975217488,0.12033176255319593
0.001683224805265087,0.6188588904784815
0.5692410158766174,0.13392260625098093
0.5344257234229941,0.0033138499972956282
0.9906324893205347,0.9823835471358119
0.9999571012946099,0.9978798763515824
0.9764210771675574,0.6769976438532117
0.9545808396292267,0.4967229599226051
0.8583416667042831,0.7370520382101462
0.205256866970541,0.3248223755120137
0.3324687054830479,0.6467697250883467
0.5604815827108448,0.4681415344160659
0.8824288799156761,0.2261406817245743
0.006348778839560692,0.39950487992695566
0.8570080010083821,0.17753061386485147
0.9999997355513436,0.7701738446479302
0.6694737020680839,0.5578176724298411
0.998972074829156,0.07057988319056945
0.9999999528585247,0.07249903581532598
0.7525363786413282,0.6386830720161386
0.0007407629873091043,0.06413568434518682
0.24288613257334746,0.32355907819904606
0.6882250510576564,0.04179769277544123
0.700328448075107,0.3389343020255505
0.9999999919025125,0.9997829687783747
0.30624443859969613,0.969732451498266
0.6813859898556338,0.030581934242627003
0.9999262602494272,0.9999903906634686
0.9997795356296784,0.07109524932729736
0.1419072984986936,0.0036750908408030953
0.8370913064820259,0.317196113558882
0.9995866150572871,0.7328603195703629
0.9459918429603438,0.9988195118095322
0.03050959243164304,0.05280353974328008
0.5039215272914599,0.1726778380357739
0.11069192867677403,0.05814148556512604
0.025787498200889075,0.04169142081891492
0.009824163337109513,0.17514529938769713
0.9118898853851365,0.3432088343566664
0.9934379533711364,0.9898937509301579
0.892977092050438,0.5897547707471944
0.9211103327870237,0.4821254486525208
0.6007593478510495,0.6475468301567359
0.9668148130833617,0.9590206734763425
0.34920370869292217,0.16040429995207833
0.0005971712228499198,0.1351814325051854
0.8722835513683159,0.5064166403453265
0.6972369899870067,0.1721150174163807
0.00045767195072955524,0.015668827573535934
0.7412161097402302,0.11339391981759896
0.31175750199894575,0.7938866569783579
0.7967735426480381,0.2765240070302279
0.9716161371161257,0.9961168414974229
0.00475343848194294,0.9307204512296653
0.9687668139743771,0.24899120228257007
0.9812039819707503,0.6621521783575627
0.007082472603551596,0.18543670385237349
0.035280128303305375,0.4281154399869942
0.9931322365394901,0.607782875361229
0.8584036655211877,0.6446769262649715
0.9997987280081567,0.9999999472465626
0.18341891769805768,0.2768891833835166
0.06281186074372784,0.013615221092841353
0.0024430270066542197,0.036449536448954975
0.9643031855282693,0.1817876150397406
0.11923778882130832,0.07463217665395665
0.9354603339146464,0.44993945283769204
0.795068846510801,0.04089877935729718
0.6108759446401409,0.2927698203595269
0.8904705194844437,0.6043338453539823
0.31246218016147015,0.12482469622821328
0.6825740488362182,0.04998866821821782
0.9999815779871386,0.9990596774022491
0.9973451085676558,0.6150170558386209
0.5204681799493033,0.04586550126153988
0.008105745154784063,0.0804792393353166
0.5672093317570163,0.158160333543692
0.41004460950066146,0.008033269443131236
0.26339568557660026,0.3828930136975346
0.04736201660198511,0.04164937919999433
0.9656185186664372,0.27982906481612985
0.9273476339537736,0.5561418062860161
0.7634070177905703,0.16418599393059394
0.9644974112379847,0.27100281122953723
0.9952512026735396,0.34379895182611214
0.7899172253966706,0.03966654480159116
0.9956516899153588,0.9247609315908083
0.712560735755003,0.807194533790702
0.6263298412238185,0.10768285851574702
0.9999999996702791,0.9999989836231833
0.9939518674429192,0.9258826352195827
0.9360460864231507,0.13517837928428275
0.5604182442777481,0.1620901822114629
0.15519714876920537,0.1425980852078513
0.778077936568322,0.6616301795433769
0.7973734319663998,0.9862869797163322
0.7660777514365694,0.0006850038244990343
0.9932926579758341,0.08300144580888233
0.00536940042649647,0.004359101196740155
0.9383254333643748,0.21144042024432272
0.965297412418699,0.7423774729620901
0.9994510886392874,0.876255622139102
0.973354393318916,0.010192499568977673
0.8410712354803913,0.20400761623423994
0.02208361997882903,0.11921250012827901
0.9743511876252334,0.31258171366409565
0.7991585996651585,0.2256046582548332
0.8961891300771888,0.05118446473494594
0.9791096161376269,0.4140512207300889
0.8061094998985577,0.9973834138076042
0.8663126296475614,0.5501082709187872
0.8266019506860323,0.2837404572946753
0.9993365657048683,0.19952087863007553
0.9999910333942041,0.9999976334903925
0.6923014419187206,0.007977273783697733
0.9483623798713885,0.6401000004133233
0.806633695084975,0.15044865669859517
0.7986565253173403,0.08633297112657475
0.2513680362667271,0.692380873267156
0.9299787158748302,0.1534366690072494
0.9975851009007453,0.9698453830328816
0.8673648212854762,0.3388956234307112
0.8130071735597524,0.24361704135660822
0.9991478342636163,0.9998944483885749
0.9328421098467556,0.9999843755314601
0.954026812908574,0.7381331115979571
0.010726780778536359,0.3410837213969151
0.7520294852642537,0.7670517014956795
0.4116374407097703,0.3521242795078658
0.9998254354209374,0.9996929014331132
0.5357116102177021,0.35283170196504554
0.4382129022130123,0.06860454769890408
0.08860967464860667,0.40535672488571584
0.020532925395389978,0.1032234906267128
0.9213344602160856,0.7080044956004989
0.00021798803614117587,0.07341894073735344
0.06046151251162746,0.8657100264930037
0.14025199572069935,0.08818318854322175
0.056507650754921285,0.06323163655807272
0.013515050054736615,0.3183090569993952
0.8987490970339148,0.5613751245033902
0.8386616189752992,0.48674649173323375
0.6260676564549891,0.02611284414519414
0.9998677605430945,0.8330363010348455
0.9999978877603067,0.997491584150274
0.6109194169487284,0.2941389953380363
0.02781992663514761,0.11910262118800019
0.6384671513770034,0.008334067751997156
0.09124570017480721,0.1810627940503636
0.7426015919841039,0.14075874719379877
0.4034697385363471,0.006642661254917301
0.9607903305327201,0.23948516146205992
0.15975542597125025,0.06020989739311275
0.6752593647336995,0.9441711409993504
0.675917499123468,0.04643791886847037
0.10841381268679297,0.07240838963807059
0.20021373918628618,0.31461057509928564
0.9550932425691818,0.9985821109989781
0.9690364129332112,0.5713383687796943
0.6347906895510118,0.17218130258325462
0.9819444655271414,0.0005671901470860816
0.4400060584283675,0.2270841590715796
0.9923800413519772,0.00681839284780656
0.9559552546119047,0.5606172994775713
0.9999967818164948,0.9950864626699306
0.8161713336895192,0.03288797412951404
0.8998394909828586,0.07258654799059766
0.15605971593328574,0.07673212276790276
0.3096786877546939,0.6888893894223118
0.01260515190031612,0.006295335910551907
0.8776400610240171,0.12511072067195803
0.9976337027408214,0.02557805749366062
0.8982539050551864,0.347987005760712
0.32522614927416654,0.22128471550839066
0.252042818536938,0.10199642905292461
0.861694761346579,0.5300937507850628
0.9950843079769015,0.15988605652832155
0.9414507154523541,0.5284769378315782
0.9882350720596081,0.9999999724566809
0.5884810375757316,0.128483295230121
0.9008064702423555,0.5821322666936891
0.9540641333550111,0.2217998685483419
0.5054365395894116,0.21317279066969094
0.6784696457134732,0.04846130829659579
0.3010334885903417,0.1652399414876206
0.655992383593411,0.04973578063733748
0.35210846013908953,0.0308969706678592
0.07807199060030348,0.05737959093858992
0.004071060335426806,0.12954756598682246
0.7807424239096273,0.8039837086341423
0.9950878381176099,0.42514192436549814
0.6422801826931575,0.42378016012111197
0.22919228460909002,0.23802069982426777
0.1492623316328813,0.3254882590800939
0.9959446879674113,0.4662269929860755
0.8913629000733698,0.43030604280044027
0.9170244034578077,0.07515261917031703
0.7296416914788736,0.015461741806569795
0.10855731825420711,0.09633094367642632
0.2312866078046914,0.3362645265404512
0.9185197787384044,0.9059456487951006
0.9876121046009795,0.9572881224544868
0.9997968681791827,0.9975236917006937
0.9623332216786402,0.14313724693839333
0.6885739927839427,0.04017855029948583
0.8232614004721786,0.8020912734159983
0.7629128652096728,0.25362812809742447
0.004212494286971282,0.9561543519291206
0.8656974080283472,0.8090994362088219
0.9992128054182531,0.8396834223867405
0.890441462948296,0.4061107421994061
0.7425446271967976,0.18536477603219825
0.9866939870027156,0.07043104382639885
0.9989660145396959,0.22215623758741831
0.09893479038521913,0.010561433825786668
0.992057798047603,0.004765044889048975
0.08829462170218258,0.8514736418828256
0.9049281155730574,0.11616343284278967
0.9891324732586695,0.08520781367153486
0.9935334443075423,0.4029124561924236
0.9453566810564115,0.9075073772158897
0.7215993653526036,0.548853121894211
0.6477190310431155,0.2997793916394461
0.17792220248944093,0.9956443971037469
0.9403614594275819,0.013368836104250659
0.8868288138692286,0.3377963325121781
0.9969196570063211,0.6114204137006456
0.9432256893930796,0.533854958431693
0.19950329025926006,0.04128049248320567
0.8912594895740712,0.11339326902382212
0.22967521722390305,0.00023347809335206131
0.937690225751318,0.02498558237995824
0.9646378376743793,0.275076344923809
0.3890339135440607,0.07316172492845889
0.7816160943393297,0.03908002165264748
0.9992363123780342,0.04551849242816512
0.9829422283789163,0.6973814526156353
0.5192223318131517,0.003725098089377011
0.9991847036161672,0.9999664978830379
0.9426660672521151,0.7853151006641694
0.933497528703588,0.5544716637109683
0.7114401619434604,0.055592862787048954
0.7900491287529883,0.015362715289657972
0.8719059966898897,0.99625290436934
0.8767367900478795,0.09117541940694403
0.0003256363445589946,0.0018825693040397898
0.8242569674704233,0.05558122007480459
0.7803652184140125,0.2556293193752935
0.7939533495075017,0.09754616639815779
0.9533774124224658,0.12476354529297327
0.5525918906631836,0.033306618399321454
0.9964733978730157,0.277043329731978
0.9146486439051641,0.16934340996244418
0.9924539783175281,0.9846254739345315
0.8927031954694352,0.8029000585881113
0.9544547373335992,0.18176874480280794
0.9891221466137193,0.5016323909140519
0.8158801165584486,0.20336709709821327
0.9918712988764379,0.6342279112527637
0.9890722966277087,0.9869657268105325
0.6482851683009675,0.3542873957826471
0.9266038437602724,0.5427590971051873
0.996434116701877,0.19811556563850685
0.9983405854547627,0.8718583857024687
0.575075175165459,0.21020630899037496
0.9999999521722259,0.9944414493515967
0.2706182912171773,0.1928085773391119
0.9436074425448088,0.2777885984262796
1.0,0.9999991551777941
0.9718183675534607,0.7190547412062803
0.16549061748783653,0.0020308933002459667
0.9072924563374746,0.14518711706935158
0.9942220444972709,0.23757222732461944
0.8094891608020056,0.06971765294066865
0.6560216683984611,0.19510853354775168
0.9475870497671603,0.022177932724892466
0.36370696011760534,0.2776019076470191
0.10955387738776397,0.09071251971145534
0.9999335657645734,0.4290524280816092
0.9744060800924915,0.02155153451427052
0.21714580708425027,0.8922501603256722
0.24841150977191304,0.03032846259611263
0.5463332501264833,0.17639432040543834
0.44570922327383267,0.010062168165756624
0.9999929242956345,0.9997839023580124
0.005690509027861806,0.007601301907477456
0.0008776405008797804,0.0006719054025607988
0.8924555098598702,0.5536905548479252
0.9809413584321582,0.5016778752165738
0.15829710025018842,0.03994487372893123
0.20277042727754735,0.0528820983479192
0.999850276639779,0.9489460654048641
0.37014899009152136,0.8079740844901219
0.14128720802330516,0.0794493813537957
0.0005893368207048012,0.08581619996733626
0.8806250608468171,0.7688948095814635
0.8812109966712769,0.2953225822733191
0.9994267424538705,0.6190022707085588
0.9999952640625028,0.8128980255711538
0.6470484765642407,0.06022980274913623
0.82114923569954,0.15508070567302082
0.10983232217428025,0.6290937698050026
0.6082100475234131,0.03183112112481549
0.9952944736308249,0.6514373970241365
0.9913198477030772,0.8879908572685787
0.9949343932121388,0.5717296966074152
0.9473952072730751,0.5654620016824162
0.05267352947714371,0.5178948209360189
0.999998604352567,0.9996897511739431
0.35381474630512894,0.41620081994857855
0.9049358586445558,0.7283106456160068
0.26055302980873607,0.27030469317511885
0.9392499776335375,0.2407751925658424
0.9349551799972873,0.5882933230702787
0.8434886955684116,0.45337544343377245
0.9465297083288522,0.05000207157637191
0.6664644245469034,0.009007230549813845
0.7952103024189936,0.5976623563209128
0.9997857296644536,0.9874223590376286
0.005923037886161463,0.14485232521044794
0.9922063473624011,0.9999303433034324
0.06255473253443491,0.0035743860287995514
0.283880107587688,0.005646945125022673
0.05901209716103302,0.6682996840242501
0.6794222976515756,0.15511174458986537
0.9914573046648862,0.19600522273385693
0.9815065765824198,0.5593102123574618
0.7955983436737283,0.483953644077187
0.5859739935481032,0.6960770876882284
0.030585721546181763,0.1111562799812643
0.29942232890085685,0.005804693003817399
0.7071690165347064,0.10118325736773866
0.8258316391829484,0.26317733957167544
0.7171075569324497,0.3209590315617557
0.9573334035884156,0.5286467674717277
0.9013325707442197,0.4703285250246897
0.5019154535190629,0.6476840492228517
0.5638295454129165,0.05476989342033289
0.24493404165794078,0.008391729193444053
0.03795416543246567,0.001605731915879743
0.9954852909257518,0.6769663232187697
0.9288952709993484,0.9386080902652877
0.9070085931777833,0.44640608323010067
0.7190230792396513,0.0258457951494839
0.9971445501808122,0.9394035786054815
0.5347179172663188,0.027669318931619905
0.9982684794893997,0.9924062485502333
0.9999875756809874,0.9213836084108914
0.6983651837442811,0.783116677882118
0.9990321950478138,0.9996856606310174
0.97991265390788,0.010655329784312422
0.24114451896321928,0.001614467267355849
0.6825183654683484,0.47211064100911
0.6816958228424232,0.24589334566996848
0.0321836257621502,0.03605224518461299
0.8320216022426568,0.016465491059325627
0.966307356133398,0.22825535319521995
0.993794714030922,0.9605309434302166
0.974401483883658,0.1168599883012908
0.9596344084208334,0.7094157010744019
0.9077706001075865,0.44915189264653266
0.05182435205804475,0.18881121734386355
0.8314873579290647,0.1395006675694269
0.732153904322371,0.15468246237294517
0.5981578191649498,0.6459693191530402
0.997510315927152,0.9176524667096828
0.8135694877039097,0.644096794510458
0.9969521412486336,0.08676001716448617
0.9955512595690099,0.8080117498650953
0.9751837139921848,0.21934739893021477
0.22969689322380302,0.18704832760932033
0.9992537172674534,0.9509808840242956
0.9970519242746191,0.9542846453464887
0.995723029496617,0.8991049738645932
0.07703692206916807,0.0025068134318527984
0.9081955693753887,0.34565407776062695
0.7533766546997529,0.1407341272886998
0.965495341924555,0.17469580558163453
0.9994916889650487,0.008881330659739176
0.018852114825458677,0.6986782185221534
0.7807424239096273,0.8039837086341423
0.9998451323265849,0.958092690837349
0.039600908706120035,0.4309014190221224
0.548271555577107,0.018281403017272862
0.907932321699457,0.32415071532440337
0.8162847408134678,0.20941060466356523
0.9567824551204233,0.07794940872357928
0.4804106003436713,0.35099484354590565
0.9992533986242087,0.8658551589841074
0.025266220163626913,0.6923291503668494
0.9130737909849848,0.4526574830187942
0.938908807500772,0.35822694938406424
0.4451390293987776,0.572579110312922
0.10212806463110186,0.0010351612251215429
0.9999470722114453,0.4366055627009688
0.9701764880339735,0.7526978240684551
0.9999999999703397,0.9563376759609873
0.6907170449331026,0.7803485419272855
0.8525118720241958,0.17315178447590146
0.7242832438614573,0.09216113463423645
0.9668187830414888,0.9968938492442815
0.9964412765632156,0.20997409704989609
0.8862425000318319,0.11380218193876146
0.6399485628570699,0.2754465450795423
0.8408692216838614,0.21951577348237325
0.6498565144668355,0.26750945995279324
0.9411218666951033,0.11959823910016905
0.9897884932479418,0.9247232005268559
0.0015947661045781973,0.6808581304140834
0.9538059052571048,0.0032513016438664236
0.9999430876354952,0.95553612847679
0.01084129537768544,2.8459798279205214e-11
0.9997821800718241,0.0013101465315616392
0.0321347455306356,0.0014188192430746233
0.884808216364778,0.9659013952472305
0.8610085380266856,0.9231436758786252
0.8975913364228303,0.8436475811378323
0.927905166161192,0.009137758269668936
0.9987389750885306,0.11831344882307707
1.0,0.9999936944555083
0.5060309769093483,0.5683980060710943
0.9999759377236085,0.9999016641890369
0.5670418950934235,0.5030898144162517
0.9535702937124603,0.42473655667248794
0.003549325609583615,1.2088173125537977e-05
0.2590155155028003,0.3809650217784128
0.9245952297629235,0.8559362719452481
0.8304773835971174,0.09323183340205406
0.4740846848446078,0.12580841285255348
0.36511382811456605,0.5640484978986218
0.357706375167815,0.12400761724662168
0.9259136631633852,0.7215206410122006
0.995595104038174,0.15764793832285934
0.6177874731037186,0.5713222295445468
0.6901800825783505,0.3881986995827795
0.6519636991914675,0.4093779708620309
0.9867044620102237,0.5115083265418608
0.3532595741110257,0.01663312462801318
0.8007632941310586,0.15800892415581233
0.19886464923518152,0.9008404336802693
0.8910018999871988,0.44699776663977875
0.26270498297603834,9.995415491778684e-05
0.9999469148353539,0.9577405577038879
0.95731236414936,0.695566439844901
0.12913510175891613,0.3870291668721848
0.993212525078476,0.9999826027883698
0.009915528150006096,0.3076805690350232
0.9999999999988225,0.02479453111690637
0.026621344230331967,0.021325670911551728
0.46940643218818173,0.2922419588546679
0.9753974729074549,0.8464825018013941
0.6528792270879337,0.6387445353290747
1.0,0.9999795005107054
0.81556674265834,0.7384678049115169
0.9593553158243674,0.956043349125975
0.9999946864118695,0.9992599072192597
0.7041718297979256,0.06424240515190024
0.9996754551203217,0.012989790368796873
0.4988761958332498,0.03076377513346549
0.9318099301456791,0.18351279786649374
0.9376049399198955,0.13461243781105633
0.815142732674993,0.0994267240243013
0.7743533111526548,0.729744695567164
0.9878968537048028,0.9218410197530075
0.008227304492595065,0.0012159286567430315
0.15850482958901335,0.134366278924321
0.9392821297853818,0.10492880021686737
0.9375799539008904,0.4626299911662817
0.999969467773112,0.877315207765786
0.16809600579735146,0.020268339144016538
0.9144154815591966,0.2993644357067955
0.06368071293389047,0.20114909050143576
0.9999999992465333,0.9999968573387584
0.8234559022266252,0.2784789187768896
0.9999999999940923,0.9999430795003261
0.932057272156181,0.1622030920791667
0.8776999594959917,0.21164342027670585
0.2883712811722162,0.15264792040564978
0.8771276670245028,0.4168784938031963
0.7720645153417102,0.02289900913178706
0.09066317386462809,0.6505365365244932
0.9034988963090909,0.13609075626323797
0.17937507877399442,0.7807866424031362
0.9998444318089323,0.8563422603476215
0.021501999038396752,0.23591128494615501
0.9622178021711032,0.6904030836705317
0.10091321250199953,0.19819621663217482
0.9867813596147716,0.9261457925289682
0.6663944099149054,0.6533972918345071
0.9564491298042093,0.7609456537366464
0.9839758199880481,0.7560982358671515
0.15730945566608237,0.9458003344879407
0.018066562694700913,0.01578961790716869
0.4270327822525737,0.036646530446236295
0.7488419887754765,0.3043282373000924
0.9999999997789065,0.9999976223701741
0.7119589628944888,0.07521937653600694
0.5381318555359854,0.19817572946284395
0.5775151504182743,0.18869007143204802
0.48047635132310684,0.023330918521359465
0.9995719849555912,0.8729549464802103
0.8392385788896075,0.016191997133883675
0.03776264537341545,0.06667711593062892
0.9999985624771213,0.9999912130386691
0.7575696367822448,0.9829251045105558
0.5467735834185833,0.6093127280701679
0.5825108891346804,0.1824050808176488
0.21978228575434355,0.025202440534315165
0.01128942091826502,0.21549067933438432
0.9710643584239564,0.619429425766257
0.999999999999998,0.9999999999999969
0.9761267970389097,0.0445278864287198
0.26049727525714717,0.11396426236246253
0.5894429755373128,0.14770104077221247
0.83923248602395,0.6238055343375818
0.6641003467619639,0.753955291169778
0.9664558736799921,0.6259046934347124
0.3624531833675171,0.028930533129268757
0.6908634744942851,0.06867357150531425
0.6960711614802222,0.19650874538259838
0.9194742427030728,0.5148602754681586
0.7214532758202239,0.06325739307125755
0.011475220819229155,0.011813466555196538
0.9902016342620048,0.10361325080694704
0.999921158015312,0.9690444963972595
0.4451400747281293,0.5749290711538606
0.9542595445920297,0.47973282760664104
0.3137888632745697,0.09969809067347071
0.9857208614613664,0.505492705120338
0.8330575936399718,0.7419321585925684
0.9966096102636662,0.8308054995387798
0.8510014575433769,0.3042625542193074
0.7694205975422563,0.2724849698877317
0.9970341696454893,0.00012672889987131445
0.9750315820485368,0.7033882136644598
0.5994779556704819,0.008470014266078109
0.7777005572012797,0.25155673863810263
0.9993633369660888,0.10241007349939586
0.8850779877189041,0.6752277840993717
0.9165930691221049,0.8334539468884921
0.9994219875353564,0.7432903276431245
0.9828385784020078,0.6768473098278027
0.9999999876822901,0.9701444354611823
0.9999999999158015,0.9927141424126577
0.910681905119793,0.6887694180685635
0.8928007287568267,0.43659889968071247
0.9368225529764501,0.7701634943997265
0.27171158124784145,0.0002672203340436072
0.9799085631703357,0.5862402114744266
0.21142697135463343,0.32714309535429603
0.678392423576679,0.34401518948398196
0.9751387794126734,0.5349358217046949
0.9933522395652145,0.9446301624208482
0.9987555909099385,0.5673018605625921
0.5038645719082352,0.29157910769664297
0.9773506141071548,0.47450278919829597
0.9802603837441779,0.032007617235036284
0.01777326556199756,0.9537465977797611
0.608043760522589,0.37303705408475213
0.31991872226946816,0.13022580219564847
0.9961196351498479,0.9925332809535524
0.009038286744621418,0.09594944619236415
0.0035613047092149007,0.007185204125145657
0.6114652286627537,0.05449180449369108
0.12558267426167533,0.2534155937377057
0.2275330883142723,0.08356246788356878
0.9372760830704467,0.3593187978057731
0.5978622908316009,0.20718608146742545
0.8771197578632387,0.12351397133978036
0.05882171820247308,0.02187603593257065
0.9999547856212021,0.4757819205897572
0.6837032431745197,0.2700057067911263
0.9851351650518254,0.9883935174600371
0.9736825325529104,0.18062145346902891
0.9203257811701953,0.10711889079929737
0.45908664930649684,0.0353241120118067
0.8265331425410892,0.2956054023696954
0.9999851973269218,0.9969964108587842
0.9999836882970897,0.9542306322397475
0.6339535446610995,0.4952179634762567
0.6046262368783297,0.021505832934143432
0.3791722261521617,0.015877600184581016
0.0008960938803055133,0.005242288572363317
0.9197156380330147,0.2599266442444966
0.8152410484922902,0.19882963450386384
0.8829929077468349,0.8361734446655066
0.5310574826167969,0.15864423692977941
0.6223982566770221,0.0030013787650081895
0.40616704330575554,0.42068115033436715
0.00020295566193082992,0.045049668231458465
0.9944999914602451,0.004784453107979995
0.37089709753235156,0.3611275127667856
0.7825136838618622,0.43356277295274326
0.9969668570304033,0.6078946514633782
0.5262611296877517,0.04477510558719922
0.9767394371815643,0.6156567993478561
0.20200915206856285,0.0356043088418125
0.8579524912827741,0.7431072741901612
0.994102160179448,0.2528555575978729
0.9917366566080764,0.02887629357584923
0.6290806617533553,0.2793046764755199
0.8018097130282166,0.6211496573605833
0.9999999255051657,0.9992461030763294
0.9202335217540359,0.04579214557413915
0.9851353368511341,0.020731590367020932
0.9905786541893802,0.5494900536180782
0.9931772155399295,0.9881848930405531
0.19094797829470167,0.02540546489624855
0.9999999658796694,0.9999484972126697
0.9652531492261208,0.03441250877489452
0.7322918772587179,0.17417970974221406
0.7932741819562849,0.3376829278332491
0.3836126443204214,0.07741821954115415
0.8109018291039508,0.4148403559289202
0.026293653761417943,0.08931466146076118
0.9997925974181304,0.9668030657348085
0.9950267389328482,0.6247297502905103
0.9288248261395299,0.9922613790230352
0.7997473807162289,0.799267097469501
0.8728480554160175,0.1396546757792631
0.2010087740749143,0.26625528312324925
0.14109514151751792,1.1950395108992058e-07
0.0044369784342892776,0.0022813439036489824
0.9855095362871324,0.07032732731921194
0.9769935081212613,0.41146045424119054
0.9381402249920003,0.22659627904563828
0.5302581369614564,0.33786932091364846
0.9990099105673386,0.40844697340821184
0.5338135081733668,0.41321126073657555
0.38006877431169955,0.20518251119790495
0.7339721179072201,0.0947946751395229
0.4907178394615494,0.21986854926548444
0.17071206518929663,0.17168732360314273
0.7992279436152471,0.34195795241806065
0.5006525015311293,0.8142600581501063
0.46033188267145114,0.5189592840304362
0.9994448903184067,0.9995225249090042
0.9982710027759538,0.07584735714451912
0.9942289439851856,0.07510600392475912
0.96226534863135,0.9907830562379951
0.9998700402178665,0.9941445142837078
0.8164946205329249,0.02756866599558818
0.13585779223558553,0.0009337031564343227
0.536907730373063,0.004015082876882835
0.8128525871439898,0.11176013443466949
0.03196546377996132,0.05388904240530243
0.396001156891355,0.07249851071756559
0.891606940633406,0.03549806790945772
0.9999561225771202,0.9734302856753868
0.1873802938316987,0.32952829133919104
0.9977266775343379,0.2429054435757646
0.9973137361273865,0.9999745096280567
0.9995305038375127,0.9432155406711523
0.5985792647455035,0.07341152462497896
0.9933444872776102,0.7545659844855616
0.0905199294962155,0.13761106265251905
0.42540671854149686,0.0133139644992741
0.13272349218948992,0.39251033138356195
0.49034619902924126,0.059914665743726864
0.9991359275031467,0.9072355964366624
0.5399885401122042,0.5213936739578389
0.8735851969725269,0.4592112515832354
0.9068002171006131,0.0302037191772513
0.20657741941318847,0.04440647559472131
0.9330563202462863,0.12766015032843248
0.25309527362683143,0.5523466793761556
0.8564584902176494,0.01968418494008641
0.49722159597672727,0.28004146441546035
0.9924770189386354,0.5314324862768772
0.6940153351849765,0.6289608525138771
1.0411734163806848e-06,0.020443689285740828
0.9999554190808074,0.9941528690459542
0.8212743504033876,0.939641066428728
0.5912211958516319,0.3547839474603745
0.9586098995133471,0.021122931198220538
0.026615300632249296,0.061963495026783395
0.39555571447292837,0.4927184215529032
0.7523643038949911,0.6999905886237678
0.9756321208482123,0.25717021396590856
0.33016269851368324,0.2421493779806018
0.5902201500673776,0.055522143326104334
0.4729631657714138,0.007904685556020034
0.9999998247059517,0.9997822457629306
0.850152895715639,0.21302759353440537
0.9999910799371251,0.9942288324088193
0.3308450890537851,0.14054329891394637
0.16196773742259482,0.23333599741298586
0.7667385222948951,0.12719185073566153
0.3269827143706878,0.11312743227840477
0.9996240454220104,0.7992527329588437
0.9282640277025405,0.9945925489588048
0.7612642453758525,0.2077075405532004
0.8607062993327744,0.2654442162815242
0.2538769589486816,0.3499914027473427
0.3605780129234873,0.08386421861383316
0.992987736018271,0.5170311033783125
0.04404005504657653,0.1721129222231828
0.999743542039376,0.49969646360402903
0.7073625247139173,0.34738208584940583
0.6450520949498905,0.08021682991198684
0.8683220917880347,0.11202487895271761
0.6686773881050434,0.5413807887301486
0.991927493026211,0.8590044922631217
0.2893711325544284,0.13191842647893856
0.9860931568189248,0.016342229231944172
0.999981417640358,0.9562135955125929
0.9129250948198482,0.12734033567926312
0.7849865356174184,0.0797089760234532
0.27739915651995334,0.058402211760001585
0.9776555052375636,0.036393484940629016
0.4684759262277687,0.006526573894475276
0.11358184138640182,0.16275592434133387
0.9999999562944035,0.9740815673345804
0.9952039593765762,0.7987438832698819
0.5697495038088745,0.41918670352291104
0.9695657271167737,0.590352369434505
0.03720305941362737,0.025015421606204815
0.6931048974406057,0.11140692830854884
0.9999999966331828,0.9999959328034903
0.9968114377162399,0.5204624920946714
0.999545345663931,0.9593367584845591
0.14158314881934567,0.11748741393446192
0.9999995645560583,0.9961465922014245
0.6261323139756321,0.2981349459596399
0.9145869986328699,0.5400477673233486
0.10602476256440749,0.03788391737454136
0.9999983549064728,0.9999999310199642
0.9220333432208543,0.7557643632495934
0.8207242464304824,0.246411159975375
0.0005045941747155389,0.0007921594086333961
0.05756072535277516,0.047252936321818005
0.924956031983178,0.5085881955597888
0.864593023445414,0.9579959102286824
0.8728514414194201,0.3894197779615572
0.2838671500804118,0.024785817591950254
0.9106470377106995,0.9466912278419661
0.9022967959255673,0.8023844640357218
0.6429108861035957,0.04492823041468975
0.4307050071631436,0.10621075132750997
0.9813922662955663,0.8015126534556685
0.9999999997888965,0.9999992318309123
0.9929323207379068,0.9776121646584058
0.9483917448844842,0.15928158022439926
0.24920702002900674,0.9999994705685461
0.563792434765285,0.050368210768387565
0.6833907206412517,0.1375320838674172
0.8664672165848311,0.2939163954103179
0.7839499489267373,0.908004951121722
0.9921002336651025,0.8755132251731743
3.32432246967433e-07,3.032961596526989e-05
0.9999699530361488,0.9761562048366528
0.48834691888635934,0.21160910683681067
0.7228418426468107,0.05977512987847158
0.9128968692105669,0.1399585893932937
0.04926814644487863,0.20095351802380432
0.17329934303498967,0.029930510703904515
0.9871899870225442,0.2954061819452105
0.9999999845248683,0.999943752523659
0.9925410362646739,0.24758015922846158
0.4697155465236915,0.5528772830921317
0.8317254030734009,0.05015106805114726
0.9108441866905425,0.3983675135764821
0.0027951251346836283,0.04621443352209046
0.8998286300324748,0.7834245402686398
0.8554399807930047,0.504603356498122
0.639446231207182,0.12182573196679924
0.8795606847191827,0.20143031193728328
0.7855546000405362,0.19836690807353868
0.9061763744712422,0.014411083218962634
0.9611759196281788,0.9615400788904099
0.917347189776298,0.9706766715903709
0.9996867771208938,0.9999298418092449
0.315630934195226,0.08943928442377874
0.20644931823350973,0.9627592465904649
0.9145868105454518,0.6850610493498487
0.6696415208270962,0.04284755271054818
0.8555527656571872,0.03530932832068118
0.9674908198735841,0.09289993042313863
0.9836790414793636,0.13765069064360277
0.9730529627841613,0.17326776262865826
0.9999999991975866,0.00172950321149808
0.01254663367579542,0.9936630301957778
0.40732233493873776,0.0494011400349312
0.3165366092650993,0.014502180770093437
0.6351778564231545,0.058932739655095996
0.9768603010203918,0.18337574174255208
0.9854596707396832,0.18356401146909174
0.7729249874203239,0.08713324695277244
0.994569099443951,0.9832414118817049
0.8058090197648928,0.3865368932163815
0.3074307357556634,0.4175876970839335
0.9910049758504561,0.047121394373274346
0.016865686929373028,0.06248620682391513
0.9545572486842738,0.029217184883583942
0.9900143918692634,0.6747085180524327
0.7334997598424752,0.999999282447576
0.6349601956248787,0.6829200671549187
0.8547347497218759,0.10197575813405653
0.7018987099738154,0.0889215363362572
0.9942703263347208,0.7918231693138231
0.9292526907018067,0.10015939147384986
0.9627674067498898,0.5393979629763329
0.3150966622607002,0.882268354741622
0.9557406873068871,0.13934922431073604
0.8396536200122002,0.3043657028083012
0.2346856742688047,0.3624121492182974
0.7368943574771571,0.22789294300370608
6.228938125795214e-05,0.021228850603527985
0.9966182576957802,0.9998915335897838
0.9455081783164394,0.13616594508236932
0.926062463627537,0.9951991162054685
0.9774907092180359,0.07408424225836245
0.6861353542887013,0.4242319615655105
0.9096928130599857,0.35705589249311986
0.9187643375319136,0.5812109094649361
0.942238817184041,0.12607143215295827
0.9999062844280495,0.99557172711221
0.9818190877442217,0.6743412755304808
0.36279915181664335,0.9774463011026813
0.6495200256764986,0.6973957457544742
0.8373296362795281,0.7978229258041434
0.7343481883089762,0.39012006066961635
0.7712709530153552,0.4733836210245838
0.821974199516782,0.054692181970159
0.9901114762992796,0.9966689677311461
0.9996990966863835,0.9998697704463985
0.5588650407054517,0.17739833514889936
0.8793133476275713,0.3386358617814797
0.6375916327417416,0.28440110834900284
0.5334206141028675,0.00912365510375524
0.8326052650852654,0.17542150589485636
0.9951445340917034,0.883708776632561
0.2930313976084158,0.3724606068674506
0.2911638914731158,0.3445289635683113
0.9544108657944398,0.2309795569963112
0.9982865837267403,0.40247307064599946
0.05406411030135111,0.33435038473017303
0.9763818386981346,0.3171831515980712
0.6759822036837884,0.13036868204484844
0.1134855839260928,0.05667112630702863
0.9584353938525682,0.44947099154332465
0.2908120119644265,0.9596361326150061
0.794707682549771,0.011976978822877732
0.44939990404916236,0.1478628532780744
0.7841087855706184,0.36392668671467776
0.4768723899318829,0.0589637147533861
0.9998174670530219,0.9042189190511905
0.9999068770420678,0.004695623431538394
0.03252891038316256,0.6174610875589827
0.10090929194580125,0.10202060625419149
0.8119860936679253,0.6316000180979198
0.8273706258850753,0.0681458621923604
0.6365540550643859,0.0370424177252523
0.9188623417470386,0.794470692012894
0.9698476249211532,0.040794330869087715
0.5959325319733697,0.047272510683677715
0.976101313878413,0.4902249249675112
0.802135563951134,0.4184095662941066
0.7395667331324352,0.0001774689558934702
0.5375544872886922,0.2525056105297333
0.9928277033953039,0.30350806077550263
0.7679125161675393,0.3939180394225531
0.2788166358189603,0.15256136111681937
0.2337207646985859,0.07506514081951295
0.5872048877112588,0.4421866589443759
0.39935402347563087,0.38973454385429085
0.9271054574630295,0.3661814782879445
0.158252496608229,0.16431232773810617
0.6783850776892916,0.4120368462774685
0.898625286672891,0.3661923721975307
0.00011620544061756162,0.002955361441070376
0.9921914382096156,6.183574902480622e-05
0.2515316154402116,0.0723827602364538
0.13481790780591785,0.28152813482170963
0.8632988098245664,0.9042512163963902
0.9991906033524488,0.9997226311897021
0.032962598439714615,0.12284319376535383
0.9898282029034883,0.08848527608557319
0.7849229958635491,0.1669318706735851
0.7123737478123707,0.6158854251363615
0.9467578246289683,0.09025162190438066
0.6632454748004978,0.31776239758900593
0.9863403798538165,0.11455132076419157
0.20794309105577313,0.5814158298349663
0.9998658251770303,0.9898631962274126
0.09679615353064942,0.047621982352299294
0.31506433813654244,0.2612966177468998
0.3606601675848948,0.362437711354884
0.21258426244691003,0.16031116855242228
0.004867379349589122,0.017127086785887372
0.7484564349206284,0.10852479398347253
0.9575440799635362,0.9781087401126892
0.07781198107408682,0.9975171868105395
0.8411288563647937,0.22412068388142575
0.8337282912227104,0.40622447912774273
0.9971148425665012,0.9999937590620008
0.975451022437018,0.21501145434914584
0.9348203242288884,0.00332142934026929
0.939756310539302,0.0035832610111555087
0.9766451801664806,0.9998527624851484
0.9188766371853462,0.16610227560475127
0.8586868544477458,0.402144222923367
0.9738034576883867,0.6855994009583817
0.3933036879280714,0.2203852611303175
0.9897245247746499,0.9979044803512515
0.8518254590774159,0.5384776900569493
0.009067342541390936,0.2464543756009274
0.9978953699855203,0.5043221047785775
0.03970219980831251,0.033756586788413055
0.37179450235909767,0.12889266727091894
0.888405416144266,0.18882872763783976
0.9999999999999999,0.999999999999437
0.9970739513857828,0.0003898826263933967
0.8814440101872478,0.4799298584636577
0.4374478134131531,0.019459011526806458
0.8970646046341904,0.10774314797244727
0.9985481848582061,0.9987091346429215
0.21327565110001506,0.20965463009790936
0.002324418388093314,0.6944870388404736
0.05416779442083983,0.12274163692700661
0.9999937396188252,0.9100986219792985
0.9999782087949355,0.9981812594759909
0.9699430498477373,0.7276426739334684
0.3213562033158646,0.45867313765198686
0.9591823225552496,0.34780546507697657
0.19962578846758539,0.009408324230591108
0.9938898601213352,0.001578156239202136
0.9994346329951245,0.9693215691366343
0.9161029878676091,0.01457179328032921
0.27015162968028894,0.7606399074158613
4.927573914374113e-05,0.000281562725242194
0.3038874087321973,0.017403260226056545
0.520903626920716,0.25587016921503597
0.028621294969408392,0.1587376204687925
0.9439032682102965,0.25596732853575505
0.8585955618688653,0.21777307070684226
0.8076131209033486,0.72564188165294
0.004013734949371187,0.00755860483295324
0.9522575521225142,0.9921360302816269
0.9999999999999994,1.0
0.4466656868519331,0.3812756650522887
0.9141244831256109,0.42591619011129744
0.9999999956079709,0.9999919108499721
0.5430142011765681,0.27460505090211473
0.8779435146426896,0.026152519457592033
0.7512085402074967,0.7097139915475118
0.9439021646538002,0.16107033411611682
0.08099099320502696,0.13687218514770894
0.9317081105548706,0.4273419400996173
0.9999999999999849,0.9999120019894435
0.8535518163809428,0.026662757485093752
0.871354388656501,0.04778753624793239
0.2507760306934956,0.0005056871558660384
0.8524202268727692,0.24017442477791515
0.9996746662586027,0.11910634073061765
0.8437407949200202,0.5004172959555525
0.9782359578282432,0.6778387904660829
0.3143201308067355,0.3464818555983224
0.2785766011637029,0.33634972156281145
0.08777941877698961,0.01625478572377892
0.9998289620914711,0.2840031687670557
0.9999909056676841,0.9912510326116513
0.38074683754551003,0.2710942055974443
0.5396487112640337,0.2521184928466431
0.8799282699554373,0.13826644326869136
0.9451275212918768,0.8753030635276227
0.3327524529419809,0.0009945921391506362
0.0727430750854364,0.14086365247883467
0.2694968162604892,0.1427683211345387
0.6209896999981442,0.16417157542517918
0.9780352158135788,0.9809024266190468
0.850746954444862,0.26475478040110173
0.9999621373296825,0.5796033222867848
0.022872479584879844,0.04946290363312717
0.10462269697788656,0.4130709261439986
0.9813541700518449,0.953973429237004
0.9502841775232235,0.006554097005447569
0.9819866900767314,0.6815992641972425
0.013768450058206533,2.7830434059333656e-06
0.8840792546836863,0.005927397241683289
0.02875120873683981,0.29102584953301935
0.10664973866216862,0.0006913657370652186
0.9980052380433527,0.3826652637401231
0.9901033363743204,0.45340264201081676
0.4059253039916608,0.09642232357144803
0.7362500943463013,0.19595375921514924
0.9948216679570872,0.8654809209269861
0.824917831425598,0.2547652875863741
0.7511894068105249,0.3525978706282146
0.9546658678882022,0.574016026553012
0.9894660164580102,0.6767776962821929
0.8799793932391653,0.6067858379702434
0.4869062612278795,0.60748616484376
0.999999995976605,0.9999999955880765
0.07178085570862834,0.015204949287927084
1.0436298506398947e-09,0.47651972942000803
0.9997635654942036,0.8854865644386526
0.9464120998788501,0.681281038294865
0.8553384191406953,0.03373834993730682
0.999916519817201,0.9966364303026022
0.6961744625999459,0.12802585395499913
0.960232632301209,0.9967275684472215
0.9571413562008718,0.18277275639221682
0.6783878902637702,0.03419317493338125
0.895156697905338,0.4802307369992717
0.999950196265987,0.685089217492556
0.8405134830922392,0.26372428263948644
0.1588871229116451,0.6032253490809907
0.7901016305042862,0.6368524814013099
0.3160743170175579,0.010145867783724732
0.9999798585181237,0.40439935427611234
0.697891870939177,0.40418378772727065
0.5106931670997317,0.999998806195338
0.9822820981489145,0.18953095686984106
0.9451406599881961,0.08987479407824568
0.9934905786762764,0.21872699922201141
0.005639328935303093,0.037483381517461244
0.9937281760536361,0.08877585132308546
0.9493160928405264,0.6327834850501781
0.2201455766465178,0.00505329147603139
0.002795821743114314,0.06535149647033309
0.9958288082994979,0.2204405077525996
0.2536033194116924,0.7527097637283459
0.5692668041714393,0.3218108450722923
0.5143962079195676,0.46733036448993215
0.3744519955837611,0.46340158914110563
0.44665901278286524,0.1416828007551678
0.7361092780608482,0.5009931757924002
0.9999988616727791,0.9995385231659717
0.9006996705247046,0.3389898334714948
0.9966942821860526,0.9004939170315145
0.021009100383891442,0.5918460879790969
0.7336559839998461,0.9760882412349554
0.5715670927213153,0.2938422390924675
0.10450274299225233,0.016800530662061608
0.04320590497838782,0.007173322917924816
0.8780370059905183,0.4730266742178929
0.8431976600775796,0.021033762025910133
0.6361891126807333,0.03917620449975342
0.3939893469844995,0.11321012809563455
3.2463807369644085e-05,0.540761637339033
0.9999999999994392,0.6547314816213473
0.6785853761560029,0.7466266362186961
0.8071932398363073,0.4050506707186993
0.9231571094725834,0.16981247872267002
0.20674169685261107,0.4386717579669287
0.9963979135778556,0.9961698675027196
0.3006676085579105,0.9852464539195398
0.14014735231761494,0.3872673994436876
0.1809402397287915,0.4310536963167223
0.9996310526679032,0.26964425769903083
0.204364485490801,0.02776978380544135
0.9776560846417838,0.49216914154097924
0.03361206777721794,0.11649455809011501
0.7935094248414667,0.19456879208872693
0.3394704204271927,0.9643989949123936
0.7201766431369742,0.5428662705885267
0.894024220734887,0.29122376595988697
0.9999999999681467,0.7585363847532531
0.809980018333732,0.41320892421356437
0.9923422204828005,0.6240114329531721
0.0022033901741104743,1.3281711577345249e-06
0.9638191616280211,0.1855682040902647
0.927599114262165,0.1017327716540007
0.9152499993767567,0.31770612773167795
0.9865524868600561,0.07089522913508073
0.9879047895668592,0.964320086624234
0.6008988654175816,0.6513501946741389
0.996260130472825,0.0466427650474682
0.9407453769963842,0.7898302788274573
0.9360923522612805,0.7912302478083659
0.980408537012552,0.9999409051457975
0.5174033362424418,0.21072885422871018
0.18293859965883752,0.7995649882619417
0.9003988112610668,0.26669420636716995
0.9997644445169689,0.9940452129854966
0.7584149015641575,0.04366461413454037
0.9803152444018054,0.10776721519444223
0.2939150338506508,0.476489203539132
0.3026616534467368,0.12795707207464932
0.5077713957861322,0.1355038735109275
0.610479539344389,0.10980960502855719
0.17014694555020649,0.25107780409428176
0.8643072840780897,0.9577492286814345
0.9484505464389679,0.1131058689158987
0.7975444808201044,0.020065491614385242
0.9382794999685102,0.7165555338378403
0.7790399031753537,0.2505585635377378
0.971105485990628,0.6862081758687987
0.8204663051250299,0.7742680493445853
0.9999505048956735,0.999914142307369
0.9788448547551583,0.7388855889849311
0.91565118894672,0.9070540348036241
0.17390325068373302,0.7513198639365263
0.9500728355591348,0.27596344634611153
0.999999966372691,0.999020468564817
0.992736407942958,0.6470144179592883
0.9999996468867886,0.9987125411740077
0.0881252781760194,0.7631103785708239
0.9998212181614207,0.8152332836926586
0.6673284885907307,0.02549024377673764
0.049368984529170205,0.06327897941629033
0.9714435239470057,0.0603002636228339
0.10000628182154943,0.023141797541828393
0.35866468808503027,0.1024772333212837
0.7011985895832898,0.37490107134693373
0.9999994657302115,0.9993804526925685
0.8499710376939725,0.5176037777273946
0.9185255286280986,0.45350234543243967
0.7622411749423751,0.1730777610551317
0.2490406872805365,0.11196292017577804
0.2931272607933746,0.7403969974355904
0.9965455187387555,0.0899196977125977
0.9999999998960675,0.10048321380478281
0.8717447664988031,0.8990247851311146
0.28572031403455955,0.8908665047373133
0.9748466524120312,0.09782571594481707
0.7049692248204056,0.013880285889451185
0.7554663846143701,0.1485382533592102
0.8313872027292338,0.5190795522238023
0.7019923801271268,0.4845817332442037
0.4261912309691241,0.1532004352692235
0.9602172673864611,0.25985079610076955
0.9930079346930225,0.684590671085151
0.8769898900255839,0.7210666291107215
0.8146129150294825,0.030901877013391633
0.3983520790177615,0.0025679657420690847
0.5940352385255077,0.26514933957251036
0.3868369529856813,0.7094622209261392
0.588945696492665,0.10590787186007332
0.8802120171324387,0.32421754580323353
0.22016871026264087,0.018859128651898854
0.9975160103157306,0.9257884693397573
0.9689503050834096,0.4645718133993883
0.9998565965023238,0.15051021570593076
0.35734890073736447,0.13662813660787154
0.5838568019021609,0.030106996554774605
0.9685669257245754,0.9200591303638751
0.1644246429169434,0.5446448850246542
0.11947075767913841,0.08575861858748754
0.0984176857681665,0.3843897884353192
0.9999565042009148,0.6689186662283614
0.9237825010146989,0.8278444292393756
0.23213179591014332,0.22561959149561853
0.8713331669476527,0.06623781245977035
0.6367586005448655,0.1321110028488523
0.999997068154354,0.9806605432916202
0.8813742993488234,0.4685314775391578
0.38323685941779134,0.7746786363953748
0.9121809064930362,0.9240197817734187
0.363692008294944,0.22752942654226677
0.9828386647400923,0.05074224785702268
0.4126638256386904,0.47450017508396725
0.5920362417986452,0.0817833906034144
0.8555961897809776,0.8467107979618644
0.3928493154712586,0.00030724383004396787
0.6808905906956082,0.9732404991272978
0.9932673905981548,0.7512948149087112
0.9975031601655543,0.15210990048713116
0.9999667442623481,0.9990792343289978
0.2434679187712736,0.3117971940792423
0.9180098105670764,0.7495620088238979
0.9976798136405061,0.0004025500070345618
0.8187922383973821,0.6084047862326856
0.8948120528357402,0.5171803346252982
0.7735160973392634,0.7990107191808701
0.9733188797040598,0.2281505581180706
0.40954026513039826,0.4099392708300464
0.3716353948368381,0.8084996376965258
0.8278917514823654,0.402707554454546
0.8342317214583898,0.1558562782268491
0.3439075035820107,0.03693193293247641
0.989365243243842,0.9212531827256677
0.9996351919148331,0.9989587584058002
0.7677762792855642,0.3793977416520599
0.9971376735734632,0.4862216647539267
0.3873038931206592,0.11190401987101938
0.9573015992244613,0.318845731247538
0.9052447838840323,0.2716570462611104
0.009454855027349343,0.09764665735951378
0.9641375242353879,0.126495380541357
0.7219599653212413,0.0679623201029721
0.9095695016834081,0.7910836135698374
0.9681574146633622,0.41981576703206414
0.4493793804785565,0.7776317341196902
0.999138704638998,0.7094299028175594
0.11059824930506079,0.46998077955057876
0.9999140754989136,0.980985482445973
0.9793172730875878,0.4984063165714021
0.7969691880820793,0.29442424212292395
0.8869260486936387,0.1192390202951806
0.3327786016430615,0.001074649710828322
0.9802849238058179,0.8100437348395161
0.6761313216777642,0.007120652224591573
0.9999999999999956,1.0
0.9918548774744014,0.8105584915155677
0.5802303192451395,0.3871623550716239
0.9705650521746231,0.5302170508245598
0.9972422238931141,0.9551396599483679
0.5663270739467272,0.16821577056814482
0.8210085699583451,0.8196607371144831
0.4970008096934778,0.22141322129056484
0.9462094838439271,0.49716326738939415
0.9679604551987218,0.3044971748216868
0.8688175871402996,0.4235218615036967
0.992041099695862,0.7698276775626473
0.9910394144200351,0.16388556500822848
0.9644641454202586,0.21232238301674058
0.7419654358061426,0.6486147775322546
0.996549578855705,0.7624479145985031
0.9293924996659026,0.3744262780054176
0.3671732486738004,0.15589220401199766
0.4328537397109326,0.29569318962045227
0.1685038546130467,0.03849318257438236
0.8833601849123425,0.2089933443863256
0.6915704568646719,0.02770602877044884
0.4654953872178103,0.6302430969637072
0.9377428645023457,0.6803107797842781
0.14971009499664562,0.1077900512799167
0.7494933863251211,0.33133198915577555
0.8433761999432843,0.4836942090577627
0.151193537509708,0.3553210414115569
0.9279883839675505,0.651737206708413
0.23784205206441145,0.11366082448329365
0.4772666423083544,0.6726649574510759
0.985500202638963,0.9620633512844147
0.9097934447856844,0.9949590152880734
0.7918557458714559,0.15323469415632945
0.6354366871311085,0.3615884162496659
0.8493911138363671,0.17990401739205067
0.9997719687587263,0.9983607306765805
0.02408807901631863,0.999832945891694
0.4517179217177775,0.0003049644884402879
0.22151793332554492,0.07180925390276008
0.9992622861315129,0.9947240426981572
0.9551402832695027,0.9999999614697636
0.9996670747531051,0.9997628339844211
0.9998441612412468,0.8956468518850578
0.8885083639085285,0.9926270418350915
0.7910615337102007,0.7589622223925008
0.5318266513853487,0.40454696387337247
0.3719337914601832,0.12764802326234134
0.4735501116162544,0.5764162756129334
0.7769025779075911,0.627012477708603
0.1841303170413646,0.3368394746939018
0.2587295225114477,0.8358597413033154
0.04700675504254532,0.025769392124067845
0.08549590215370532,0.0007007446570388049
0.5020605558927844,0.442931767446942
0.981855478640155,0.5752990106288791
0.9600937992265075,0.3787229420196208
0.9961656970238708,0.46165155895594556
0.7251915938865071,0.7067867857942156
0.03506373902888771,0.001421622739414265
0.891204518624425,0.9853786673397916
0.9853208589121061,0.21413777863598954
0.9113434354088508,0.9765628932509225
0.9837814126041522,0.4606976544020176
0.8122010793106006,2.1683754713677387e-07
0.7687717873181253,0.8262444028975101
0.9771282017824945,0.300959596848073
0.5912930687867263,0.08597297100736419
0.9213629602996783,0.5996264951529887
0.594227453568421,0.00010266318433493783
0.9145232599237609,0.7854143162889042
0.13219229228053606,0.16388864686706506
0.9557181989411996,0.08159688403199976
0.8911686615413386,0.6194096591556605
0.6880657158153678,0.060364252955722286
0.002344626433192681,0.0017084982680888496
0.1668119807768558,0.12653320896875753
0.9999787658021949,0.3092987348163313
0.9999822192541404,0.9862850655824631
0.28372562894195014,0.3521414560182164
0.9170582884897999,0.16989497351803942
0.2376973108491704,0.017762550025522194
0.9999989111604903,0.773349892204415
0.4598885419152079,0.005389003579194388
0.9836192612049077,0.7331175621185382
0.003408559601403407,0.022213019621633526
0.9672339779974952,0.4809697980745256
0.41435783420243205,0.22611754336235232
0.9982396216576717,0.3238284242793985
0.6449297658055799,0.047041174041186254
0.9999996600177723,0.9992299433838254
0.9799924431373769,0.002047466060278794
0.9999998671300514,0.22112335882102183
0.9999999992119146,0.7287765164778279
0.6952911007269654,0.05749651298942947
0.9586499729437797,0.0896752697164122
0.4695673800237355,0.11621215601509244
0.010647667130551054,0.0978040260964694
0.9793263432537314,0.2626753484695707
0.13235244499512838,0.02345879611115174
0.8883099964537144,0.3436633643301697
0.9351071242200987,0.696755884371221
0.5686062091075647,0.17707282301311866
0.9715071311780156,0.9875752967398087
0.9999294791592499,0.5370895885580752
0.12056237630503064,0.011267973435648906
0.08365690553865576,0.2603239434544808
0.9486894536524394,0.14302864581008196
0.31297996738788664,0.0948362455034512
0.09395518056845482,0.0006208846694911931
2.5083053993482328e-11,0.0001084334939268048
0.808600747904804,0.1215705870671804
0.5677100177828069,0.029127656277020776
0.5871911735899327,0.03936078352782539
0.9623248719458881,0.4713315617570363
0.3760498502142176,0.11409809955852872
0.999999931199252,0.954538411803342
0.9913465438939989,0.07704778596639553
0.43369966660431136,0.0021956893919929544
0.9794450317811143,0.627843096623892
0.8055151654863782,0.16639067766671628
0.954172759651549,0.7889673245613809
0.9958578482125992,0.6476004880909795
0.987826071165259,0.0035289378182975046
0.4025948465322004,0.0075731532753391465
0.7423073657207724,0.3775349932343016
0.7765802224341956,0.9999924030816332
0.6360699466639614,0.5828649234623352
0.3623395088095975,0.352859832409266
0.9825425682366634,0.49315293699445206
0.6951076436324335,0.053057152116728123
0.005695194681791947,0.005362837578743111
0.6461579155145925,0.3043732035282034
0.8557032977017112,0.27898286323029686
0.8722507307474523,0.5521053839337505
0.9460792433554489,0.2775953953952148
0.0872222590328435,0.014999188033334596
0.966258786302562,0.1222814186818149
0.7040446850704364,0.1064210020361099
0.9999291583751704,0.38595328780248145
0.9746303180978205,0.5403574334048913
0.9793123336473365,0.606350669200918
0.9999836291878618,0.9907572674525854
0.9352475114688549,0.11650606905846995
0.018172576760588696,0.06759959806955948
0.6488330397230647,0.04978277700071212
0.1424764286562111,0.09902193257866211
0.9780061329231166,0.9225950422151445
0.07746220225561956,0.12140508583310779
0.78290133614118,0.8245966517710491
0.666064856277947,0.6317923616381568
0.694032605412618,0.03309910006832302
0.8614234064218184,0.8563059295538361
0.9527689171300072,0.5718588659833839
0.22487866842389656,0.12063426237531194
0.9521693629261547,0.6672111977011976
0.12091632953412193,0.06475121862967077
0.8012981035090546,0.7227808028871012
0.781954176719328,0.1953928947209224
0.7464848561673975,0.9904572206757722
0.9975209482576456,0.6844398693660713
0.9978195248178038,0.6270622241471054
0.08619462890785398,0.3847343909226907
0.9999996295043458,0.4752764511680915
0.06239145333926756,0.055600305686120385
0.507167162518304,0.09534435535356238
0.9722387553946555,0.8225556996142933
0.9823318572853067,0.36961146521393945
0.2866199023238532,0.9812539011180392
0.8464030154943555,0.13969042106388593
1.0,0.45014926285415596
0.4621013184369168,0.6018133856793279
0.7739705195182321,0.07883125540624157
0.9999996532713761,0.9991511180005179
0.5324736208347267,0.555425580112075
0.9802189737474765,0.9058146841750656
0.2227642941859576,0.01149885566986161
0.9857941235310057,0.051605282298660064
0.6230225591078572,0.03253522458361434
0.879715047311678,0.44998437301110383
0.9693099916239892,0.4482273805497144
0.9836710161422247,0.30098847423879277
0.23017433001254448,0.36011932764861154
0.04866474796604435,0.0003662307324779917
0.8799632244529418,0.062353393753370276
0.41737529770580156,0.8942128479223062
0.9991149350946208,0.9979921572143511
0.26986917804179134,0.8407616362796396
0.7874664314642352,0.005632140099260157
0.999727764958283,0.009353241353910309
0.880549040255253,0.009432383013022376
0.967427091630032,0.9174227356802332
0.9561553586322054,0.02157183299921035
0.0041593682435965085,0.009733557136738763
0.9995680364861654,0.8729095090323118
0.9987420803227982,0.9999673040139577
0.8436346350100731,0.15915411134940036
0.011123063878992865,0.019150805779686118
0.07145887792606408,0.3048294822502511
0.8438448879192786,0.40990502281824726
0.12144674521990516,0.3703909014348808
0.9549045708189334,0.6314249580493856
0.9990269875308921,0.7644687531771363
0.9808230884512249,0.8061172440301958
0.5074978159677372,0.06557642349914386
0.8663321710362162,0.41360761119939815
0.9999999999989906,0.9999878722950496
0.9992723651357356,0.9855972066710208
0.786378028453441,0.11966667572795048
0.9999974351022642,0.7984109910795646
0.497671917963575,0.32010561072112487
0.5911572814937884,0.05147475770170226
0.8517174031194364,0.009844946065606291
0.9805678105447697,0.9328083134184824
0.5708894432315453,0.030054653386942187
0.9860785875351087,0.9340507342291515
0.9420093123455963,0.19643635760635214
0.10672807727269516,0.1377484883721649
0.3145682924847499,0.05735517803733722
0.1689035501395044,0.2954498793668564
0.6103836303998109,0.42720596129268856
0.9968177406223887,0.9998479110289725
0.9990159822382674,0.502114721995053
0.15065595605636498,0.23498667394316075
0.9998789599763043,0.9983921365878983
0.9518363263065751,0.3672182795539174
0.9881242344106093,0.06575540275639467
0.9999210321596342,0.12542611525022904
0.9999999994302777,0.07074099566836412
0.6329029087113938,0.37647092419879075
0.9122997731958371,0.0037258961695454504
0.9984269753391037,0.4809484268790782
0.9490164528664834,0.01163873481790631
0.6786664319609552,0.5377464326876698
0.9996968381296557,6.844936387117032e-05
0.6433766952648076,0.18214476239313862
0.5370975894253568,0.20774207114407617
0.5623228695133717,0.0030455250092525023
0.9150314648713935,0.4942583439172928
0.9865987680316728,0.8472431640139962
0.769814133657619,0.08852170867832539
0.3132413694808352,0.10255966357470918
0.3107495303741678,0.1160902447353235
0.8587375451787531,0.6687646003546892
0.37206036758815886,0.17237334395002443
0.679311754922759,0.4351078215591418
0.2742042168116073,0.0027119438470134577
0.7833831509891516,0.3514512914821646
0.9643810924343498,0.5989213923595554
0.6398445585396505,0.2279878049528377
0.999999999998324,0.9998550023884932
0.9863203632019876,0.6002230420924127
0.9999993552620122,0.8049498755926283
0.10258164048782482,0.47092994066682226
0.991351509149677,0.05640733614534408
0.6485030818319687,0.2584705764852981
0.9785316665841336,0.5236955206196674
0.03218428732230525,0.3222204729145409
0.9955891530034905,0.1663506433733752
0.07731398331961,0.019933635237341978
0.9917734460709465,0.7435472470746667
0.1764500451518831,0.6123847722839005
0.04913287402713087,0.15046144612460924
0.988229177003159,0.5125867921114486
0.4305123198569977,0.0036258009821683707
0.9019094229894984,0.611607047200478
0.0379213290472048,0.08659582979721968
0.8819208556185085,0.6544249367948515
0.08595836833483857,0.25403841369140145
0.9725165830829344,0.18015038371478756
0.6700750402689124,0.05287504591573679
0.3144743798572529,0.047582978794505244
0.8282804676666999,0.5416843676016877
0.7322294848255679,0.1687219902966496
0.6890755029459927,0.47002702194509854
0.8443646715468655,0.0014484923309146906
0.7531011187095699,0.306768500286062
0.8527479668568535,0.19729422192539062
0.6133702797400755,0.06225056954607565
0.1128806512213958,0.00022986603385359873
0.9933550180250125,0.2621477187205011
0.3485350234231174,0.25050037707353673
0.9998938719611535,0.7805303544179101
0.9922970639963815,0.5682945109688308
0.018658860089830687,0.33638836389387544
0.9892498238912081,0.2910214354279919
0.9935941091806182,0.9999899125442125
0.9685399894819159,0.0432564216652672
0.9972243350792815,0.9997951111694157
0.9998912171320794,0.9999952487776331
0.23932790837713985,0.0511220898943889
0.4726490056901088,0.46516042561885546
0.005375392943407789,0.016765886888175492
0.8060383951445693,0.03036935485434471
0.9977114535681685,0.6513815160533007
0.3795663158716217,0.026135237602116133
0.8132813771059105,0.26829347706443574
0.9463386320062117,0.38984239065786924
0.9962005911686415,0.5003599725552084
0.8574280336915494,0.35342695131745216
0.0002496957874248615,0.004908290707031277
0.7577762020644311,0.327776689124583
0.9981214571802991,0.9740992042417336
0.9432835525905822,0.4431697797344263
0.024622787333474224,0.012082449175039733
0.8552310855364011,0.2998922709183936
0.8250636418752527,0.1660083577050498
0.670058567288522,0.44092931943838876
0.9999932167525245,0.9972507444794627
0.46164563023979643,0.050335568519371855
0.9999939515839729,0.1392898583239128
0.9978510370861061,0.9979168866774736
0.18891718060163773,0.74259758099731
0.2623537204890831,0.03969772744188677
0.986874240905064,0.022958293160261937
0.43695889067610016,0.15635982192047726
0.9997736123514426,0.9782137333442891
0.41751318246149227,0.055165947365519725
0.26024431666923215,0.5260431663883653
0.9462865922928924,0.19984565739797633
0.9944751675800272,0.043811968464506676
0.030004938077840587,0.005431974278329777
0.9699987999471711,0.8740841484181371
0.6412163107663752,0.0033769184249365174
0.4187579029607523,0.4706324048726161
0.803657306220486,0.10707243319427436
0.16690471484611286,0.09356818976416903
0.03194621513587016,0.08841063476777242
0.00012278031206531696,4.0297928229555807e-13
0.9938864318429027,0.7352317121394053
0.6084184498077181,0.08831348658853982
0.925596221830261,0.25677147555842544
0.2405534229314794,0.02394593211359959
0.9996261759952406,0.010867068979139942
0.9008003136816205,0.35923385304968386
0.0007884322884719306,0.006715231208045689
0.8914430414516313,0.7581597515522586
0.7970268501539081,0.04763970847284074
0.9950043821115172,0.3058380714948136
0.6587095352302341,0.3470911099464866
0.995973745307293,0.9507706175875541
0.7016110486817303,0.21804126424021536
0.9934901928486398,0.6771819306513452
1.0,1.0
0.032020120437028225,0.3279418042987776
0.9759543265038985,4.987803903500188e-06
0.6827530129659934,0.39517421999698626
0.8926875584762385,0.3485767869787773
0.01551510751149349,0.008870244653327771
0.9999994769616057,0.9893471125923914
0.9872211158258181,0.7375548658216613
0.9203703728164371,0.11627712611409978
0.07122114861782029,0.014610979063763753
0.9999862948780397,0.9754345180689781
0.95992442112336,0.8690455067118619
0.9900886805103153,0.4379645752425651
0.30130337983564776,0.21880412289084147
0.89171622248686,0.4570977832249701
0.42542544883981187,0.09558078591554404
0.46597281141239005,0.4814810561503996
0.9953897951444726,0.9943947861435908
0.6973538663629286,0.8295651264882237
0.8424571827057282,0.1997367013541011
0.9993286031413738,0.0976107925890216
0.5044092185221598,0.8577637413196525
0.22458625552738026,0.02428666998653518
0.9722694643902214,0.4774395677843425
0.9569906592681551,0.4764673934075304
0.9397874747752438,0.45323280597509213
0.365522000233558,0.04959286418468881
0.14405043028111617,0.16632009438127296
0.9834683383734407,0.9627275773564017
0.16643382742719168,0.12102300868405365
0.842528629615921,0.2511651565284456
0.9999999358052741,0.9998328339581026
0.3764464738431542,0.13296926601976924
0.5024138121161944,0.23807117774499764
0.05079285540219399,0.18322602032891167
0.1772570926672898,0.028740874543542013
0.08221253027174183,0.22293690559191134
0.9889183832480787,0.6024587401240802
0.9660227725124267,0.2200410631030444
0.7140882803040142,0.13987354385847947
0.9356238606095575,0.05316795230677901
0.9999999999974382,0.9999981580008961
0.6555456941598976,0.026055861089508282
0.8984664536634795,0.23172930681671886
0.42420762132002043,0.0016720887791906247
0.860566566037777,0.20180799694466756
0.999810390059306,0.9770592722323533
0.8802938603095372,0.9999604671900489
0.2838126170501305,0.05652778842886518
0.03201117805951459,0.017590338740109346
0.42988723958035463,0.28305646689681835
0.23351407126139312,0.2561900794190167
0.38503413968921807,0.5175007580525153
0.9581261096187185,0.1667669547997125
0.8362029556650672,0.11599955387636718
0.9998353226171955,0.4263620379773748
0.06370035197791134,0.344716080273574
0.9154994251925702,0.06470440369170691
0.9249666536193142,0.7885057476163604
0.8164726357403058,0.3674025581383187
0.7129019512862732,0.4350736986358112
0.9111063374966006,0.40880427897968025
0.9734911747581474,0.01594461675652892
0.815167413157255,0.2279780617592906
0.022364532268764625,0.07381756389173548
0.1111339253103852,0.994506458264849
0.9999996984511388,0.9999849793454314
0.6436958931979975,0.03305176568573085
0.8552574247681904,0.710473910562491
0.9148759412736225,0.10070811700721546
0.8070711707506478,0.5562756636281591
0.5647002579252504,0.19927585190078512
0.09959683063229101,0.03495841528867032
0.4555236348148264,0.6214274067408905
0.9383545034447041,0.028091050450006722
0.9042205635096114,0.7017610886829346
0.9356433619248392,0.7950018360399204
0.700448543905652,0.14863343524176564
0.9975266648320547,0.9990566820341416
0.7739129905918426,0.025813159781483807
0.7151715335590477,0.5430585830914879
0.11542951212479181,0.009411410106937237
0.9999762041729565,0.359488503279953
0.3481251871528907,0.719140825645193
0.35195771357859623,0.08709868667631208
0.08762529163986424,0.13572503230579483
0.8774980422338292,0.773024294229192
0.5763747289826885,0.1267406053430317
0.6085742931862014,0.4737461658923897
0.2921917408504375,0.5805660203677401
0.9999999733212815,0.9999943242799003
0.6902995787963058,0.3383671423711355
0.7475543828949541,0.17920733376139794
0.7994455540784653,0.23711921493140764
0.8494916517618382,0.5308458343834476
0.9554274959483388,0.5563123504736049
0.8333579666406971,0.03350175037844993
0.827568879155097,0.17305424004207068
0.9058614770184613,0.34100099376283977
0.9115471270906711,0.9242720663172995
0.9460930483643177,0.06841855148136151
0.5772412612567662,0.15332703442941167
0.9963563089585037,0.1640128467555851
0.9723685533682612,0.9270650089974081
0.9720132789900544,0.12805024162284634
0.26078423463112305,0.26519499726580353
0.9949937469311185,0.9922053091743348
0.9999999987562364,0.9951381786455188
0.9684476774393985,0.413033074989739
0.5801133351229857,0.1449491223323536
0.6339765202244487,0.28926773686876384
0.7398780204641278,0.09310576792078798
0.3808774781753493,0.01635813302724963
0.5267174370070329,0.25168971914573657
0.42613909994526095,0.6133016382667226
0.10051670599093468,0.0910991955567445
0.950602060694587,0.25342423177903267
0.16866465323979457,0.06639361299545123
0.9818271329980043,0.3290442515488656
0.43026250757905254,0.2643247368013885
0.8117427240607901,0.14253481459580764
0.9919655204184222,0.36130818887770616
0.9999923595105678,0.9999971714217439
0.9428174949635507,0.08202437259671
0.920541248205466,0.6477479515563086
0.9673014637464036,0.9924155352521481
0.9798097418051449,0.6069964509142343
0.9999999999830267,0.99877039586371
0.023681404583906267,0.0005692917399388115
0.8690610317467892,0.038080058501390596
0.4242963536796524,0.10381740323045546
0.8447321316398771,0.23667504803147352
0.9000369049340656,0.07303899469491933
0.10726163872440717,0.19745327915441874
0.9417250523504458,0.8969667037961898
0.5994003688233619,0.19285157304668576
0.034637206597747626,0.06438508044310833
0.04760820232334915,0.28350130844155164
0.9741792278197702,0.09639555839457235
0.9451831245844476,0.3526943302118785
0.931549726888934,0.9999763121985806
0.9838647072514904,0.6676782775899962
0.9999791756479968,0.9851150087413635
0.9400597118879294,0.9586859679778155
0.9999986466909904,0.9878336270964078
0.9149035380665782,0.42842563870724437
0.022084852875871343,0.31798471740124995
0.3136171219286411,0.11534601423533487
0.9634101744054152,0.42889025021704263
0.6314885570423885,0.0894312398513869
0.5119994388146828,0.2281155403393606
0.968837559034373,0.20701301574681583
0.9481023532517947,0.9303786842473932
0.9982405587302356,0.7820145875701519
0.9879448383996011,0.9801948765616078
0.999999921903885,0.999999986678765
0.9994658214721325,0.9948993302809035
0.7427237359752737,0.9138612236093212
0.9458837338683728,0.01699234274089888
0.4277189092597544,0.694743703343894
0.43128957356048264,0.4744702137742102
0.9724784289341489,0.9746636132353587
0.09838451620757624,0.12601555167179598
0.9461191499221916,0.5546047392654968
0.9043012304467595,0.12519794923827582
0.5457557699678289,0.34642679156324735
0.8549102584933553,0.19786513163258818
0.9999999999999921,0.9999999999966395
0.9937152527606407,0.1716281565766339
0.6819807526348294,0.19643915892928188
0.446341314154018,0.21811980459741487
0.9975880912470679,0.4586065714844211
0.6640140442812519,0.1853033620520763
0.9488738866036024,0.0810232605790892
0.9547538116767059,0.14926777722587034
0.4582507123765384,0.14530436563894913
0.9931171933779211,0.25885205424664676
0.8571562254898849,0.04192459891890247
0.9999125650642575,0.997912705384895
0.9837459361386044,0.05507041254350555
0.4304625591324076,0.07064040957172069
0.7305572805884619,0.0002182322384820585
0.9907404616166884,0.9999996370987085
0.9716723447522819,0.6831647582160252
0.9999984052179077,0.9999532365439253
0.6983211648836928,0.00522235907274785
0.7531051044277387,0.15521874356855478
0.9553485411754594,0.21347934755873316
0.860459369737963,0.5538778513851158
0.7720926848987792,0.4041886872488959
0.8279253834838655,0.09862635105725603
0.06147122442749993,0.38827477031217605
0.9959572109357258,0.960006970749076
0.9998403968727918,0.886183969724166
0.9905674722973979,0.08037912039510046
0.9392423736465291,0.6501505151675347
0.005173437818889448,0.015839697674779708
0.9651320102134269,0.6949249105545534
0.8304829313182688,0.08274734872958651
0.5689550713614062,0.11474170426635957
0.10444230356840474,0.8959127412253607
0.3297868537487631,0.9421746019699898
0.579342426836759,0.11912909711983283
0.2809514110079561,0.0001032594077834471
0.9853555963994205,0.44174915960753897
0.6559491499127895,0.09485708998865486
1.5948512289654622e-09,0.047152521041495456
0.9974434130160811,0.041083210651679115
0.940327928299947,0.24970811712268964
0.8956800923921764,0.6722423618723015
0.9896721740069438,0.16612085242027155
0.9393805475932704,0.2730086630187173
0.6836759292604476,0.26427824295433283
0.9691195239866228,0.9654884514436378
0.07171303076235065,0.12419363195191847
0.9965144683145859,0.26176250937098733
0.9940662956696442,0.0013004557415818665
0.9458963478953027,0.5214593531506617
0.9991932743888121,0.5643210075582105
0.12061340482717481,0.10716231010253387
0.0886539635038128,0.173025664749878
0.999999984589212,0.9968421041942187
0.9073642399425098,0.11767469488100284
0.8342759702275117,0.5107447335225388
0.9988580261444262,0.9996260025355005
0.14792393150547,0.7097028205032968
0.8562325629518626,0.8743186076561629
0.4278817582863552,0.08765679973852071
0.9742248702712908,0.34138253156374115
0.9984754862496126,0.004537448448941857
0.4717925510492041,0.30024906288881814
0.7652411692862305,0.2478975802407595
0.9346759031270221,0.6341501151732537
0.9854438957718618,0.9944031663754185
0.9867186382471249,0.8142015029199248
0.786347606949197,0.8870208823356548
0.9884033995536768,0.6486706320664367
0.9999953764909634,0.10112382767790096
0.22650898724490484,0.026693227044631694
0.9793436443151473,0.9996512570197171
0.7810902404973179,0.09522086818855527
0.0012591688480518388,0.03523541403426075
0.0478424312851762,0.2785194926871048
0.9581456098128008,0.7014235388051401
0.9656905145412534,0.9968467654532545
0.7055724503492179,0.05756517327626634
0.8555554070804714,0.6495662537538313
0.4185167601920851,0.6377040176605615
0.9244212793642285,0.4556291961523975
0.78102692402496,0.01413875966399318
0.3753334497184834,0.12229805023635147
2.396652222311911e-07,1.0004419627632073e-06
0.9376410056925235,0.47269932908880663
0.9996337392883835,0.701751246496464
0.7732621995162106,0.06644205123383899
0.8635283862738348,0.7591603867317332
0.2822936839419869,0.1396483412714175
0.9807728435190128,0.893623600591316
0.9999996675051774,0.09858540534331334
0.9276012749312834,0.2121714172920228
0.13518924291888837,0.6930440979355149
0.056919663732433554,0.44366848031412914
0.1278898303854252,0.0024674958846996192
0.5066297347791296,0.07542919125974001
0.9075698787780935,0.1838346100667324
0.5364906772034332,0.5488273806475558
0.8435411298985407,0.03951662455818077
0.9990801116665644,0.0820521387849698
0.014459441043951873,0.0061865053504361
0.4206197289410384,0.3579868063727665
0.9959245861886679,0.487004244946298
0.702621329844076,0.47413132973626293
0.7255519739442353,0.26100781318124366
0.844142626874,0.1845031410137581
0.8416435877096194,0.9813878617058848
0.725553570743384,0.09854567298466414
0.01538532169140169,0.6658608930015821
0.891511456596462,0.18869025466976727
0.8117918000882118,0.4810634897562573
0.9996485457333562,0.9904824003611985
0.9998887625558512,0.6984178576520867
0.43872639431617105,0.20253831250899715
0.9998589365404322,0.9930304482015535
0.9905697573745736,0.21847883017078862
0.9349232798130057,0.5536838211710534
0.9278767362491236,0.28848586276274585
0.4322198248056799,0.26794278599954263
0.9948206600343871,0.9742306672930575
0.9987583751500976,0.053111762468282794
0.9852274008185974,0.20953119998170086
0.6775096426772547,0.036347899648427794
0.9994479686655455,0.6094414119094199
0.17178927220184048,0.01868521644269017
0.019661139062659136,0.008629554319193213
0.8092434155533211,0.6445979304998019
0.9154187606120754,0.9412281769508077
0.07122213659154697,0.15630787478763053
0.018707273595002523,0.012178796662817992
0.8887459432100873,0.5576603812815201
0.8245802343533318,0.6886532802717977
0.6065798990869364,0.1215084136919065
0.792690638353224,0.3321017386271928
0.7611209734401914,0.7783696209262712
0.15410298010275725,0.05317543813515527
0.9999973938151819,0.7670504892495269
0.005655680841516726,0.15755154604862676
0.8062495760872779,0.9519942310742366
0.9710421703664659,0.600640022293893
0.9994994619648268,0.0490105092160176
0.7852645479604442,0.4236907668789995
0.8018902884599288,0.6362733835105263
0.9999437820538403,0.014770056718638956
0.8700065514542589,0.8183120339659621
0.9870151578227803,0.26940740242374844
0.4125915767951287,0.32124634638329164
0.5667738777180374,0.8300239591849087
0.7225138663882887,0.05125302013553522
0.12006605070821408,0.3105727783741111
0.2065196220789297,0.006134109453170867
0.8573667485054752,0.0513618048015395
0.990896870269445,0.9870850440570897
0.4084561793852492,0.04352246086993726
0.8883935542767338,0.4181438786309947
0.35318129090253136,0.18732928762964837
0.7982818992726382,0.11947987618041901
0.9763338159939093,0.502014578952978
0.9981733388573006,0.20311564160765522
0.06962839398905493,0.2852346281821262
0.6943998820002149,0.18419266293558567
0.8667009558575164,0.11169658547226062
0.002421219393095782,0.08148946706700157
0.9845882398166225,0.05160352978704705
0.9886210605304091,0.9795379698488463
0.000563564163259771,0.00011324245429351426
0.9996078758312348,0.9968424694583621
0.9448190004512759,0.09002192211204679
0.789596461800016,0.6652459856394052
0.9398329219303617,0.09266277097999234
0.892801218404198,0.05844425422076712
0.9477000672309911,0.03338616181586575
0.8271377881753093,0.3325812927777177
0.9999997929007194,0.9865602135629082
0.9950816560004363,0.018151080099767673
0.7919787120475918,0.1949021586764815
0.9998389923063321,0.0167510251227668
0.35884450736472534,0.23055620476758318
0.8821313215751023,0.8755484855406221
0.9375287150627264,0.9837594166684996
0.7662978689990061,0.33728162251113175
0.9999999999996713,1.0
0.7205091999542061,0.7991951120367087
0.7421846614675375,0.8062463551247756
0.994885976471708,0.8630025874131378
0.9884484393008209,0.5767670487869108
0.851314555534853,0.09321385901453796
0.7572843042612286,0.16913737301555268
0.9973660385594948,0.44969383267040175
0.07009065490256597,0.07968610172952899
0.6336252428723187,0.3027609065442191
0.9999999309130411,0.997780186532128
0.029351841382353326,0.05862623922771754
0.9998027004613222,0.9721225170999428
0.9178331951587311,0.9828984806823767
0.49669554819209205,0.1816795270159169
0.35193388029431283,6.245710659195377e-05
0.10378368897615588,0.12613390780475073
0.9836050021877933,0.042110266929198385
0.9763427730109605,0.5046058256526157
0.8830988798932786,0.5192855972941879
0.7796041302534903,0.01792330510549173
0.00021775396440192656,0.07155465410308251
0.8188105913218678,0.08974086084489381
0.9997013166831547,0.9999938181417962
0.888969096180457,0.7099609520366135
0.22795929125456368,0.0757095776936618
0.4675604835970154,0.4032965391146127
0.9999999962905041,0.9870592536592872
0.8856906957453611,0.2573151145149689
0.8697528349440024,0.019905545763359005
0.9568399698555514,0.47346363936605734
0.9604853888013367,0.4143633839758391
0.5197336644442295,0.522570912751088
0.8743510961839832,0.588712788860288
0.36798539423655025,0.2888281588841873
0.9969979140424944,0.704077217453829
0.21644247354291563,0.32219010438275175
0.999958656910439,0.9724026518457962
0.908708412477461,0.44210927978541065
0.9697225271410927,0.37279306179719884
0.8763657482692238,0.006144436506878069
0.9980858513233699,0.6912466741326885
0.6404290065345934,0.39994806272547084
0.49885526418382803,0.20879184263804007
0.17054920340810328,0.017534305193240143
0.4504425656956977,0.053732332480796695
0.7422105038193949,0.30575048712662833
0.4273092989438262,0.033186141842831425
0.8820806436456886,0.06095251070013594
0.9134700051623729,0.22853219953326842
0.3933753615787017,0.5065589566394969
0.9995880970603178,0.9649682775140749
0.23588255769349176,0.10876822376487479
0.9964173902587389,0.2615369439199885
0.018820502591629977,0.2810966260758323
0.6640370135460664,0.09298147383025741
0.9799672834898072,0.10002717054921252
0.4116913925598986,0.06576992018582255
0.9997577171460765,0.99812574266967
0.987456774289357,0.9120125446003448
0.8998177970132779,0.02061170009183946
0.5781776525962762,0.08792448330404601
0.8609387951991899,0.6089596668398795
0.9927426624976452,0.013740211829781463
0.6984200573388091,0.3920832292537371
0.9981465465904321,0.983847005249144
0.12344064972708582,0.17739376017300496
0.5376851300936716,0.10473422940788345
0.10689420121493759,0.07139694769875451
0.7066894511388709,0.06246388666397483
0.7089527443209227,0.0007025333407252334
0.033537627056177716,0.3438932058078841
0.8998451033064098,0.01962428254947396
0.9333498162087943,0.6389233362476776
0.9999999956158736,0.9997248272294137
0.10644799699495484,0.30281715245291174
0.988886377283623,0.366432308448729
0.5784361361589845,0.08920404788059219
0.17298956840757862,0.17821195123745037
0.9999995696786658,0.9998484017726424
0.39113520674727875,0.02606058921965606
0.9611464256870413,0.9746413050976815
0.9199785706468956,0.12810011191743012
0.9999967412157557,0.9999957646977585
0.9910611534549388,0.13397106530848685
0.005174239811885223,0.04272570499956355
0.7635224937588765,0.5576822705042818
0.6403102909784979,0.20249030191141468
0.9996161186769468,0.9868337121735289
0.9825357905781975,0.08769072533012141
0.8943446843694512,0.8872918290984702
0.9957996914044935,0.9999825853388522
0.5180819316899755,0.31195074202740075
0.1662258395039533,0.02693212250749656
0.8135569528654768,0.21391188293091526
0.4573514133300801,0.080410871913474
0.44116816213543736,0.11550416463259326
0.47116710221660124,0.02249123941565679
0.2600956842141095,0.5787759555068609
0.5570389074845592,0.005206838598699756
0.19188338431935997,0.04233832227003264
0.8913080685512077,0.3319861560359955
0.8835793523510594,0.3099944498534251
0.9396754895912081,0.03015124687022804
0.9670287476075622,0.3694929348053811
0.0776695835593119,0.0689803265529765
0.7276921151356083,8.116137078340064e-05
0.8753679696335795,0.9006057940635261
0.662760486441046,0.23257193013980143
0.5695024931869311,0.17527014367841134
0.8126071295431204,0.492967427641058
0.8833887307535857,0.04879959802209919
0.9629415694392275,0.5239100414644374
0.06765225445371074,0.6310631067569017
0.10641591772766144,0.2768346871913459
0.9942881956891428,0.3459289297112763
0.9673629590550048,0.23825888388263602
0.4952926394307806,0.2521188036705157
0.9999508937310775,0.6593572056483539
0.9716060158790605,0.49042245589416533
0.9371788177887277,0.044225761445653475
0.9858547868151522,0.6999740543482892
0.9159184581277274,0.47696133564865345
0.5084520479941533,0.09726687502312636
0.6022651183324179,0.00017430681465220428
0.3121640450123388,0.7594220947681801
0.8874586947154595,0.8674221034955113
0.9999995731688611,0.968806671510835
0.9595220897873238,0.9542848511428025
0.9303632572624256,0.7103531893137649
7.808349946136615e-05,0.0007269497980336838
0.7056318502237326,0.045532153699117194
0.8701342058512783,0.4662268759009102
0.9729116101248867,0.06766162275137198
0.9999574171693999,0.9999622049113742
0.7471285700931205,0.42783250043799786
0.971315224941565,0.017240064050855007
0.38567114062600555,0.3275856063755975
0.8989019966556887,0.2697159093051353
0.9561155055941836,0.054641581038548485
0.9999472892691917,0.9691510365623565
0.3245914684210106,0.040278797381780924
0.8997224465700797,0.18094398267513498
0.9996725465473228,0.9345974918080573
0.12282545818446344,0.013496253616328696
0.7016853822214433,0.3929830220963723
0.00047310631338752203,0.039573366965495085
0.0004378430669759309,0.0012610763229582121
0.778710019234183,0.40360228714763746
0.9978674853421209,0.3718796807031854
0.6324413657769626,0.31786854681131604
0.9972496571456958,0.86616175726976
0.3748031321372222,0.26242566242231763
0.8331362957008698,0.25895234511486054
0.8011750675495161,0.2632267135466112
0.7533842548776062,0.7108919470545251
0.5334185670025922,0.1987841966688594
0.21186631772910014,0.573157798873581
0.2767136885814635,0.052664717998852105
0.2770234655233841,0.0019477806622941352
0.9999953080611591,0.9947858858174354
0.3663304923547168,0.2520583240373337
0.28793131800051025,0.019932929755055607
0.6136916155830463,0.010530981382186758
0.9560067861748133,0.00037781402111385803
0.9685409809726906,0.5401852522749625
0.78495029348952,0.8542130001846682
0.7246290409117532,0.6665443668771291
0.9996910317007772,0.02071309204739898
0.740802644636745,0.8410621030891107
0.8230972307350202,0.41681371192438216
0.8815655956273397,0.5409849991356038
0.9717418042029146,0.47563407048570017
0.11539246094193803,0.17347033698234848
0.7909949791323202,0.46612541910377914
0.6749271341373603,0.053133977832423594
0.9832068892437383,0.0002413945552195586
0.9828568572100944,0.04088835777822901
0.9781091526830578,0.025754471982999707
4.073297041906617e-06,0.007300469766990627
0.8133513455371392,0.26924692802831557
0.980654166174822,0.1702567605433533
0.16420908244692448,0.03576334358645098
0.852257645138591,0.3230332878308572
0.9065633529734342,0.3101316854381094
0.7418664132656221,0.07931620824793598
0.08123492504789412,0.02078801533639806
0.17833829378134133,0.11547940705167228
0.9502644706510393,0.44542825885424575
0.9109702549622465,0.10327455624915613
0.962927714978713,0.003048682124023184
0.9999999999953368,0.999996444241953
0.966173778931096,0.1765375581639162
0.15500652614065988,0.012261082759376336
0.01494987133713661,0.004703787884309366
0.9837677953559848,0.1801047623071684
0.9967566213869246,0.12733110894252597
0.9999921780381016,0.9948883089520004
0.9848977539732536,0.9867558416736768
0.3765604694820799,0.2010908377550801
0.9986592103926948,0.7427768122616637
0.7363538765227338,0.21593649435166073
0.9801564431040704,0.26308116224541483
0.2235079671561548,0.48959156663599596
0.999997245767206,0.9995531990148404
0.9895267131720801,0.19099306049578352
0.9999185269558913,0.9225826099843558
0.9873999417600914,0.9999978108215613
0.9579297142748672,0.5970800950446596
0.6224064753839481,0.8293828145271556
0.999890053791437,0.9979532475886368
0.9989127682642028,0.9387695431410273
0.2020563598890928,0.3381967439820176
0.9630266234692807,0.9699312061443627
0.9493002372094933,0.49214478242992804
0.26745217414068045,0.17967597455455703
0.8040761471461565,0.12521712729601986
0.8968763778350689,0.01900452775444529
0.9646257917226313,0.9807921219916219
0.9918070023306088,0.3983444240841948
0.6888911011566813,0.0706234236029743
0.8635990266901955,0.1182064305676621
0.08664754635487086,0.538787091376032
0.787893089263669,0.19267911215392972
0.9975372154454015,0.861289198769824
0.16881663428986388,0.09415045447820267
0.9553875602594168,0.593712499564501
0.3839788451626268,0.13284958361390556
0.23273853806132153,0.22955569916167157
0.0530617320634123,0.7096364070853792
0.9036145904237677,0.38418080811188987
0.965297040908196,0.9118540344041963
0.6482425144885056,0.18499849469451518
0.0016938068838994482,0.9999989392274096
0.9611813959436766,0.010607528022942432
0.8953249308098541,0.999987923741481
0.9509146348115534,0.018346795290483463
0.99999999999621,0.9970334701531378
0.9884596746261683,0.8367109526593138
0.9892568616883655,0.2046635493737322
0.9998136005969701,0.9891138839782375
0.3367995374484178,0.5811848199685788
0.9538984081561035,0.555847260255041
0.9903427431207604,0.08321225841175059
0.8441699341378622,0.020540031948167694
0.7451166934467182,0.2403782171526112
0.8956764646989036,0.2174952390788164
0.9990010537460189,0.5740111043598952
0.986400606865483,0.26951441713113844
0.9901553292828357,0.020725866274363805
0.2232014189854009,0.5982693678682475
0.26636538648396246,0.07869233240963389
0.010228740372807974,0.04330386669352124
0.822323999180026,0.5569652743896242
0.9999986059329163,0.9981290178035187
0.5730932432206256,0.17741920652484786
0.07974078499272362,0.1215017483093823
0.8955105444723661,0.30277128850111773
0.36582943722501715,0.0838386949866174
0.9938262055462156,0.15669525181912317
0.6381516477088119,0.30239204605810516
0.8679983519931431,0.7083892355054631
0.9958792670997176,0.06945710780866282
0.25551501486574996,0.059881689329894405
0.9999999976154402,0.9915746805688379
0.7418010388810031,0.24619174380594164
0.9212926508554027,0.1849758843977892
0.9999997460737847,0.2197511459084088
0.06215720450953148,0.0017661174335215023
0.9732441862656102,0.3479549751770269
0.012539817883802477,0.009438194499295987
0.5862020333991308,0.8567770481425607
0.8887607340573743,0.15226391730492683
0.9994496586020564,0.9973209548035155
0.9184112158489878,0.08133921256430644
1.0,0.999999839016962
0.960201019426118,0.7273325006381821
0.9963383702466784,0.8644940934253719
0.21282298728529117,0.19252228339738955
0.08085587018015114,0.0494834281613064
0.9937610709130215,0.9900807057521508
0.7151022140477781,0.6999641520358576
0.7701599899619241,0.16240310400505129
0.20263952698036153,0.19113465300276228
0.5685501113376272,0.47428194989082206
0.9633648850711702,0.6442762096933231
0.768706031139033,0.5438877250140546
0.789267270677316,0.24835513765235218
0.43499919251754254,0.06952972796418859
0.7531977344399463,0.7787685740090627
0.11705099533097689,0.4307710816909737
0.989973670652725,0.865440214103493
0.7032426397145835,0.6675891916692732
0.5941497868145915,0.4642025240543899
0.9664843369301689,0.9334345520997589
0.8811014162524675,0.5783318759145215
0.8822354859924533,0.16072737912244453
0.9999999818994436,0.03292328727876475
0.988413777244804,0.9893322044353312
0.9938031259473232,0.04240737230320601
0.9819920677122578,0.44745640051279173
0.949265722675625,0.10785641123000932
0.16841491728909486,0.18888675130350469
0.3821400928562597,0.3715687823143071
0.7886800733411498,0.036723987425575505
0.10122483798063624,0.2931351208813794
0.8311262036302701,0.04172841850069185
0.015434396613150575,0.0793756352896249
0.9981012713662663,0.9692607896471217
0.6701562586332067,0.5787784943817887
0.794769199798855,0.6776841449892346
0.6277095855604622,0.3475207131888875
0.9990112952065123,0.02942138697763864
0.9974688308359928,0.897005467535717
0.8758085080549617,0.5095203691238529
0.2953527607577351,0.1560159989450546
0.9560715109443142,0.23665871223570492
0.25972464978642223,0.31864290602298045
0.29709498035449755,0.011093921244484741
0.9874634055487858,0.34319481461888734
0.9655531616887342,0.5551562219946068
0.789650058257844,0.43552338607355817
0.2727139697080732,0.013420801217556615
0.5840956096732007,0.6685126829709577
0.8585343497616467,0.7145166389202753
0.991498636343908,0.2195391839823071
0.8370452913609003,0.5825587064256407
0.99999999954498,0.9998288694579178
0.9618515430538274,0.00377950146593592
0.7705259405879038,0.05407652325825416
0.04395874221947659,0.1824606033729067
0.9711196298692578,0.00019687691673132195
0.04860985428305045,0.42784599827918446
0.9971020507037923,0.2035257481164324
0.9100154440186553,0.6024427022867695
0.9307018333573788,0.12924088163485867
0.8290777862192998,0.3970471076932854
0.7735160973392634,0.7990107191808701
0.9743075869372755,0.9991415779103645
0.9863472074059647,0.9336735895370912
0.9990190250501032,0.13504079148981413
0.9442433226561943,0.5167883983672323
0.43495455543948663,0.05613337801373783
0.7454177505923698,0.8178487945353013
0.4558161819576935,0.2348592892888661
0.9151728111719766,0.37632157415684653
0.18074225536005714,0.1698576721591203
0.0032445220421432035,0.043996993901984166
0.9454591291852409,0.40966511383143217
0.002944593258383446,0.0144316976732313
0.9328638725770494,0.8264547195615881
0.929974137025665,0.25335257059443517
0.9999999999796759,0.9984132314205488
0.07364833068713872,0.05399956386439489
0.6421927096811829,0.4515340698005278
0.7395973778121522,0.02751939918059777
0.6284073608913848,0.48129335549401264
0.9962962660289073,0.11064332739947395
0.8864768152739791,0.970943311530428
0.849559631130118,0.08149544585416545
0.8887675598282998,0.14540255692184892
0.9471220288473045,0.12473516596306579
0.9572624040777041,0.10256669935366433
0.8983945304727002,0.1431274931312576
0.9887865323912082,0.9875589939192957
0.7835369559280345,0.17861410639182565
0.9998044451760513,0.815824138808448
0.39871825963685736,0.42285928774792336
0.7690614628387434,0.021831118194817527
0.9964071048623282,0.5381546168434834
0.8961870337177431,0.7515961857042137
0.9957785881991204,0.5512398862483604
0.7659908178049972,0.217792299484629
0.9940963994007571,0.6245440595813196
0.9951184580695048,0.3541882440947028
0.519861871050088,0.4650079327204307
0.9982025300733632,0.9742951748607521
0.40611492583876724,0.11739677497739509
0.27890941127398555,0.616305808900781
0.23518591492643603,0.35426523944021965
0.9384547974073422,0.15359585171168003
0.9998409872669886,0.9993700460174291
0.8655978239174339,0.0011495425902912995
0.1666534635476939,0.01767808160781975
0.01713570157056131,0.0660187404793307
0.6948081107484599,0.42708801613579955
0.9956720991560148,0.9840604634444581
0.9534709013484789,0.9455015445727332
0.0582111616846948,0.2770013553749124
0.788572377595657,0.3176989112797653
0.168119249848018,0.46063824040093393
0.907150133483528,0.232268135567533
0.5565177711401231,0.014384309014594239
0.9974640441126988,0.0076817755482144045
0.6507875796642306,0.24793446696605023
0.9539629500087304,0.14383803889671784
0.021763985763970543,0.24302948305582167
0.9934925911544,0.2365220747130424
0.8964190700452361,0.24287323097172137
0.14033533176667565,0.10178806253755139
0.9897932965390558,0.2564962863971106
0.9968271738130434,0.9853999849383985
0.37915991358617745,0.33444173198633875
0.2935663048917196,0.2805276577723733
0.9998628859563229,0.8735844542147979
0.9999999480643175,0.9999996924557468
0.6763487106679444,0.6214856159317149
0.8863720321173402,0.049637057448163935
0.43686923895465085,0.1480658996344316
3.1176706313900215e-16,0.3147807388028101
0.034547377663297976,0.13419265272391245
0.8298824762635941,0.35462792705789065
0.19935080328062416,0.21014748811806122
0.09135310614572428,0.04081239561214837
0.9984918717470682,0.35964699157062385
0.9960248873623737,0.8785010854901404
0.9744320233164384,0.5216742485507693
0.9997121431063838,0.9964070790351386
0.9149578567138794,0.9021292460481826
0.13602229359782078,0.12656453756007907
0.6887130631504348,0.16668023753746783
0.06627646907689566,0.3797390360858593
0.999999999999625,0.9999998289004863
0.9445407083992725,0.11694053526105752
0.5211229447604188,0.07286379181343611
0.9575262743138739,0.2773594967941524
0.9377039890464196,0.9883241146754204
0.024572384436149057,0.5471387619929302
0.4731026148980409,0.038018135983969935
0.9868613511720865,0.48916898440308393
0.8677980771425501,0.6376506521851248
0.993202036249027,0.162000984335962
0.41867196544150653,0.12410498579382262
0.47980310509025825,0.04067764056755489
0.1656395942651048,0.6383851851614982
0.7468428390092479,0.054488636029701894
0.9075170797157497,0.7601806269032721
0.37055425928443025,0.06420520524289493
0.9249717829242244,0.25821939029836205
0.7167482895121862,0.056743782170803905
0.02849969022096211,0.013574910354445444
0.880656616594305,0.9998185931951986
0.42419031522678113,0.5944234343869118
0.9995886945243052,0.9700598287388759
0.688443044355366,0.34700091256878635
0.9979953333583078,0.5535915878325325
0.97758011924021,0.10227764795119884
0.8765283058384967,0.3929663341163636
0.9036518305381506,0.5502684602647486
0.950151667640523,0.2607751394956052
0.3288770423599437,0.21357462634337668
0.5582956600599138,0.36029031879124723
0.9622206074276071,0.3583902042599055
0.9977701180928485,0.9485986427472277
0.07164781403208736,0.002722773695701519
0.8380864408244392,0.4077544243955019
0.9975546047562927,0.9937025382333239
0.9635751279069775,0.07763326008936014
0.9947481266718712,0.9825250398347389
0.9099121003730765,0.7394719250131345
0.9973255459286332,0.9980623413578306
0.41223410590449017,0.022893044965343085
0.9999999780734883,0.48656467733202213
0.7710751596330919,0.4191726982949912
0.3162384097886346,0.008969504798245674
0.9990204437452399,0.9910528230609221
0.4063716043998503,0.08637987625459621
0.9633721401789029,0.029830738005969786
0.9995213837562977,0.1729443532241124
0.9999999963795198,0.999908885857587
0.37125680182825227,0.07022755212802555
0.999999999438096,0.1426525999003052
0.9867698722835099,0.7179980861026749
0.6429106535666036,0.1247516246212766
0.41500890132436896,0.1071388617491349
0.9999221860626674,0.9478391683947818
0.162643450297238,0.026966350608033155
0.9999206315788303,0.2169722797615144
0.7438486225937003,0.09392019177334676
0.6018750509235009,0.10059019811323504
0.0041982561637795325,0.002168395527098343
0.9889142294754139,0.25815598025621245
0.25479179232498633,0.04015829345551642
0.8988699558838016,0.10156281186261001
0.9352441749089271,0.5638536930347812
0.8823503812525617,0.3726090286784838
0.6249363019485277,0.8266398451612009
0.08801578519299168,0.015497842099790299
0.11484289089844268,0.051181770167731414
0.8260042156798099,0.6922141810499373
0.01501472275061677,0.044810754357556666
0.8488895047489899,0.5438381836521522
0.9571338170171501,0.22532458735397415
0.9950311942128705,0.20156658033377045
0.9901028143472258,0.035732395024945275
0.8416775990334836,0.06342452815919043
0.990149854023533,0.9576148605201933
0.9999995500706077,0.007055484791816876
0.9997283030900653,0.502382108847826
0.6978493091316267,0.2040545335977754
0.8594266760135081,0.06929189016976599
0.2650372250331687,0.3771042906165715
0.9879448383996011,0.9801948765616078
0.8146194496384452,0.04804047233524486
0.6542060662942143,0.09448000883795699
0.9067401516019387,0.019132784915552373
0.7748350710560191,0.01996193429413441
0.9964003788095952,0.6127324085706757
0.9918121740547089,0.8380715880604568
0.9402109522032064,0.13273311696677018
0.2670566306895334,0.07220841060753096
0.13717703363317502,0.3512486239115636
0.9999244032623426,0.9999999930379476
0.0017045769507015038,0.01470914363500312
0.995492856982227,0.4063286596348899
0.38374970390418506,0.015614290044503955
0.8991766479201021,0.5815865695080015
0.9302446550432205,0.08993714804033608
0.6199262164210797,0.10046876977986542
0.43583299333783554,0.003199612064217558
0.25338823787297415,0.6289580093076929
0.7433827293815618,0.5109829921749864
0.8936530875491707,0.32538365558518034
0.12201477723198381,0.09104959341193905
0.9970247153412946,0.6035657300619734
0.0015370416483696274,0.010560545156218138
0.9999999984725361,0.9999987734407765
0.509928171093434,0.0023073256436035427
0.7474806515160077,0.1849411147529228
0.5216786843415727,0.5783170600215747
0.09408219470896821,0.029780409694067284
0.7987240932610982,0.22688760085550305
0.9007599228534223,0.1912026314768835
0.5014005557699034,0.15412329052661558
0.9999998823606874,0.997409354887466
0.30366489933867447,0.88615598093267
0.24106055359956638,0.2058459211200932
0.9466080613634371,0.38650207865469877
0.08478632364589912,0.043327143848802374
0.12508530070799748,0.10050472478412276
0.9998560983797045,0.9994385276512991
0.061635440092375635,0.0015976897324124638
0.017664423958545804,0.34102276694584643
0.9954062705310727,0.9150991567328142
0.25135624113679084,0.00505093172420878
0.7312896925212512,0.06811070808369432
0.9412174908779163,0.1980641641318102
0.9934448246707771,0.5964271237061511
0.013045747482941674,0.12056749069959567
0.577421591635893,0.2650446640413562
0.40165831315419814,0.14830760315098016
0.8769832071164666,0.04320726033562677
0.8441533010984832,0.9543564884030932
0.9960929787696329,0.999973896661036
0.10031137549258187,0.038355427439543184
0.9999999999999996,0.9875996553479358
0.5342513579281074,0.22927533559338475
0.45088835564529717,0.2801950435457867
0.5300337829264284,0.06682853066970564
0.04208372085455778,0.0003714829241278193
0.9318964385554122,0.3855724574353664
0.9802480263485972,0.4051489267344542
0.9249182667782613,0.9656348853143136
0.9988789918436752,0.9991991978284883
0.8289031538721902,0.6850466111999981
0.057646898328796485,0.013095218809190193
0.9990486480181746,0.9999268802165012
0.9519663638805987,0.024290652460119428
0.9853760307132112,0.5580337973921349
0.9847795799979361,0.06712376145579399
0.7497626245800805,0.7254128208930455
0.4732317472767056,0.027493472936840943
0.8708881349280817,0.22819994464922097
0.9104602262571647,0.07877429877578115
0.999984012184479,0.9964057815004477
0.6696637907807343,0.8717183097071312
0.9996187566709682,0.43661233197219174
0.2611175413531317,0.006225514350937555
0.7249967566337719,0.3059450807103315
0.8916251416951709,0.4525304711883949
0.06695856012248366,0.7059849035258492
0.697106714957135,0.9650300897791967
0.0008725201778593434,0.0038073815819208976
0.9992011058822038,0.40278250035517427
0.49925985713490645,0.07894162726310042
0.5452941648498393,0.008258855498503642
0.005662816265062718,0.0029377265920603655
0.9999584537514141,0.9812877635712272
0.9997354864566921,0.9861404373170979
0.688997419248828,0.08985400903815821
0.9999880307348614,0.9997749971734575
0.36159294809957704,0.11801146535644488
0.7712963353143368,0.6291250841883674
0.8374612298440169,0.9819423344136942
0.39560804583342707,0.46379587168071884
0.4084003840185013,0.5073632567389543
0.8858607449005813,0.5922734202750742
0.9125283785985299,0.447844033755684
0.7383556843764062,0.1579326269330418
0.9502500153923915,0.43860995698393385
0.012277309105552922,0.07080666833943758
0.6188722856316191,0.17491863177084266
0.9906667790290972,0.05729617428956934
0.0027348454342451785,0.00010707528466652606
0.7599763165173732,0.5007574525325059
0.512827286804953,0.06091678318094961
0.9304713613876151,0.10853005629779734
0.1371639844888359,0.5275649178918612
0.24857405638127794,0.3207503448036458
0.9302347663126831,0.5388982647118306
0.002073048921700107,0.15399523152642064
0.4856658617256473,0.7081232005863574
0.853070555910494,0.7104665529301988
0.2712493604050941,0.3715369634494408
0.8091076617874408,0.14072234965948693
0.08845180932406768,0.08380614165987897
0.9308712765822269,0.22981097459123123
0.9555555996719599,0.9960612924267487
0.9999999559089802,0.9999999485771496
0.9815136251124269,0.7761404405308134
0.9949592124761089,0.2260062814013085
0.7152027330646201,0.07914339267252293
0.6987942919886752,0.24158207243267052
0.4543309717618664,0.14588956199012007
0.18832204854214465,0.026893981409613688
0.9664048776656726,0.08826982178053353
0.48314229174041845,0.03092697339681859
0.11225728798620843,0.007178076708472099
0.018256435753407744,0.17825971781525118
0.9506986196368319,0.5224915796432326
0.6203134706238411,0.07691381771723513
0.8452603592051285,0.4588934790800927
0.7219228188227987,0.33902159149754374
0.9688233700787721,0.87835782625402
0.7807424239096273,0.8039837086341423
0.6808646066962771,0.9760979042621727
0.8359761318495328,0.023254445646269814
0.4843457040527699,0.052596353057432814
0.6033060492066614,0.20212865155134202
0.187332308590077,0.05282222867466333
0.40380945515181316,0.41321775912726133
0.7999427923622645,0.2004130521721713
0.9750853001114738,0.026021463233867666
0.39419467891430693,0.18719706460983795
0.4196288345780884,0.28817164806120704
0.8735103819073262,0.21365716758824668
0.978493395039575,0.507375789532089
0.38003795147581,0.26771516434047743
0.9867812716791227,0.00021735599950431327
0.6960577015140464,0.9018351046044438
0.6184368895273914,0.6171160720261788
0.9999996974187411,0.9163884959884117
0.934371543511832,0.7362191933254335
0.8688825992041885,0.7522442649027816
0.6393426796211575,0.5974219704678565
0.8824546979523519,0.08108630946146725
0.9988073343171108,0.9987950806566301
0.5546048918278366,0.2767091504704991
0.3628582692504595,0.04010530580613429
0.3602619086854235,0.2941494173704469
0.9999385942942078,0.9555074065282543
0.9922688088762153,0.9986140064842645
0.9999906633104518,0.9416370178590857
0.9992485683839997,0.6563469949802992
0.9674758602525223,0.4899655729841867
0.1464382264431132,0.2032576874159536
0.06371683272871476,0.48416646369296995
0.9977221038379959,0.9967507267005836
0.5094340977783263,0.3947633418300138
0.3305759741278054,0.23859638289589635
0.9998665193075983,0.9863775276845387
0.5225488173151233,0.027221902670387273
0.9999991138490417,0.9999004257997735
0.6379416733784566,0.13183012377191194
0.9999999999999296,1.0
0.2245893434604255,0.40109340716603653
0.8118790218505654,0.5618521597538817
0.508768806043665,0.12120271411604785
0.4487523975371322,0.1554161920123238
0.9617463127454842,0.30617089984223883
0.5993048453247861,0.09596982598651253
0.3072615445432952,0.16411148627764824
0.39106950088418313,0.052985171194906124
0.9998057290550134,0.9999961929191999
0.5254038094737724,0.02023455075180248
0.36763201212954516,0.1499656907992299
0.456720486632226,0.44617091880688653
0.8186224412675883,0.014987675051965181
0.6421863853141278,0.9351962899734173
0.41250626042584776,0.26157232525093943
0.9999598406790957,0.9966847978284396
0.39874837691177917,0.739483988930756
0.6531876947534516,0.07198050598893542
0.6441841378392404,0.5512502578838311
0.7006235027867442,0.306494834971693
0.29311494479172645,0.2371408178319775
0.922721735733807,0.6491134650736362
0.9850268061041787,0.761998417176195
0.17856340470613757,0.05550496237417612
0.786440451476593,0.7386464641459226
0.9855515188004335,0.48911194350719467
0.7871836274284271,0.25434778657514373
0.9661774756723643,0.19064193658255923
0.9906361386547584,0.08338776693355375
0.04472298665531763,0.5327191351767788
0.7728603088129815,0.4721379314745143
0.9999999999999906,0.9999988488492969
0.9999999910792889,0.8375463633675359
0.7338576258034594,0.6675256216140985
0.9999976541936304,0.9999993583554426
0.9999998027104774,0.8775119926844244
0.9950936068744278,0.7740237287839985
0.9941038424168597,0.3351439183800742
0.7274136915225909,0.1161399214232741
0.7707408773434941,0.16632034482067234
0.8399726317479862,0.38339275926564315
0.7172761053538524,0.9998095169195919
0.7340735954372646,0.20522636019194765
0.9881813109874383,0.8923848441854255
0.5469506532801012,0.0033359994616975084
0.5088224282210411,0.656770907392029
0.5166037955721294,0.26070717828717216
0.8045217925122967,0.0975303973987567
0.9968118010911755,0.4237358267850571
0.9918599305551608,0.05469273735812424
0.9999414188419689,0.9998426272288606
0.9902094056136945,0.16615761808037108
0.9657930431467794,0.9308467612770726
0.8580391146517081,0.9730145693555262
0.9974125725012125,0.6393744737162245
0.1254698044573917,0.4531933511196856
0.7036345361480644,0.6099263050768927
0.8734935638641179,0.9094975859399543
0.7244481937243034,0.15919171127287846
0.9798120835325544,0.7033459740282976
0.9730687204945957,0.4961009040405218
0.9314335660075476,0.14372356205531361
0.9961519111786631,0.6545096806935427
0.9999999993961068,0.9999969417548872
0.9963513472486115,0.19245289206780644
0.1571828056407525,0.0007170877686379648
0.9321143889453417,0.14443225807166774
0.9999990035964859,0.9843968214611648
0.9480011501649118,0.4955529043403836
0.9563975062406986,0.11451665719178769
0.6795417858218407,0.6561102202092507
0.9999291455805116,0.9999934194561173
0.9999866245027206,0.8327718593958152
0.5895814750837333,0.11738951263145328
0.11461472928883833,0.17013962219437662
0.9822971805992153,0.12368307375288576
0.9829518504523529,0.8850327019785414
0.8537648694912351,0.045016589681592944
0.3957529100751744,0.5794771104150649
0.7744866222963311,0.3581163021220811
0.7626393277396567,0.07142249093547381
0.782898302742908,0.0605324826332685
0.9492736161159796,0.0970827650072772
0.3306145946486776,0.9702534768510536
0.9926488952792567,0.4311614900766933
0.3611196490740863,0.058825762451074716
0.41138756000349325,0.09094182931883377
0.19169852108027205,0.2945602582336655
0.9777063505248513,0.5472415035737106
0.9966273303770666,0.2507576473805277
0.7971928462688329,0.36123575294730925
0.992666190012137,0.9891289076654307
0.9772803853045142,0.5394894354347163
0.5620545519239043,0.001429610597643298
0.9871378068638593,0.5006422467758818
0.5535408093545361,0.7452751931958784
0.9945503080068105,0.4545831331739148
0.6847757376663565,0.007221105297010198
0.9497848905942505,0.10675064825527251
0.7250339128270845,0.2732697902752386
0.06467712548082433,0.6774377403997796
0.9549812232175136,0.6510145683175935
0.30859713661685806,0.6676409695141907
0.37537727593427056,0.13639290420445876
0.9989383431111949,0.16791840383162385
0.057879935130687316,0.012152984457965605
0.35758738656038264,0.11018674610615681
0.12779643998543017,0.26090056130072453
0.3128507396126835,0.003027304354104677
0.9616296661102421,0.3574311684301353
0.8940219744023116,0.99988034841554
0.9999917101925401,0.983217166294563
0.5450416923872136,0.09746773035698277
0.9993858475646287,0.9958909758818204
0.6347147622846323,0.7803702289889102
0.864006268054924,0.08496744354389937
0.9109241737817624,0.021510806384852137
0.24329330593738588,0.0010949367132483865
0.4518237204505306,0.40930290567870226
0.9121010165668653,0.9773959844240091
0.9999950314172048,0.9830453268304206
0.9095816368560977,0.9411288135070458
0.9151475610280175,0.18186899853948377
0.9016380839475484,0.2808484923116963
0.5320102898955499,0.3868422627863579
0.2026788765817388,0.5036104075902564
0.9350910210045418,0.5513700963497818
0.9999838607761411,0.8115903780425039
0.9842515604095873,0.03669715831982782
0.7594081103916014,0.5102059670690344
0.8985628822825423,0.28805187877477473
0.8149117046515778,0.13004893811674506
0.9971540753066569,0.2184517623803354
0.9999181297603255,0.8782968018281434
0.0019176897091693638,0.0995703379746223
0.46597397932914375,0.013262790032984407
0.9994923551619198,0.6176536168070106
0.9999427140288786,0.988694647843787
0.8901798510370345,0.22372761567550453
0.6263608110057359,0.230511809136372
0.018031322443960746,0.09170279928216715
0.9704823477697554,0.6229520980737951
0.9749558099695892,0.10798719077302024
0.9996646493192538,0.6539305228648402
0.3529187597333801,0.02183982922254858
0.7468836762135616,0.23606871393495904
0.8567317943945715,0.4047978767949862
0.3791924381985804,0.4124478407682775
0.7231802333778443,0.6540321264473931
0.6928273838498042,0.19923284952913464
0.7235753175459217,0.04224366871883449
0.10247452645101669,0.02569392301768289
0.6178067890987522,0.30264522991866255
0.9727762501132388,0.2414699097897002
0.027913926140434107,0.014509019348808725
0.45864168387534165,0.709565980812881
0.6816620192569176,0.1475700322917994
0.8463726008952558,0.09764813018961488
0.9952522907511663,0.07030561582673986
0.7496337781284971,0.12677748739078384
0.9690979714410075,0.05159274196360567
0.684391078899016,0.1354534122130684
0.7605917938919401,0.04941930451194306
0.999999995918835,0.6365613472331839
0.9960359144084364,0.46126785045224494
0.10071450951393503,0.05059324022249653
0.9658923546102784,0.7722697725402906
0.9093737378311443,0.6012114720825231
0.5959670031930927,0.6917449995899251
0.027731220343907646,0.13948517045214084
0.9999988518561657,0.003620454907557983
0.9999997506309732,0.9802331391947751
0.9717897209269376,0.15505617064259872
0.978433435529933,0.2913468985835582
0.857960150760374,0.11489938580015542
0.009543173520866888,0.022995092839461044
0.9999999997290367,0.9999997459943591
0.9791484959726336,0.6019933542835664
0.8861700629967612,0.09289689413503234
0.7037836434255598,0.6703445284684604
0.7492970678154396,0.26041560347008275
0.9907971524713681,0.08270346927164685
0.5300754295021252,0.049269904040840674
0.002054687395362067,0.15869339304858113
0.6988267571488238,0.16490952170022372
0.9838587698986841,0.32479127828408755
0.9947158801208854,0.9285458822700905
0.7597272998160108,0.1425788848732831
0.9579243876318121,0.46185651995136007
0.8920510653293057,0.6812316730647977
0.8335387093736513,0.09572525503918144
0.9042690041049117,0.16009243605088452
0.28061415484499025,0.003975248614986467
0.5694967357146754,0.15615153810517599
0.9350552036289256,0.45695939731468593
0.9691195239866228,0.9654884514436378
0.9318468719268326,0.3373555815589177
0.8816183964963147,0.24639795486554988
0.8198880249668576,0.5480058416661968
0.6653679761120508,0.034883982115461544
0.9789810885424637,0.8769088942413026
0.5640416258256195,0.2265471861347877
0.21795877812704764,0.20737375662360574
0.9999999819467056,0.999991888249143
0.2914391255544815,0.18749105773621608
0.6901741195578168,0.06247432723137785
0.0007805075729535628,0.013273179127189387
0.9856961941833255,0.727124053044817
0.8884982781089732,0.5008940821853648
0.9773983771651329,0.10951492378496255
0.9501464591581188,0.7118993439815646
0.6826936336201502,0.3836145510285227
0.9919780318176487,0.9853459387029825
0.9784687696548043,0.4724126708209497
0.7699940050378185,0.43003455265232754
0.5427953577926504,0.34244366450376135
0.6515521276160672,0.0031343666848267088
0.23093219087983344,0.006414441605332943
0.902229437066769,0.06321904278010229
0.9518188062516546,0.07897713236656158
0.9958208523362181,0.8900610603835765
0.9354868274244618,0.28182068012269096
0.989251482893571,0.9999381829751964
0.8475826641612497,0.6385481451815
0.9999999999999869,0.9999994622007987
0.9702198240054142,0.09837165170018138
0.7944628468022071,0.7617799766283271
0.5228349781015236,0.9184381953135109
0.18753442616747332,0.01739128086865495
0.9937511028459869,0.9343612860604324
0.518872167567275,0.09876958989612872
0.6557893344591973,0.512713483890465
0.9999999999161089,0.9947909245252378
0.8391090897489902,0.19036659144587254
0.15082898077510506,0.48358636880332495
0.9987064455431354,0.9999732472945474
0.6866140396422558,0.3798108518941912
0.006080408950867571,0.9083876402918826
0.9414583581443275,0.5744192005671824
0.9830065687022903,0.4522974106734096
0.9999999927164563,0.9964702256379345
0.6484994373560032,0.46389816366000775
0.0012449607234869488,0.16712111830503404
0.2064169418229927,0.0005435434847025957
0.007804704211906238,0.00601836502950662
0.9999988086500315,0.979511984762356
0.0291918427345798,0.006742592087373268
0.912546587907068,0.0769894082602645
0.5865825150687807,0.05198340419208216
0.9352461793788368,0.9985626847523884
0.7389236416112617,0.27218332860706734
0.00020820775369674902,0.9998988171641319
0.8841945374582234,0.02035346278419848
0.8812818076926363,0.0341113943426874
0.4173831561868896,0.7999422767909923
1.0,1.0
0.9993204957372284,0.03251149252075844
0.9008445785556406,0.8907323664805493
0.00046856069215752707,0.1957865256882286
0.7929396862099287,0.06747699435932304
0.8765665389368298,0.04704742699053942
0.05513890907675945,0.7054021981200537
0.6930097991214934,0.49504792188043906
0.035833064450220456,0.253299945560472
0.6936963096178372,0.9999899761297641
0.6385139179941116,3.1211130180155463e-05
0.8496760408281286,0.7188610993066259
0.8562687596745525,0.5026757167316253
0.740415062782448,0.028209741327877038
0.03951376568875957,0.42896856300952646
0.9995754458145263,0.15355569905586558
0.7633048769915343,0.26346148826825755
0.2291601402440729,0.10746715880028392
0.8304636076639798,0.13678465230089867
0.45284558776892014,0.2168879247608743
0.9210482522706324,0.9128544192464935
0.007802773012908712,0.28823633672522647
1.976594637425922e-05,0.17812508383493705
0.9954690666666529,0.43232290794241035
0.9920630555233031,0.29688329299623867
0.9999989489299546,0.9740368451655018
3.100800770017266e-05,1.4785608033449825e-06
0.9998257654855374,0.08108028525148087
0.9992673553472007,0.0024332983116245686
0.9947322137866267,0.8899495336879659
0.9767629012966448,0.5679642027085995
0.999811459496763,0.9996086048033175
0.17638042194106715,0.003198515762195119
0.05657164647611459,0.32174643458659363
0.9977437657740501,0.9446234384529331
0.7197720296826915,0.5890453404263954
0.3769164951014757,0.05016815622022187
0.158394654937184,0.005192107225163356
0.9725561513894936,0.24908528327422816
0.9969583312478552,0.5895077124333055
0.48611722863089996,0.6817070913181522
0.9872639294371167,0.0326725535218734
0.7750601876272624,0.04225863104081442
0.0014559551624332356,0.10302846686263178
0.46756105491204725,0.06435339529756769
0.890623395097016,0.4845601009826722
0.9725277545365196,0.2825704692217813
0.3530748485724195,0.06785607974608548
0.00029568633117378786,0.04906588511405406
0.6734540055819613,0.23963902765987047
0.9801556465006785,0.9266353213863817
0.9814067780476261,0.7479667914770154
0.9870569932461444,0.7961868094002249
0.8538594654728181,0.29082474411832576
0.9229170316695272,0.9348122591262644
0.606350916147166,0.47146064864168197
0.1814970561871472,0.2711293865214722
0.008385484321082909,0.0003247747384168179
0.9998364054191555,0.8127709128582989
0.3610443872549525,0.08500586691907008
0.3687791281405978,0.09617916053267804
0.4900904070668643,0.32317485492034426
0.9866461430786341,0.8716392567104548
0.9999185272488227,0.8729254137892841
0.38559383078014675,0.2374712911885133
0.9998869186213705,0.9987962102059832
0.9999999999979007,0.9549423469802756
0.728425326461134,0.8479551337712288
0.042623088647873196,0.08406065540891387
0.9994670174697203,0.5100999509467112
0.9807081041065638,0.4569106735336959
0.07009000572669002,0.8034535863525508
0.9999480224678295,0.93076952407497
0.4567903436229425,0.7213828455126088
0.8560250119579703,0.11252476992883878
0.44897324007453093,0.08259125966286504
0.9874975147387258,0.14164242020511275
0.0013543966139692892,0.052886547122773984
0.6792813324938669,0.05685633168856701
0.7856553999733636,0.04257941891886861
0.5532275022078343,0.4173432875427911
0.0064830541165738316,0.07242292089463975
0.7643189006146497,0.6288195791280737
0.6081290662579042,0.12185761947982618
0.04556001001367091,0.009572959747372559
0.46615177428703136,0.47847073585344596
0.9573710647216874,0.1935495551548067
0.9055609261459735,0.6927900158133079
0.7935791979549238,0.2600395035750299
0.8997235328676988,0.4917374409641707
0.9999945683844174,0.9999577992978484
0.21257397312353563,0.10062887925177333
0.9984418551314045,0.8666408592869844
0.8860695001140236,0.278099720229119
0.9669115069172632,0.538654879529814
0.9574381957257082,0.828834550956437
3.150159111613468e-05,0.00013097626434079357
0.6125061710094163,0.01956901216822622
0.9986431936115441,0.9998268034721884
0.9999360668954579,0.6553574281262482
0.9999999571432184,0.999999993069907
0.9343171597448006,0.7432965746466436
0.9723047952407364,0.7143552395639352
0.9561000669559921,0.018904316505906443
0.8832397856711262,0.5234317049530621
0.6687995542347522,0.357135440095036
0.9998894088023411,0.9999250238777453
0.7398063154725089,0.2557985260234137
0.3562073534039285,0.029804735302657648
0.6400586435907427,0.4612613386789528
0.6678510210051598,0.2646045474439353
0.6643134125610439,0.11318210928923914
0.9432565117537974,0.29093620884251076
0.32890809322269154,0.0978717200523888
0.9780254685922083,0.626452353934335
0.04781107564586949,0.03448967627222922
0.45824558496713613,0.6532786303742689
0.1984188059701426,0.2974734533151697
0.14874017549789162,0.09362551206340151
0.8280784086673406,0.0038262861955383805
0.999900413463515,0.0002902691189325314
0.18673175818189386,0.038234674921817584
0.7585506860280654,0.01770784439253232
0.1078638123029261,0.27069177268887684
0.993536497178842,0.5674293202607279
0.9999617549997276,0.9928766935954201
0.9895350429133336,0.7231494585670489
0.8420275778803998,0.5558387055448023
0.7737612978744552,0.5416310255788208
0.4493915470334752,0.07083185966954718
0.469337499874534,0.4383869659103581
0.7194640216250259,0.24323507352019832
0.99909646881865,0.2081190016594344
0.10675699054660755,0.8782368494833036
0.8388862553530562,0.2763059619890521
0.9481124657442854,0.050208029812326395
0.9739204383745711,0.6155474071898813
0.6654727168002907,0.5783989618130161
0.9079123710125563,0.11112294602828718
0.5701006085843626,0.6054006412288601
0.5236244410674463,0.44652680196735983
0.997794977093836,0.49930816757802887
0.7856466168476833,0.5875080500641883
0.9953192169413574,0.998092550437978
0.19764693005989017,0.3158287141803099
0.8817618381935011,0.98533031990447
0.7420237239214914,0.3357970414514146
0.024889139523772547,0.14449902892886873
0.847941194926388,0.07826880934657698
0.5685835647919254,0.8167440206284013
0.33417869576133213,0.3089846303888961
0.03562980827205917,0.025126371186225994
0.7659646379455848,0.4651490121362763
0.9994292317073115,0.1485211131646074
0.8342791204244667,0.06577412724087123
0.9468806512708374,0.24387499105025137
0.9999999994964074,0.9995255155901013
0.9882637949745334,0.9025393029509341
0.42842267118232236,0.5253631654303726
0.24652201766667692,0.20515124169348511
0.9919639259678134,0.7540507041043313
0.9858573231454627,0.9938140865047548
0.4099112180080442,0.00543580495167154
0.5493848100958406,0.21991700941953807
0.9758119240389381,0.6766341401021905
0.7917660700730056,0.1491644616141929
0.4603335174937442,0.07957506710767892
0.9010728340869719,0.08166097041523616
0.9994738067885046,0.999218522632419
0.3212472584370705,0.02826112710946201
0.5594959743757357,0.22644170894537216
0.9985674123833498,0.2918315446511209
0.03499138285523029,0.30960835424099303
0.9007745389896998,0.6918076452335038
0.9076161431482602,0.15659934465896289
0.9931309471499303,0.41440188795777516
0.990950973273865,0.7710179641871644
0.7713839170252196,0.20735414964419535
0.9999649639956205,0.2890139907166862
0.8590611197440253,0.004940539218688988
0.9999980589572609,0.7340756729983999
0.999999999557113,0.9970754443738498
0.9359216728887568,0.48702579328045154
0.5062078863387218,0.24310501833709633
0.2674054425368272,0.05364444732653357
0.9982437373616341,0.4577206839738048
0.6933846103528107,0.048166247212737344
0.0527386528073228,0.18108177123152266
0.567240896293802,0.5285057459582171
0.9594579151498789,0.22845142228280937
0.09228866629558954,0.024009980019917693
0.8517611601017429,0.08849451653157173
0.989393858956951,0.30932912207059415
0.9549308155686083,0.15215308383831513
0.9101206719575867,0.5507502878411402
0.9949961030524961,0.04055333108066351
0.8989226124733212,0.7849354951726625
0.3363629123035737,0.06592108901548244
0.6832608292555599,0.1235310804122191
0.9264184770886331,0.12522566291505796
0.8147337481514834,0.009157040703295783
0.25583325224353454,0.1569258071813759
0.9868559255794805,0.4371448785673423
0.9805027832244255,0.0743176159899826
0.143698784051218,0.49278858773502543
0.6328657799927601,0.2816802417285735
0.890210632316196,0.7040638224739267
0.89954858853769,0.015246323806715676
0.8402056122799358,0.5453467360899409
0.967019837602343,0.00032189413564049437
0.9997163746008708,0.06467193064232334
0.0822359786080823,0.530191506808224
0.9663990894792642,0.6842567396700305
0.959741012034687,0.47230437402670783
0.2062890085574491,0.9080097629455713
0.9747450222816569,0.16716039176365446
0.8704191453176361,0.27256529851127786
0.9984866974196942,0.9564244771939371
0.7375495030850406,0.15378653594128386
0.61080184371416,0.7127221603083702
0.014593679316148456,0.038797640180302746
0.9948746036921244,0.960029783212294
0.3903490860761402,0.5374703832543839
0.990185338239995,0.2466595076014519
0.9727021551844776,0.6871301042690671
0.01521020409876408,0.2562529520457063
0.6105605076548953,0.5647742316285311
0.9905157548508682,0.19680960613834544
0.9705260047850001,0.4907010786306262
0.42590027574611494,0.17127592247195422
0.9928410158418983,0.3949256689699709
0.8002707774122677,0.03593199806509603
0.24069801060728516,0.005624953855494196
0.005928499117209668,0.6118447355502401
0.42309610379981544,0.24911323363622387
0.9990459151300483,0.9338762190436761
0.9932079230703867,0.9923789787966004
0.8523965418291444,0.007750076404067409
0.6391589905494693,0.32974421119831465
0.09585413722056808,0.01384062164950881
0.8634103322565434,0.17978353222872578
0.07095037522440645,0.6052431045318527
8.144631262259676e-05,0.12484478244286278
0.8790720489669498,0.1079409539304043
0.39774592043540286,0.18168715782841482
0.9999999988612233,0.9999999377901738
0.04211927722826263,0.0023308546386829505
0.9206945571269064,0.1716067628016574
0.9999849769577953,0.9999954484307639
0.9248141834263588,0.6573123836385013
0.9999978439886299,0.9802711348573832
0.9678077393943322,0.4984771852269539
0.9308448835875837,0.11045322584886161
0.8710721547037394,0.05709794280968931
0.4745883907179097,0.1615852866677848
0.14394156779232137,0.19293584936855854
0.34501292498360325,0.33920019536213647
0.9999980350481699,0.9980466248142341
0.0883846329276561,0.009581719698027624
0.9056417482310021,0.10967377130894411
0.3753986157811679,0.39503329056023034
0.9999998656696814,0.47039385397824
0.32277539737594635,0.0446105448723867
0.2654433230595439,0.1751821448916696
0.9999999977227462,0.9321550685075
0.9999992250107718,0.9991718246856424
0.6816384373201305,0.05114013964848726
0.9989200682438756,0.7333940274879509
0.9760792645286294,0.20071576977471542
0.9435427036002216,0.9622763012846361
0.7755221045909705,0.20643193963356163
0.0016185349347128646,0.05315739091797941
0.5576836730919675,0.09970238461852139
0.9603558491802437,0.09729433739264563
0.7326105738994468,0.19554127138859387
0.514274846201778,0.18749854343129688
0.9999851053493459,0.670878378285575
0.08711315740278934,0.125877569054056
0.8647739227713103,0.7626755378473581
0.06746534057670994,0.20678683033731896
0.6788642158146098,0.030022683944882084
0.5460092944991269,0.7870739517923502
0.9890678504843426,0.4884442501214059
0.4816589140673936,0.36059979151387694
0.9995849481808705,0.9891613047777378
0.9936500449003451,0.990505635992896
5.36125390882738e-07,0.0003661898071314509
0.9043927795360022,0.14599096021992883
0.8821180390802471,0.5245531206168981
0.9839510184232919,0.8352456487938101
0.9888741319692969,0.5344575133158234
0.8002429672119675,0.06075751983912957
0.3675294909916897,0.47517559343719246
0.6834999028192452,0.3354818929706743
0.3920089935928542,0.493730015028074
0.937590919004919,0.9419430930579701
0.4077866337076107,0.02144989493730122
0.9764053957275054,0.8417972585184753
0.20005892415426743,0.02450597814587956
0.7392424610839164,0.22843713282715555
7.016445803968684e-05,0.0240355937340438
0.48549217621393403,0.3201290416613674
0.6586503008259439,0.0978331924232727
0.9749145447636356,0.6882531846874306
9.143664842690655e-05,0.12608309927494715
0.03386108662759607,0.017178052232519787
0.9998981690860161,0.9217457923681031
0.9733449077813832,0.34649364693148915
0.16608535834275523,0.022901428564360483
0.8345184675078425,0.03505092423534974
0.23070552762947488,0.12379524094177723
0.3056224968271978,0.005239534446503866
0.9992331301291403,0.9853695358957077
0.9368966285034863,0.041480747191651776
0.99977488081152,0.8535561219087046
0.6958248087962094,0.48669495867180146
0.8904338853578251,0.09645449694943924
0.12542904601838203,0.5031196702213623
0.0038939395533094706,0.3102710844434887
0.9271565179146944,0.2897136063507199
0.9998588794729023,0.7929767902274262
0.8013725407257306,0.7001254963801032
0.8756486456295327,0.07657519256167263
0.8172613112787033,0.009677745554829663
1.2964508464732176e-06,0.016493880203197513
0.8083080954396817,0.07978214266259295
0.9999998745300236,0.9956088089739232
0.9999999875921257,0.9999999688349244
0.8623214059940577,0.030615696469934037
0.33800190919392464,0.0165258775870124
0.7842239776887029,0.38724941550543673
0.9538645090729376,0.46952409671620265
0.8696653342144386,0.26196231344311033
0.9840394962907514,0.5386647980775919
0.99917311955659,0.8249983861487088
0.08328118111092503,0.008661678851072165
0.8688471488615443,0.02092547785512322
0.9837697168760186,0.9916506850600508
0.479305142589184,0.21121879064693194
0.3872269295404554,0.047996275134190504
0.9280971379971528,0.6395638023027925
0.6573737480082718,0.03311780661078999
0.35744223900801775,0.1268219413072839
0.9154033615121708,0.2238208436096998
0.9928154674102274,0.6944043696387524
0.8735248019617791,0.06339722480852307
0.7227684943201436,0.1972149083422614
0.9613900877097962,0.005206384711764171
0.5683809163498454,0.000385031710674563
0.5576303340335663,0.3607904451399756
0.8526802198586142,0.25185615050457144
0.7878281714012276,0.11529887216077098
0.48100799281633816,0.2082748054555193
0.6140000067336098,0.35349472150135886
0.8325565925773618,0.43335303653971724
0.9744301981563714,0.597141175608443
0.9999388196228257,0.9999694247610559
0.9680808463109687,0.7329108090542875
0.5248537910023665,0.6847258974039928
0.9357601848814756,0.041333436650357394
0.8743296625062644,0.9990401506630237
0.09474466519028218,0.10003069064913712
0.5127370483124443,0.1620459694425503
0.897937091766839,0.880298809365174
0.888878341083135,0.07978438046318183
0.29227022258989954,0.012081767259225619
0.9473609388843144,0.9997613225007352
0.9738796997060967,0.19164131304437976
0.566823207321417,0.13624574544119672
0.8794712289475017,0.0787013009693977
0.6488386042656139,0.17092165228098993
0.9041559098274137,0.4302366092519995
0.9716391210355195,0.9994164485992888
0.9247945969648013,0.1684714509716915
0.9892904540504531,0.006621295108277582
0.8515965455297715,0.28799242274414494
0.9737462291151419,0.8411972339965907
0.7188917277075598,0.21371054888965518
0.9591494130510452,0.921914109558272
0.9511965005464089,0.006938330498046428
0.9520161981495133,0.18692682903876107
0.9990538142288251,0.9999564804908145
0.8958485640663326,0.03247602210585094
0.041203475972643996,0.5848456700240671
0.743325831843747,0.05433826532954111
0.9681429352294394,0.03245782910679101
0.21941849516420067,0.03933363550808889
0.5384249881103537,0.5882149906739184
0.9946469012568977,0.9964896841454979
0.9814342171770694,0.2699830615481808
0.9378614281048422,0.06366075612596184
0.9785560082881517,0.0009209530991865239
0.9285910329185942,0.0811049035863276
0.6299773146509895,0.08190160127547003
0.9166276301028736,0.23458899075590287
0.5068600361591853,0.2654650619965168
0.15550903793056198,0.16886347560345197
0.5714530357590937,0.4729816508371456
0.2704411418967998,0.10260806899606245
0.23013113351250458,0.7306562992017821
0.9871032132022726,0.41500742058971907
0.5599175848066076,0.9997181768106322
0.9993045159023561,0.22041372097254092
0.9281373171516873,0.6584810324492851
0.9999938488391704,0.9994981517217177
0.7737110257526073,0.1546898937498237
0.8347746116403318,0.3521706511753919
0.9944793051951538,0.2458289202874537
0.7855021004159696,0.554234494751339
1.3766566028687813e-05,0.3844120417950962
4.413689815359522e-06,0.5295083897036531
0.44416750176852354,0.5133533761942676
0.34164370063618,0.012963513086459374
0.8858480284219201,0.1275563708818133
0.585609223417882,0.2742538907411485
0.6178697969167463,0.09308535410776135
0.9932231010677387,0.9495303550504658
0.7115154196989959,0.6218297991859026
0.8522037880793066,0.49591496960261894
0.9999919827459396,0.9999993776578576
0.7728699088783455,0.7861583305101993
0.9999506975848336,0.9999937168017842
0.879358250080191,0.44150595131431675
0.8324674975439529,0.23544413852997237
0.9336532831549984,0.6825548269107048
0.9814582151355448,0.641886352199827
0.2849476370483131,0.0087202649084878
0.773187015651431,0.21588540190049385
0.5060757043797846,0.12228015737735536
0.4086006459387193,0.13620189712558148
0.980950807677728,0.7427508345248206
0.6366889568563704,0.8315093965793722
0.020406303648155565,0.07842907255850727
0.999594383993929,0.998351306031012
0.9102576797945219,0.9388864153621477
0.9078186603243237,0.04747314383434614
0.8983271568523477,0.3038398795856472
0.07433705817571432,0.20134097094862258
0.9739315486221622,0.8500857830224664
0.31663168669970143,0.3596690217004884
0.9550672947093438,0.1908283051446765
0.5415239552456297,0.09624609298278358
0.9940151883317372,0.10785578867286823
0.844050229789628,0.28267136441229423
0.8704004941240492,0.8911879425172011
0.3968877298249373,0.11005092100374532
0.7262368897184182,0.7581736329056911
0.9616988948802002,0.3173764936415168
0.5441574751342811,0.023042290202709953
0.45910154182528984,0.004005655897497103
0.4572455432176611,0.520352525831742
0.9997797084826943,0.8804225135810743
0.9285762318022462,0.9999999167006932
0.998982318583934,0.7861998236760659
0.054574040979325215,0.9811239823199083
0.9939964574093163,0.03532670360857768
0.9838570668296188,0.7900758030223389
0.23021835548402986,0.9665665838070648
0.7162934568157521,0.8857245541643567
0.992987670289949,0.06653750576431694
0.23302127482178087,0.3119863979974944
0.3515370577044475,0.384323372776978
0.8847043442223768,0.9751952832084475
0.9999999999510983,0.9999999999985056
0.9553354005709093,0.12345206185850295
0.8822354859924533,0.16072737912244453
0.7390104575945009,0.33281182071155857
0.828082419719414,0.040396891759414244
0.9024043407821954,0.19877092671067104
0.8635858629733639,0.15293548163101306
0.9980958876609283,0.3652679570603521
0.023459149580414354,0.06649332270819316
0.6829606539570071,0.40353861727428203
0.9994591844911038,0.9753820046803738
0.03703672364158153,0.04874123622596104
0.6592901231981755,0.06097975793616113
0.9999999999991757,0.9981543073890959
0.8578020266181525,0.8500039096052285
0.7532013144307692,0.008509540844792012
0.7938406005884233,0.35459186984779545
0.9772146534284392,0.25136401153725246
0.974858611327631,0.7932500600194176
0.9932774276964774,0.719398748457385
0.45584641565977324,0.46266405128442173
0.8925662619667748,0.21339383055198866
0.9731977989041105,0.00015642055333536586
0.9646910239417562,0.9627328736782235
0.7257549231533633,0.11054718778959804
0.9999998775557025,0.9999818529061756
0.9732768247671831,0.014579513491631283
0.39103232126361104,0.7967342402988953
0.9990907679328084,0.9849084101516473
0.0019180166964331519,0.12131384722904379
0.9207082834673859,0.044722799898059246
0.42286450178426704,0.05149775460998702
0.6938580509247109,0.1606285069907559
0.9749178084273434,0.8873274472178296
0.9189409829233278,0.20459626240380155
0.9972298502542118,0.9980110593575199
0.8351339319030416,0.2508569623239659
0.9782239001260281,0.048587420034596526
0.42386642529335505,0.5100321696550651
0.17056761674030868,0.24070442416264448
0.0027900539134395,0.16992017782239477
0.00015531067976859295,0.19857621048360405
0.8469087479011359,0.4762234030320695
0.9302711687563614,0.7498804602399717
0.999814860852076,0.07575102284796462
0.8813536296124147,0.5676656572732741
0.6703567549495364,0.539629628929792
0.8256027309660284,0.049655878948748004
0.9141088057262767,0.5677095951096284
0.8049923378412448,0.09600887146297775
0.9973723458027501,0.9999582508977005
0.6752572002195281,0.16862950554758496
0.998391961479048,0.9975358967729635
0.8183787275313738,0.1281042478834418
0.9992739475327994,0.8813712326875695
0.9417575419641274,0.15274208042231832
0.5972394754941752,0.1492038061045425
0.4574729313440904,0.11571890466901451
0.6617354777880007,0.20497384085052825
0.8003816879992554,0.08911870978707556
0.9999999625351766,0.9088455063876986
0.6451538703660681,0.3048494846330144
0.8581650113028563,0.22377815409842824
0.7527957245519122,0.031011963290179877
0.6831656727337394,0.0980919591726057
0.9963658210502275,0.0023416806592248527
0.2520294468087744,0.0005287600195340319
0.725755228887585,0.0881330081579588
0.45765696706908265,0.014469303209236298
0.40313192251110136,0.8082862744529922
0.7007402622470281,0.9276508643268087
0.20805774598289153,0.2392941253098994
0.9158877916437228,0.13400664865126258
0.642633856352731,0.43569516318263535
0.7588774055629965,0.011514669813565302
0.9430302888082069,0.05041447592256377
0.7318866886186584,0.13478540748361834
0.9996486497172371,0.9159631590548679
0.8689952199627652,0.33060333584686874
0.5801255234579006,0.9999838661726997
0.9999990405768729,0.9834971924399002
0.6663316406956388,0.18889357480696586
0.8844960024114401,0.11695534665567453
0.625019763375613,0.056234117906904885
0.5801853077338233,0.08718475383122798
0.9832878461777785,0.042340875569626686
0.9999761044052211,0.25704094624537716
0.20875145955007254,0.40010620458925517
0.9133317260171769,0.6014668499839287
0.04315359215144828,0.08491279207900355
0.9422500850701703,0.6420979299423903
0.9967877930593103,0.42309672988610814
0.9978267296760636,0.9612355682473126
0.6442564629742403,0.2117099371268363
0.9575820323434021,0.08162975218347907
0.924461773300705,0.9999537363041079
0.0179762637867946,0.10364531990360346
0.6044788895748345,0.21935609926141
0.946981146900139,0.105315158506719
0.7299532528233496,0.16007351352445295
0.8518015192956232,0.3413157743780103
0.93864687582018,0.5931408364171367
0.9846365363090124,0.017987128780043958
0.837252314563001,0.06203722686451984
0.977316538221023,0.07137943332572831
0.8830986630697687,0.07642548657188336
0.9881149551749112,0.8307602541097974
0.03862294852503843,0.44309236908261423
0.8446868225246892,0.08831605038303345
0.6748367888799243,0.138444556454755
0.6701698658751007,0.5192458533035216
0.9857015094591162,0.44242237754489555
0.9692535174225233,0.2149799356518034
0.9174889317035663,0.12452384883284259
0.6302921908500722,0.1264336336931046
0.8716243290624687,0.11473659258022872
0.9999999287318624,0.9999995948057823
0.9023786305635676,0.05261105589564258
0.9999990216582585,0.9999990813947409
0.9052920284606372,0.09116252650253609
0.1514663663626714,0.3414904372486231
0.9734556455961753,0.19173810867640836
0.9988078202844793,0.9949384528116701
0.5304277525038129,0.22423656293927688
0.576640331459604,0.11367763779767326
0.1480745936467489,0.2724190862809846
0.9996146168636117,0.9994995096718461
0.25984267921018556,0.29581853332631086
0.9913930466636355,0.41020164720078434
0.34385842640772524,0.022861534593212798
0.971543577082289,0.2214196499724221
0.5696988227862441,0.992245967187625
0.9894365161264084,0.8842245074983186
0.6688912293348158,0.07721883789820146
0.6004275466694752,0.23549571206464157
0.797844708091959,0.18352028823178868
0.2097791192614427,0.3447627557099873
0.866652818824512,0.6495348168406312
0.8687063924622906,0.9999999411717844
0.0034772688780291532,0.13962922032985717
0.2038224701611479,0.8826014431922713
0.4877399386502946,0.1826576016433974
0.9999996626529538,0.9999847502377882
0.4603114740682523,0.07682850116426743
0.9999228194948833,0.9867913086121533
0.0013206977764734142,0.021191435213722607
0.8084026541785715,0.02695715515353379
0.9647293517050317,0.3832834492827475
0.32808506633247697,0.08675827859006413
0.880683569355564,0.7398348373189616
0.47399886421977566,0.7474307933704505
0.7730664466135727,0.8911072401953676
0.8471644421991179,0.27586164681210446
0.6682999838670001,0.23614850156528916
0.845287273784141,0.7228921904402338
0.9866866311093383,0.7915554553188381
0.915411072479896,0.009863645222255493
0.9306318410427837,0.03856099626821402
0.8496014885417212,0.6835961674784506
0.9728963931360234,0.996795688410355
0.8098209932041643,0.045120235222798274
0.999997596113176,0.9999983961903225
0.8122891364240401,0.10477040688784822
0.5197838720666285,0.05946658439177131
0.8732960055727632,0.2710461893960229
0.8140865731463127,0.10821819898997116
0.7120068376759868,0.218825829209196
0.6452531967947667,0.0832316896714927
0.9924116721537855,0.6137950077772267
0.7601264784566811,0.5969812787401788
0.7242555358004289,0.19693150332434614
0.9878317497810764,0.9905067835197127
0.3236551027554906,0.6515413329550991
0.9903286794521899,0.5351691258563338
0.8236266399959246,0.9937090944836073
0.550951766268548,0.2397937040601036
0.8807529936630792,0.05886651560254205
0.6658700993148321,0.046791582113819355
0.9593049757242168,0.11948489331303219
0.960768811425715,0.4395561540574048
0.7991327218770072,0.02120943674194842
0.9999985615295254,0.999996642338494
0.7953954115667968,0.8353918829095752
0.31441130316127014,0.002486439408255946
0.9224325636809179,0.1240333005922179
0.9080616829442681,0.39803804238716
0.06100310880266286,0.07421461945551239
0.7411357931680688,0.4109430723563637
0.4967003775667612,0.34936153375559137
0.9605956296596366,0.24330333304360682
0.9986010129316463,0.8534838003990313
0.8816674267060391,0.2760628082583812
0.362489557499564,0.5963422717348286
0.9665617066487842,0.8746580945109715
0.8540785407157478,0.04753055411733431
0.9874482369058628,0.08021732030130074
0.7727627066464384,0.28963226986108853
0.13618211372826441,0.1556092030713752
0.07689116543004475,0.7752282307467582
0.9771561945000464,0.6075398033288468
0.9933940551768016,0.9762838147459146
0.004644000344507405,0.0018602687566148296
0.9992474125967464,0.4924037518407849
0.9993310857989539,0.9168434204442292
0.996682133108311,0.8549950669917848
0.9299030808724789,0.32094945257234414
0.9999999939380877,0.9864689874293051
0.9903771841621257,0.027905589277422985
0.9992087774454158,0.5604865341333184
0.26258630908842434,0.13039146135449733
0.9999233602863616,0.9969809078414676
0.9893579307708898,0.7107939128573322
0.0002493979681388883,0.09928555138408336
0.21133682106039603,0.03161407634990702
0.9999342490097931,0.8087656179146833
0.9458600774200051,0.0483599332018538
0.9921331168437934,0.5567691846644934
0.26281504710172543,0.6862051592745374
0.3134722375203395,0.08420129797944442
0.7938416274416373,0.1702205627878389
0.8067589462118634,0.18793341147732656
0.6070627184296026,0.0334128899602061
0.1315123663394567,0.004361040191812778
0.6263419279239587,0.023192462330132342
0.8770486268364096,0.37924281350640016
0.8839893218472941,0.7591147098698175
0.6916658599951548,0.18048357847966326
0.12225799381034805,0.0839087736375761
0.9999999998756854,0.9999357635299826
0.8308364121362273,0.63756584893593
0.4130446791097117,0.04635428831915378
0.16612140961784538,0.29724587422757787
0.7210428654562487,0.09741400777421354
0.9998586787418513,0.999999916645576
0.9999930824330036,0.3584523964998326
0.963487587967046,0.4124932582267049
0.9999952150553818,0.9968598257233992
0.6528774102570547,0.14203953051988866
0.7748595659307731,0.9854371532535623
0.6286822542560225,0.07210823414929034
0.04568566493773531,0.005370712036277889
0.09864857717695229,0.018901330963599385
0.40727388137127873,0.32622755401239006
0.45519992796765485,0.27952638910066413
0.1797042645013529,0.030301454727238976
0.7410567679978983,0.044811710026571874
0.9999999990245532,0.9999999766221684
0.7094459455539801,0.13423203575264583
2.701720764082835e-05,0.010218082548841342
0.9984011182385084,0.9943941919130497
0.4974860131365239,0.29701190632212593
0.7034441202572551,0.49793925534873834
0.998054899521367,0.7868674850200255
0.6758003945668472,0.273679502798238
0.9642232776941394,0.5920468797608464
0.04774769095086082,0.5528378072149049
0.3165658878078313,0.23397572642490108
0.9999995117371845,0.9999998407173152
0.782882852322925,0.06193931484593217
0.7944468699284554,0.27182657700100527
0.6477686803123912,0.12489037572705027
0.9990108754271407,0.5593165145996052
0.9180886956531797,0.031050183671908822
0.88934377787521,0.011250902588548611
0.9122523475344075,0.6271726887325436
0.9998663780150284,0.9974507183781888
0.11629613144850354,0.006320171748059906
6.585694211580434e-06,4.6156297081321074e-05
0.006365057232495331,0.27542729643577285
0.973936238046946,0.9844742339461987
0.5080278380156352,0.017173094781853124
0.036052191107081924,0.05222335681123688
0.8583099150145042,0.15403540995899115
0.1262611446874085,0.09691038662111746
0.021842411882330874,0.0030235990585025557
0.9267512809910997,0.06637271148935676
0.8472878921418674,0.8849393014044166
0.9770564211281932,0.34611235994341505
0.6533230294592389,0.19795019244564516
0.7987445741454919,0.11743059357144087
0.5902577562250535,0.34215535703412236
0.07773463513294489,0.9898017329048453
0.8837152140823389,0.5009283376131396
0.8946623424195096,0.061401498537938866
0.9877179471811033,0.651037232093807
0.011690699818664982,0.240036475176169
0.05820382693920738,0.006997392568956289
0.5588004398285319,0.029069978203398558
0.5604245343744899,0.16325744325520042
0.9518767677273714,0.39371295460745864
0.6355249539864531,0.5069977686545717
0.46540024291946425,0.1610994887812231
0.9685871753180516,0.7768390281092966
0.18086613303395427,0.0016752514847447131
0.8892273680091799,0.2405581807499996
0.9905879387607538,0.8482386624662022
0.991857773690037,0.21092257935665598
0.6056161137507985,0.0519814265940112
0.9824499489932775,0.8527164894058185
0.35028895324752946,0.22576506338061417
0.9843834665557034,0.9372679848063834
0.953280470498653,0.9952772565501969
0.7708313675103224,0.11692085092054137
0.30151500784815993,0.0803430006925301
0.9791678370034959,0.0009018233177202253
0.9987850629596416,0.8864442887359733
0.29297678214717415,0.486275542204122
0.7495777406788668,0.8018912894637573
0.004991097721308603,6.467444086864503e-05
0.9982241620201742,0.7254187153968564
0.007716618758184804,4.5957990617796863e-07
0.5492641399208028,0.000676108917907929
0.6299672718777335,0.8954922143056222
0.39501978311037256,0.7359854472925638
0.7440190888736002,0.1373428081117395
0.9466630665770859,0.40124397163277775
0.7318457318946636,0.15387109658793782
0.9999875181612242,0.9624463682699737
0.9936649673324532,0.9994301244201885
0.9647887408640425,0.3325866228309313
0.3124504667480408,0.26081044461847797
0.8705711786889867,0.16523848244230052
0.9980381717797181,0.8385498939194264
0.9997793032533151,0.9999967150035042
0.9246979159352425,0.5049160303612991
0.7971900200021775,0.9403607610117269
0.9995707469924265,0.2573207359599842
0.9577295136694891,0.7206137451749354
0.9725638559798069,0.998205926600773
0.3056166393971745,0.08130823455022339
0.9133378981135036,0.20756615625756186
0.002916632570846416,0.3445966134930657
0.9370865760692171,0.38703226529607987
0.13889083754022433,0.3594730354354685
0.9992913103410282,0.5033127012006312
0.9065278864311798,0.2667457910573549
0.8428569492179341,0.8207378673481583
0.07222825492419577,0.31943415962582594
0.07559375012395769,0.2718079578990378
0.781565587836443,0.21311509508440443
0.9248636735317756,0.9998971857045348
0.5757293361310598,0.15281924810200165
0.016513181403813634,0.07762582070094215
0.9843407732280234,0.1532068039453687
0.9999955973278456,0.2496770904660662
0.9137137320028035,0.030364241960842243
0.9998441612412468,0.8956468518850578
0.9999179416263367,0.9977094977395679
0.9677855949902441,0.8665639032512459
0.9822008121440544,0.09365074752218584
0.956050986445478,0.6658847076660983
0.6803298318371408,0.1041045705196265
0.9999267458077608,0.9719033375718843
0.9999887112866848,0.9985507738971247
0.9982919391584323,0.999940166705769
0.041435814492604646,0.024296246697050376
0.39496228858603505,0.010521899168294635
0.4773294776254674,0.5380458030322907
0.9762322859134636,0.9511466834597098
0.9999984811933746,0.9999956123670303
0.9999725870665074,0.8779010512813679
0.7801296073130394,0.2274147730843745
0.9636269479709925,0.7541199343023942
0.8648778391693291,0.2302037527555394
0.20298561791692885,0.05027050649533172
0.9533091799977877,0.27667580925443735
0.9012913249901268,0.04502297282814531
0.08660692126886609,0.42984201143153
0.00036847087771595393,0.0015578871349399745
0.005087461306401515,0.056361611663906755
2.8919338013079026e-05,0.03239871172831138
0.9732298082636498,0.13871299186813607
0.6889547391124069,0.1684971367799477
0.8884979843836633,0.04545514875010072
0.9980935115377244,0.9417606686363872
0.7756476440984209,0.41121958895987754
0.44207721734960204,0.24479830139900524
0.7607406723227268,0.821857675899786
0.007016687714833919,0.007112371099067086
0.9806532434011902,0.7513610420346221
0.9999999999891057,1.0
0.0017899814542955588,0.012618693846604053
0.7159569119133966,0.13787822570099043
0.9999967790212578,0.9993125797412454
0.999939237715492,0.06239091893080291
0.9444472967844212,0.09440836259026342
0.9999999917282285,0.7835995988799722
0.9943615261941908,0.13980341086339435
0.9936446839241981,0.9058418656022551
0.9641277041171472,0.6277387123450112
0.9830176213039367,0.9951450280434972
0.30965906531585,0.028141604341438975
0.8145620425772807,0.10627253991330955
0.04530121156572743,0.9232642538243656
0.5376287629973503,0.7811366383884111
7.994109258652177e-07,0.466335347187895
0.1409184741744199,0.01074788155678379
0.49807960782798955,0.2995542184048793
0.8649624482784444,0.2131786248436445
0.8630003427067642,0.9537044335957151
0.4657662249415773,0.2090628132585925
0.9981687929763123,0.9923623989285628
0.9392843685853551,0.34912803978473517
0.43915253788776226,0.17650456222948271
0.9989733463524201,0.9720506415475921
0.9578689745616956,0.034690265627188306
0.9999999985616399,0.9999399835403011
0.9922683637870269,0.27181578509541104
0.8009651198788023,0.04059138574380997
0.9359010998534832,0.6160174731334981
0.0666795142385514,0.0321023440058681
0.9887216969411603,0.9999997751927006
0.9367383661150246,0.008487756713461893
0.8747791777007682,0.5333277114607772
0.9264584054149133,0.030698958753694487
0.9951624751664901,0.38135383925733224
0.5568662409530691,0.13273884999356428
0.9999755650898906,0.9994014167731237
0.9412587929442984,0.39371529123254834
0.3015105605228244,0.8823633329100137
0.9999997809438723,0.9999272918601145
0.9959918109306737,0.37614628134381134
0.05868078356780886,0.01607103860081168
0.555822514423353,0.11615008998458048
0.9918773463922576,0.575301444791869
0.9420336228468918,0.651791969946764
0.3570649513619716,0.5672391251805471
0.535292854579306,0.003875441848310096
0.5310855558392066,0.018616118274644617
0.07441397179973584,0.7886759431953887
0.9614204444055,0.09166224906126645
0.9176876336206427,0.1989012959072747
0.8955018680027322,0.21806349616468942
0.7077645890366325,0.41403639533387465
0.22787879044480674,0.5111584488543038
0.9578162301540764,0.9057232954619534
0.9470446568083857,0.09698660594136625
0.6219970082729146,0.15073428078057094
0.5050443243980454,0.07270536959074812
0.9619577207266715,0.7201026176005297
0.2605528861092348,0.5368186036738928
0.9994323569813022,0.9999841852639494
0.14167908029692183,0.6492403409029135
0.8774362674708319,0.08919635891178884
0.929587869649347,0.0707736040282379
0.9396781210509527,0.23331633678453625
5.893000361088182e-08,0.014244537820953116
0.6793671769329398,0.8850897488214174
0.9783302522019292,0.9612696945250493
0.9714231366422342,0.8543313627613498
0.9958763523221852,0.9265819101974729
0.9363482476575391,0.9245508497787172
0.9302025895693924,0.27149640128524566
0.8547940822674975,0.03936248756141636
0.835682004338045,0.9999615646945086
0.825083452257638,0.12025919656936201
0.014146241337182714,6.58561672219609e-07
0.9999214509039687,0.9990446177240606
0.5824624652211499,0.17198581442381294
0.23647136369856298,0.0813928063845393
0.023123595794967127,0.1006359245954267
0.7412855048525004,0.6434754691117396
0.9259175180031985,0.5636606409738109
0.9580225423176671,0.636921001757432
0.9768273949210553,0.22851568160434288
0.6765241863396896,0.7464743077045856
0.994380971194448,0.17811142466580202
0.6465328068775825,0.07645801898047408
0.0281036393352271,0.041672955413449404
0.4227216110570966,0.30850109176437807
0.511151298914212,0.8378832295278623
0.7902511553097126,0.007581818237882338
0.7849197315847318,0.046862570738202755
0.9922842590218975,0.6235713201804324
0.9999870643444159,0.6824087321276258
0.005703817330479367,0.10528974370515946
0.7419634918712469,0.39639993061555534
0.6209585226109573,0.07277871696168173
0.5912504554275533,0.8171463177938482
0.958769698883409,0.5768296005143202
0.03457607346458382,0.89084926271357
0.8920593436887806,0.5422947614571568
0.001622892884485187,0.02555938448292441
0.03204720297033782,0.49627481389334593
0.8086946402146632,0.0031594787223307727
0.9620481909664713,0.12151836688648048
0.9987801462452452,0.5936927340581797
0.9992679579995549,0.9951779669218801
0.9999999999999925,0.9999995162374542
0.9999997639720425,0.9999999288103093
0.8729926901237981,0.8156472336508777
0.9990434653704254,0.7041715671185785
0.6019844249941781,0.1357091797776914
0.7850418420701762,0.728752771632764
0.9989948533035017,0.9991701608256311
0.9988013047135584,0.9737325618525544
0.3510484436772192,0.1416079191671655
0.5812854368078288,0.2321695665162087
0.9996687007240206,0.9993384810536652
0.6194386957219462,0.10094155820746979
0.14878352978276937,0.16647741847626538
0.7306306850647123,0.01768731016764988
0.34367086870612557,0.015602707178867787
0.9577869394004328,0.4326914748559068
0.9991502678258618,0.9999943449724863
0.9943596181803155,0.27982509314038634
0.0489840915493744,0.1158091278794938
0.046487466119656436,0.4676911508835235
1.1263212450741199e-05,0.05045161333053324
0.9995339675940932,0.06564361808515735
0.9990599149966584,0.04578352724856878
0.9800021007598563,0.23229502198176877
0.41698826673171707,0.03289387433707644
0.985709978667065,0.9644576271579595
0.9691126311144147,0.16796548157457913
0.3497356416739203,0.4442093789599549
0.0006168965006769789,0.3552146693526516
0.6614495662426972,0.23438037036553594
0.9966878033620348,0.991376815200179
0.08790192929237303,0.026529101871413233
0.9999999468331596,0.9876965336799726
0.9919246153763093,0.9980560149362298
0.710555856102078,0.2900981184188135
0.44879492952259087,0.37163509181542925
0.9734937285846896,0.06579875247582549
0.8195597212916521,0.3419491493347494
0.7201350498492881,0.19827749072833434
0.7435802838420187,0.09019634610287447
0.5761345654372313,0.26573707118993745
0.16146990668909156,0.9803095186035765
0.7826590252727927,0.08943318075343684
0.02210062202743829,0.049702485723258825
0.9701103027972924,0.6147532233574194
0.2732137342214422,0.04787583077699853
0.7090727729407321,0.5272626232466412
0.9999990924555122,0.5450541007467982
0.9998455814527386,1.5739110085364934e-07
0.3165105757466049,0.003805532165677814
0.24381849038844558,1.7181515995980742e-05
0.3838672794345598,0.46492323009231956
0.22157042557387666,0.7333440008207504
0.9305232323614496,0.014987728270415758
0.5367809293252261,0.15116274746693745
0.39861754345644623,0.09160509678261412
0.9831909298108072,0.9999597373105682
0.6765728945114206,0.8065384035391892
0.9999951551034859,0.9945029866497473
0.9999994260948891,0.12876736991546736
0.6390635396665807,0.3791566370302178
0.8313607191099541,0.3698852972999949
0.48104314815336185,0.12099831521310028
0.9997462867296073,0.9993206700049778
0.9710039237009364,0.6297516577923594
0.934661427603654,0.5713345303980227
0.9536616280566206,0.8126659252329569
0.9922559522265844,0.3206260164575318
0.35460072885387034,0.015346100746611649
0.00028384868818849524,0.26943000258670424
0.8671731813012122,0.313229286615403
0.9872909073109263,0.035202309087840146
0.8442283340592569,0.7702237670513273
0.9405817911777176,0.04001529098255834
0.7174188096956282,0.06182960014004665
0.9723958417519518,0.10984795806435632
0.9997321725302106,0.9303996506343842
0.008032079637278979,0.021400873684022676
0.6411398775273388,0.3896288864443342
0.8716700816484788,0.33066778274597036
0.8928209276975795,0.6373813561503751
0.8707109355627438,0.8558044930349055
0.33805933353901974,0.841243778479153
0.4822310188377611,0.4402830976395053
0.7310053046127462,0.4883762614351672
0.028135292517453038,0.23550986062357326
0.2198440581994514,0.14123484354022342
0.20419852594834298,0.07368806493028542
0.6870527226485972,0.10939122479785944
0.44788853425640573,0.4008107835877275
0.09353148724481582,0.10392159106031469
0.9993630311195005,0.7914433009865143
0.1406806421200227,0.14402769393725653
0.34296766212977453,0.8880214088476474
0.9468481062973535,0.0350751830914549
0.9892420871766361,0.9613566405837746
0.9360166647658145,0.5913220475440167
0.012133270910531187,0.03888617812514175
0.9933651705091577,0.7965631511233309
0.8481272777298847,0.5253182124852398
0.654148022914758,0.4566354731311613
0.9999889536693884,0.9363702659973252
0.8020816718225495,0.0003700415691190948
0.7551002147592392,0.7756891670491273
0.5100596448890521,0.22073650502545653
0.15373177156519158,0.37193307456645397
0.9875654303673828,0.22612979318463894
0.7854788791826715,0.29798747314874596
0.9903002462929639,0.028610518607874537
0.9669023196105296,0.347894857416172
0.978273426528564,0.3308521363831142
0.56372942785151,0.4528546844466386
1.9486773654138304e-05,0.897867205583117
0.999999994338607,0.9987746648622238
0.9999965627969907,0.9916232863747687
0.1376061743628957,0.043775371814491586
0.8668208188592665,0.7335166172252566
0.9784355100807987,0.8750451345520094
0.7722313978312232,0.5964347653857046
0.7805083418778773,0.5604942119203551
0.7699589677828481,0.9160038027234662
0.8487900863488881,0.11515263128029939
0.6241173163739775,0.06625570650843182
0.983224580906331,0.9906406860440335
0.030749727929283946,0.34813282639777526
0.17790305644542392,0.007474133352252593
0.47434905413407663,0.025744458013925164
0.37905534931804713,0.12379122148293602
0.09880719129680658,0.8894487765599508
0.11962971781782465,0.12677105066045521
0.6219589961960319,0.0030829962167275298
0.04752894040293971,0.03023859609152289
0.9999984287739473,0.8053579451458408
0.9980062065902239,0.9999978396437572
0.09104007853131667,0.2969781909434532
0.988229413439508,0.9443320102248541
0.5590829950952948,0.7555194592315101
0.9725640151366447,0.3337662650181027
0.9830473353793702,0.6215313143412201
0.8379540513353985,0.25647509562379595
0.7409656760376183,0.18831182497586896
0.7573970313645986,0.08591798138843837
0.8304144673755075,0.042534941746321955
0.0754559606977896,0.326180600463571
0.999999975281179,0.9999999810510711
0.6747657519275136,0.24084905787434976
0.7150654006084652,0.022384671666488786
0.9519760442456766,0.006445621884250042
0.37957125128947267,0.9476206311977162
0.37662712708551344,0.03695404014556361
0.9700278592221616,0.5720927881288033
0.9817203400420991,0.5541625353637916
0.9147530367478852,0.747652887006145
0.7831388066937772,0.2505033072507188
0.9952707622087794,0.5276765525807613
0.3433420111772712,0.007810268088277501
0.999643593648003,0.9205089019441933
0.8725565002492075,0.20386698796729155
0.7196877736484646,0.1501972299761174
0.019238632296688596,0.4007717552392824
0.9995951952499088,0.8183317073811245
0.9551441119915307,0.18110345110324919
0.05099213798655229,0.3063588897650915
0.7998902214794898,0.2782543139573359
0.3737236725734643,0.027499035329171317
0.9755497079282868,0.14600137532551377
0.3722603952998837,0.6190212437829602
0.7750286684623493,0.22363312200059315
0.8665407252733622,0.8716864970683686
0.9999999051418048,0.9803732285652503
0.07504786330194316,0.2751276699496604
0.9942039594872998,0.8523983427513643
0.6162920756194511,0.4024414862177482
0.005578515868536485,0.01960357006370245
0.9920963522031466,0.33681223849980935
0.9999996518988353,0.9655693750131874
0.7551094309007226,0.10706693193731061
0.9425477970546571,0.5682111753464798
0.7959740042669085,0.43594998495622245
0.6723827083860896,0.5519137851411942
0.9796161785671619,0.9530290219959446
0.9977375182526331,0.3023669361613877
0.8897308389375537,0.05991305978683716
0.9769882109529846,0.19562575426064127
0.9968552599370331,0.43567478312677727
0.006519302325229582,0.0004278671295275808
0.9999920854865115,0.9824645613329963
0.041761247339262245,0.05951935451026448
0.5760344034675886,0.3873218183693836
0.7759105207519496,0.207070350704106
0.9315645444522925,0.719015600594103
0.0008437986503168566,0.0066845230899761
0.541019013661179,0.5075665962088969
0.8824777755367768,0.33476094246848576
0.9395859475442379,0.6387422924576736
0.9750965118234811,0.17845360323704784
0.7591316268618733,0.18191477063570413
0.041708655282983294,0.0010045155543653378
0.9367749384369748,0.2794660902506738
0.8482222327136913,0.14670829677362535
0.9079443183857767,0.03924060026148308
0.9945312683298578,0.206026224446278
0.6790726068925899,0.21997484237798742
0.9999154131655231,0.9999998675461046
0.049031362632821616,0.032618715047136176
0.6158529318767215,0.0767464942748981
0.9404628934456359,0.31675295075315035
0.9996502457150026,0.9261089147271465
0.7339271766837772,0.7545729438192789
0.9957583747046655,0.12609054986104923
0.6203435181237269,0.06508889383144029
0.023536796530037714,0.17976663267737994
0.9999999999999987,0.9999999985993226
0.6117981696632067,0.09498942672385084
0.9999835514559309,0.9713832663385146
0.9816390507174967,0.5797059684911037
0.00014271972241908335,0.6252985254185053
0.7634791490339066,0.6296884602256522
0.06464247627815481,0.003289870268344949
0.8119597898505284,0.3138087185387625
0.9898702632167915,0.3145257661354071
0.5485459756556517,0.3154738658840694
0.16758355529435381,0.00028548900138223974
0.9994265840927582,0.9976916560601693
0.9993149346098426,0.9994956418978271
0.8985148445661747,0.5558903870087663
0.9604202781780302,0.7458870617626814
0.9896712478824705,0.5414936808017723
0.999938042331058,0.9800081798829742
0.7817037122678757,0.2307515453315546
0.7708763631551874,0.01385967526693525
0.998639387090875,0.541772910698947
0.9209276838738132,0.5878494452360274
0.06751286972985254,0.32973889559967917
0.9931589014426091,0.01684734011703778
0.9861900694952396,0.48741855433474757
0.9999974128280418,0.9225311290238312
0.7306208382352714,0.005712416044264782
0.6401344623109421,0.044441629739808634
0.2035657666313736,0.21198345536644586
0.9851622444711059,0.224131167589233
0.02716293416836224,0.05318441544969712
0.4154974166055965,0.1937632290383936
0.09603880202472757,0.02099879966058363
0.9999999996118422,0.9998869738859117
0.9969238581269589,0.5792653347335541
0.4787747195104573,0.20759245362425424
0.9999992824959846,0.9997262311040074
0.9961949226439808,0.8982088249578107
0.8842887460166724,0.5771289490824241
0.8251480522838446,0.37294582670396553
0.9997216173704654,0.7958767743432212
0.931584812434152,0.5663466079253631
0.3035580951470036,0.14821362209915828
0.9984427031562545,0.9588666160324654
0.8791496211897805,0.940143921273045
0.48583497540121223,0.3874843629296442
0.9956438717038417,0.20956273027348055
0.5024835008699589,0.8591550642206169
0.9743445817013854,0.7942824851215207
0.9999617161660391,0.3620113011409672
0.2909351291093428,0.16748974907954642
0.7611209734401914,0.7783696209262712
0.04201369059247655,0.12565603684181514
0.9890459234241038,0.6857248734180432
0.2508392339826148,0.1271077440596122
0.591306034611724,0.7818996772073419
0.01928037500819457,0.37842235107870514
0.8039099233087522,0.21394507271311128
0.01711255185575493,0.05308015168050497
0.9875571669930326,0.7657297840037245
0.006028315827165899,0.003159505226716371
0.9269571129991989,0.1558548885001685
0.8175203009362925,0.0012189077635228552
0.9645779525989772,0.14485186734548228
0.8542824542279979,0.21905855886548115
0.8666985773139907,0.3287285891957766
0.1661965234489706,0.1533706245104827
0.9999260065540875,0.9999993470529652
0.8136997340984418,0.03540297724518738
0.7251485919778912,0.17257817663152028
0.9999999731569774,0.07093307127960068
0.11167039693053347,0.05463642163542782
0.5241423806625451,0.6305141287752825
0.22207064499099655,0.32958202824945904
0.8880673740036767,0.11269842825079567
0.9829483843296141,0.8233432908835878
0.3668696523733184,0.09064786983354255
0.9760258856651771,0.3690927319293807
0.07368607064657472,0.41479060140537877
0.22271471537115353,0.05556770087545295
0.9985044683573232,0.7199199295879387
0.9989840979519586,0.9145871763371413
0.5651684877423371,0.3802227271179805
0.8092587377593923,0.6787765148409968
0.8972072210733272,0.002355637453094789
0.8453635605225396,0.5068860545920779
0.6945979413205512,0.09825285757665646
0.9980124877168063,0.7988739991971759
0.8447684542261402,0.009197324114654537
0.6777144329817552,0.867310256216421
0.8542844123476082,0.7077524431280642
0.46617394584373567,0.5277975060331935
0.8029591296748345,0.578950167723529
0.9549870612038018,0.34785461917003035
0.9070021930957292,0.6624637055697202
0.0004044429770344022,0.0005576860286925251
0.6733578403956902,0.5491391532559318
0.6752017271471351,0.38779287348536484
0.9962235449844951,0.35704891341573874
0.17548978246572083,0.024623979438750575
0.8681383078473096,0.753649230566137
0.9916202488690357,0.26613745107678277
0.5947248414080953,0.36531101112100683
0.06467915844662069,0.02027629673188851
0.6048706334857865,0.5043073969599441
0.7363037674437807,0.036447559980824065
0.4427874576289723,0.011759951915866743
0.5173049739194674,0.9947240507144636
0.9212984475316693,0.17107314553021633
0.9106994833400006,0.23731469077488762
0.9999474641595752,0.9892750428347489
0.7007167216284617,0.15292428018436424
0.9978279466559082,0.740553976340756
0.9880467501399139,0.2687991416353591
0.8322059860618714,0.47937125159248517
0.8009500354706169,0.531625413204264
0.3424330408861078,0.8501427508253953
0.05789786016379742,0.5406460388856353
0.5494826111900436,0.565017136854758
0.9997415497056682,0.983315823836733
0.9839646652460132,0.011533398565694587
0.9008283270449634,0.07976195902336335
0.9119936310012609,0.6875859292658721
0.23381262135031602,0.14372622497942406
0.9794344906260279,0.045785471637764204
0.8860734791403349,0.42179321333236164
0.978549546717899,0.5250297504784008
0.5482169983645414,0.11165639405881873
0.13396893385049707,0.012275699957247109
0.9978705378087008,0.5042831221838802
0.789950296388155,0.9023580243734608
0.8140857194412996,0.7882251437986671
0.922214169241393,0.5321493873389823
0.8260183424103423,0.2493626428957254
0.8703904955269797,0.23358581363949324
0.7695187984512792,0.22874206282176165
0.731739719421906,0.8954654027214201
0.9901676205608214,0.999731053733886
0.8295402505138108,0.2930052434373345
0.9996610349980088,0.9999856016434718
0.20302232072412102,0.025331661029807814
0.5046307637491492,0.9995966228891271
0.9428571503850637,0.2212609964996274
0.5118123462923774,0.30592908840835586
0.9071022493981987,0.17257379294070965
0.002557766174749313,0.30753769108245577
0.9471710769149265,0.07026382394302695
0.8928681966266737,0.49995833026440506
0.9981270498265464,0.15218782281441845
0.5905410080443629,0.011614445547820321
0.9291134228904986,0.68659012562645
0.007991598068445033,0.027535182088916997
0.10694899420240261,0.048510388511667835
0.9420113998380703,0.6651073870587797
0.009314505778200094,6.2971726192497006e-06
0.7438686436984844,0.2548011521315802
0.9968060647353206,0.9211550861184676
0.9995089344531635,0.9998819207551106
0.019689202782810483,0.013638866407013698
0.9984446555487104,0.004457165660232973
0.9932622352590195,0.631291260509871
0.3844608861202072,0.1496051476347248
0.032572026659355234,0.006170986458743949
0.14885805254885515,0.09013661190722459
0.8957933035982069,0.452956323831811
0.24876869916442812,0.7423152993215898
0.9995641511392462,0.6363216583027897
0.9997700167070702,0.3610975760367891
0.28239285301188216,0.01827904151535277
0.951243871725867,0.2290813647827364
0.5846601138194402,0.9988527725783856
0.971155631512029,0.47968675901979824
0.4183367595502946,0.20669703375181953
0.26132202415161837,0.3475158223527054
0.0028149123202470803,0.22512093047080647
0.9443968068081737,0.2726667431440234
0.7973698057217137,0.7306688217242439
0.9180367238373138,0.4107051093148305
0.8705914089653989,0.017411750406307283
0.8634841744339851,0.7654740259040985
0.9999993381278731,0.9999996363975885
0.9092599589043585,0.5742326015291188
0.8566134576719383,0.04077251584381668
0.184257282260808,0.05922727697541087
0.7807424239096273,0.8039837086341423
0.5236199923561045,0.17432787630354488
0.7487619403528764,0.29367000426587486
0.08493911621210298,0.19163573202255973
0.17329649855134216,0.41884583974044187
0.007252625213949898,0.002666755568165636
0.7376125917541158,0.24632311223512257
0.2352108257424334,0.00019007325156547602
0.5378488768461922,0.2589595010787698
0.9499348385840787,0.043211851055079846
0.80111198176272,0.10981129542321236
0.00019672207113572183,0.032282097244472285
0.9930416581718272,0.0003922113276046959
0.955810258894447,0.03260654490329652
0.9999999581644856,0.8687669177152271
0.9882780032603006,0.07412600492293082
0.9976048279809172,0.6578886792327315
0.9276713999270982,0.06279894262517981
0.9849578794757817,0.19310388220430563
0.9201737263725478,0.4938080923825332
0.9866410860298125,0.8797102360895834
0.5586975339110583,0.4831143510433257
0.8414935130070389,0.6206141027017777
0.025496113147864256,0.21280532221492993
0.9933317202582929,5.3800644600100126e-06
0.5223563407263205,0.5636271483467916
0.8144793622607452,0.17114902468538257
0.7715667973940532,0.9476937896378059
0.016220868421221526,0.09284744508157512
0.89829293234957,0.5491775028579774
0.9242151848030711,0.6168658066445303
0.9038442844822709,0.6000557697719954
0.8229387236824095,0.10740194887996476
0.6121041513727863,0.18829617891886005
0.65738302034931,0.17877143784995495
0.5150719992446425,0.05893546459939137
0.9999991485725143,0.9999856228956986
0.9581454341654907,0.20193577324356635
0.8855330631785073,0.17013272172855579
0.5808383892246068,0.775578137642733
0.05176744026790048,0.01921379569821141
0.999992095703322,0.38148652749413237
0.9999908150765255,0.9999918605882083
0.9338789632796173,0.604345769097158
0.9956797337245256,0.5547908859165406
0.534158052244404,0.04626690033887126
0.9378640277945464,0.3764164827641002
0.6906106202443655,0.03986934007744588
0.8255815910214717,0.6223770762956976
0.6540433119914195,0.07647622110375747
0.9231942026858644,0.8942786876923187
0.1508846999112315,0.12406850586781525
0.9840730528168564,0.24217327792390955
0.9897153337953779,0.7751022187988447
0.7793553547612762,0.09048303621928291
0.07149483227404135,0.10899801338415467
0.9365534450769332,0.3098424536002378
0.9600049760910208,0.0005483717028650005
0.70419968688755,0.5187582442428543
0.9715940262180538,0.06283710714678946
0.9789225650096387,0.13783889381911082
0.8912947226361976,0.37696085716430167
0.9521634643287629,0.7753776305232988
0.9999890906978037,0.651459942465656
0.9999999999999842,1.0
6.526640140278617e-05,0.3284587432074335
0.40547449402909563,0.18508297611432611
0.9506693773297841,0.4764252064001221
0.415253100523763,0.11839607208851667
0.7587867368266028,0.1568647330698122
0.7931545088696981,0.2841235864597539
0.9991957575200923,0.21525714795145398
0.9898867621313915,0.6909560151627482
0.640127140524546,0.3900336328086068
0.9999912903873546,0.975794355545858
0.9756269869133718,0.6736204748996969
0.9597339551470142,0.9016007953665826
0.9998016936578398,0.9930852865588591
0.9854910886585392,0.9755835592439049
0.8441849680354218,0.8527525185100756
0.9233503460026513,0.16833671026736827
0.11355340039265441,0.9970326027845055
0.734540915993445,0.6576650218341493
0.3347407817090098,0.010498436767479165
0.8237134736787742,0.4252976024948804
0.9778752662295882,0.9419886447683711
0.01022591375797614,0.14481836459354527
0.9999999999560193,0.5214607077041636
0.04338268522738512,0.5019923473583725
0.6502711577094403,0.9820123305934704
0.9982314470914695,0.13361741106787497
0.9995972997978356,0.01541610904196938
0.9549341160285529,0.5255320850273811
0.9999924124586875,0.2537445654402321
0.4738299632422289,0.3047911474060632
0.9889214862690421,3.24458389628514e-05
0.8723662554691776,0.6270906035267608
0.4653076003485782,0.23503761980692545
0.46307186198133504,0.9998719377171653
0.9995659705547022,0.9985724099036403
0.9813752693216926,0.08915255232828187
0.018100998518427558,0.0259037032550517
0.9784246804471657,0.21415977368075825
0.9999968249901822,0.9999905900226205
0.9861653493915116,0.3474432035792914
0.9185815354907199,0.1702346877382728
0.1945813749841483,0.017465651414274183
0.7841220529430704,0.2659715664418684
0.9983576980767894,0.9997372370124102
0.9897506680269329,0.014491465738488281
0.9982279963356069,0.9885123833535748
0.013970937953867,0.04002828550550718
0.7498995266187726,0.14708330767742855
0.5336637839092967,0.12387671783579067
0.0021943679470729136,0.00385025602705516
0.9999998493480361,0.9999834509988874
0.9989762241988681,0.998934625138058
0.2594168748668216,0.2280385284758358
0.7605093740382968,0.5747712826144865
0.9116579489403186,2.4850244447752084e-05
0.9562778213556048,0.6576319732100161
0.00017838124364790553,0.0681266585508329
0.999999998859417,0.9999767198071896
0.9999999275914685,0.07110934507294295
0.8326630087759874,0.2837640759660335
0.34736736249829303,0.4222372371120825
0.9910729982421745,0.07573868021341482
0.9965831402504212,0.9940849500746907
0.07061028640839383,0.02438461325289502
0.61824519377981,0.4675505577106752
0.5117644761558147,0.05558286196448275
0.4507739833346834,0.11382525589965697
0.8223375577523764,0.7584743555361696
0.9998025359748379,0.9161898691949986
0.05639211205733926,0.9917102286302444
0.2989607859752871,0.39950811741104597
0.712645928391528,0.008532780701076834
0.9951011814854304,0.23354483039341045
0.9991784143787766,0.8564983014323494
0.9947012035402744,0.851133125995068
0.8845828415946468,0.3852742546227239
0.9972135408280671,0.0014619495013126625
0.9688839825982931,0.1628256348401812
0.9999999999998175,0.9977040426454828
0.6577779392944313,0.31462667078119183
0.5252935629604505,0.26179898001526225
0.908709231841863,0.97674028427355
0.7007586957659924,0.38815670195758134
0.8096228837103435,0.1546224350291102
0.8878040606002604,0.43697196464952365
0.9744341885279653,0.7946547529010678
0.7250792526833497,0.07642413898715905
0.22421677408162122,0.03563602635236887
0.8535888942895077,0.4233898923077453
0.7124473385579039,0.05053618356711017
0.4608204309098585,0.01061575184171964
0.19729303095739273,0.18124693336870726
0.053677326673315796,0.18797286423265624
0.9938905864582048,0.9959731897008434
0.30152447608704114,0.09239793120089089
0.3602026256375896,0.1608075668474116
0.026960719997417844,0.95042691301366
0.07014650274982816,0.7339246584534078
0.040374556224629356,0.08119290613610998
0.6591253659420562,0.19483572934538623
0.977843004141616,0.8620179716982124
0.6004985615371027,0.28629625706131945
0.5028325507962016,0.7271648760297932
0.033752373905760656,0.4445996234743481
0.0012833573066923082,0.0003390510756283419
0.9391331196629765,0.06700103737296803
0.9958674653443723,0.8668181415516307
0.922494353322827,0.3806068919934192
0.9680412466806008,0.9851594991750647
0.1087455434064548,0.03143817266686437
0.32839772791521854,0.001652024650139084
0.890392287581651,0.08422554608011323
0.1896395048453653,0.07006967848460213
0.9080282650986488,0.7784270490315602
0.0038491381067444165,0.9000579501040683
0.8269875317088219,0.4324618329508109
0.9399825196791833,0.4474426052473675
0.30450142633383775,0.35084655259256803
0.999765312189099,0.2731032575437727
0.885252946540613,0.2946579823925019
0.9994193875405167,0.8018573762293808
0.4140019381423466,0.31177615749890447
0.3820574509845099,0.12933236334334855
0.9025533454908808,0.7772473632839451
0.894952082106507,0.10110285564175985
0.9651056774085257,0.8277735767844361
0.0021421383715715474,0.06817100089423736
0.5122080822974275,0.3038558420170002
0.8276944428792626,0.0035809411261473433
0.20328714960658092,0.08729620183473712
0.030459857908427965,0.1578833661940133
0.945459646749513,0.2924332822527831
0.9060957924493677,0.6574496674261082
0.9957238212591786,0.28454659646875957
0.5064841106549391,0.225625658853304
0.9119605005931474,0.4647329940611506
0.7916312288560001,0.0738042341477856
0.9171814499491516,0.8631488746921395
0.05141186815777434,0.015374983914848895
0.9436214165186019,0.6499093887254899
0.634795459880101,0.18047824370948923
0.9988954312270262,0.9666249342261451
0.21199658001414698,0.29183275845566975
0.9617387951742618,0.09676831392500453
0.8311787527378616,0.2494502922852173
0.6370845024288144,0.43184620240321986
0.715330034218985,0.7199754250625275
0.9750186055327702,0.13486619740309286
0.9982836780836531,0.017602899714447184
0.7886959254537825,0.2471553335079981
0.8112256359003186,0.8057953835512346
0.3372950860201807,0.015161537320543024
0.9868898667577055,0.39143380560290447
0.9958778637716443,0.07369597170675357
0.9485921511517529,0.027005759490242146
0.7527245502436781,0.15381693259689944
0.12098390828061108,0.5688997658108388
0.9999670993692953,0.9910402401411189
0.9993652406268791,0.9069876821826368
0.9434185701355025,0.13112740458291264
5.449078594034845e-05,0.06449904877941426
0.38624934086591195,0.06899197340327849
0.7950141191984016,0.6849455188806893
0.6962256759397406,0.0017082231888689479
0.9988694687143633,0.00011507698204903676
0.9484457662747956,0.20377096934121716
0.984457613027171,0.5320090847018163
0.5510633700854246,0.24719089613973647
0.6816716238793392,0.2483197583427844
0.532836015067056,0.2206201181230107
0.9264571421542624,0.46277313878380305
0.9689019400234093,0.4734163237023273
0.4295675451777128,0.02072100678854538
0.9856472584428073,0.5268535388965186
0.9649664471400732,0.8813239719403653
0.7336387783301043,0.17167834579234556
0.9997882418212957,0.9907726942445257
0.28425398794977547,0.2826706047474901
0.0014650217443755093,1.2766384598966215e-06
0.9189138152971278,0.889712400570375
0.7607118449627763,0.07643407683242995
0.797902599238822,0.0093507037720432
0.11376043870603547,0.025906805426524425
0.8557294128751035,0.008129594300294224
0.932159436697679,0.35820695663314606
0.23872506729336834,0.005033559600896466
0.6133345491861689,0.10348443905915024
0.991865915390298,0.6879581533964045
0.2737582356805709,0.06833102399563377
0.9948027102739595,0.21613850061870005
0.3305380020578136,0.9921312910585245
0.20853016590084486,0.0006515923798495418
0.7784305587289436,0.44230603261600254
0.6384717947141276,0.23659564205389527
0.07660803701989875,0.16406187055351118
0.6723694790387933,0.26189887623490593
0.6328654588338314,0.2528854722253157
0.9999396710866152,0.9999999493270617
0.9644293714948268,0.7220074804730507
0.643941608595905,0.5750865646167935
0.9485157860097105,0.43255110766770083
0.9999964091994497,0.9989908064733231
0.7476034352831802,0.16515289928554136
0.9986465267850582,0.9749844246216344
0.02827895264389207,0.030776413663983468
0.06083781033749084,0.13024122540078992
0.9999932426348243,0.9498101821510564
0.999965820937118,0.9980490641885202
0.9067397125511264,0.8879671784226753
0.9322689753228848,0.01248360488697031
0.9772013609663205,0.33991127724292236
0.6678752297874171,0.038569766283170735
0.05182193384594386,0.28294500958627106
0.8974525056384244,0.8431210191700415
0.9628984049757385,0.27014326804415545
0.9932284467523422,0.862090371583546
0.1628422757732147,0.1363439797904521
0.7472278550635125,0.42929731931486703
0.5290795782764817,0.29979227241225287
0.5137873580657678,0.45859124219098624
5.3196170460701116e-14,2.6692138300172647e-08
0.009477924795653512,0.0009933446441534024
0.7986586152407791,0.6108965697686328
0.8664366064467868,0.08785911610446659
0.9927663182504155,0.6099870941986631
0.999716881138619,0.9790854426343981
0.9443306371316132,0.36493453064681225
0.762951504647311,0.9782203875399682
0.93993575328327,0.03003505897040388
0.6110319586972349,0.24680809508463608
0.7078243025634404,0.5008376405335969
0.8989620107774898,0.6477218767096409
0.9999499143809354,0.7575838009674188
0.5964528586039909,0.4799613521482411
0.9131199702035173,0.3905964548487144
0.9234944402331672,0.10389592802083784
0.8209905201184279,0.04095966861959203
0.1720973411154833,0.6302354467926148
0.8657015693959955,0.8223971779460657
0.9742742290262578,0.31181637919213406
0.022342309737132464,0.033894578238040415
0.8232440923805161,0.07987851495275192
0.9645333000555701,0.42247614608347683
0.36920498384830286,0.7773899136521133
0.9999982400382746,0.9770721832775716
0.4243978183220819,0.06735269203802896
0.7942598092706605,0.7187729728534007
0.999563682114038,0.9998967275129136
0.49515477937986724,0.18910079545531597
0.9892135093195077,0.7731634531965768
0.2401295431583186,0.24393849680841412
0.9804246117940543,0.3796646905346291
0.8925916802670048,0.015559856615250795
0.6079655409128236,0.033371846572403475
0.8678983648239892,0.0812283921779228
0.9233233637565841,0.7587032914573797
0.9998291094185153,0.9975371779705405
0.9995567909872944,0.13028151279755132
0.5097061198534043,0.1501352864232833
0.7596551800652833,0.3602828020979039
0.8635471287208614,0.17314929355437736
0.9967816970061953,0.4106724515861203
0.0017301825092558615,0.17222991225101378
0.5431995678257733,0.01614277092749958
0.962748801257683,0.3885097283582383
0.8040994801560639,0.712515576792572
0.9999798219339677,0.10977346014746275
0.958965150549311,0.030480084382500928
0.8435708209403691,0.33892301887941667
0.5925881904140923,0.06311633436053804
0.9999914675160558,0.9999931467743319
0.999999981019296,0.9972106254815902
0.9533471961914569,0.13398130295910538
0.8489783988561401,0.8202503105649358
0.25386533829341285,0.16011353665266093
0.8217897390171855,0.9546247889029611
0.8674085651536121,0.8695501879215044
0.3343515394134609,0.22841886255129554
0.44437941599962305,0.7698278317538646
0.018924851346815704,0.008700759760447653
0.3936646165141818,0.0807525737916822
0.20947946449415664,0.9760638781246715
0.6536821399411209,0.927794239232815
0.9229827387343223,0.27498286256566196
0.7776338662839342,0.5311294274177397
0.06515835541905637,0.8730365769433839
0.9999999999996109,0.998939060397352
0.9873106063129631,0.999256528127855
0.6306003089739368,0.29114982639839865
0.20918341436790405,0.014237869381121933
0.6981209292659365,0.22000224412276204
0.9994026800157004,0.0030449611002804173
0.9117683600642241,0.4610136311610357
0.0011962027651525975,0.05822774513987134
0.9919414278116779,0.9550634490250147
0.9776649930036595,0.018344420629812442
0.27590542952700514,0.15625692195604274
0.8503418308599402,0.003495284328492137
0.20023454900815346,0.8354538905451346
0.9999942061303908,0.9999971971740705
0.9561334265975471,0.3024421354929378
0.26808268829221005,0.2524453925618358
0.4598284771369473,0.6847083092574809
0.7809623600133225,0.4276119519771326
0.7165970941238038,0.46490433794518304
0.9999999745431504,0.9999941485325764
0.8589731317121813,0.02470830841437166
0.34792442777862315,0.004268332291447442
0.9942583669060765,0.018225511785241122
0.8058239566886854,0.0035727010561899413
0.47621774044475773,0.20672493755847063
0.9999973159248307,0.9999972552796794
0.5038109148549131,0.16059707458376932
0.8879220747436826,0.6761100759257819
0.9999987930520341,0.9998705116463665
0.9171229585291327,0.2887524192813954
0.9999699805145856,0.9996833089702035
0.6389720970529397,0.2546499300126782
0.9422029955601636,0.1291793285113256
0.9999976226958838,0.9531078990475871
0.9216587118638816,0.3033794223470069
0.009727456025562058,0.0265819320748849
0.39808765788126776,0.2496816436079652
0.999864686373567,0.9605390638856995
0.9999838509445617,0.9175409937762411
0.8861766091334967,0.9980843063656639
0.8921043165386141,0.9936049471505486
0.9862318618995571,0.2973998202592165
0.2362457649007561,0.2787916206665632
0.7466687914109575,0.15660105730818943
0.9615938080636709,0.9981760362077201
0.9681588205897397,0.8487534981036248
0.061532339379124924,0.6735276374575287
0.9463786707350494,0.584719011434062
0.9906687457204305,0.778679076802917
0.010962254051460072,0.0312978885075343
0.5264447896291211,0.7291063248904891
0.9905922243577608,0.9962147524584959
0.9245858840050962,0.8830507833683232
0.6168945587153161,0.13990584023679192
0.20202287685600895,0.0005413151972890372
0.8425911277168538,0.0550841032505225
0.3597221396867062,0.17494860294295903
0.8406314418936126,0.6174142462082259
0.9164338650464101,0.23144111739243797
0.999776347899379,0.7729684968346201
0.999528155642673,0.9978248129014294
0.7374667041659105,0.13011619062104346
0.8844557850808665,0.23220667603960135
0.4853276680416002,0.020210394772347956
0.8453239766388959,0.2146122963865894
0.9386469451525402,0.5887918362223475
0.8820247577515159,0.999984065303174
0.8428316742263849,0.7556112389471104
0.46717429111861375,0.38335346633947043
0.36503511351186063,0.05032814069084931
0.9378341801924102,0.21808806263719893
0.08103771167202664,0.00480970238689354
0.18470577226720572,0.22215324220870927
0.809046443768788,0.28150111474468115
0.9283980470069397,0.021927024236219294
0.9997105792952857,0.9939394061207336
0.30535418427181293,0.003031242788187078
0.8230900631866592,0.18392575123124563
0.8559897433020454,0.6669643230469787
0.9782066608893412,0.009683172509085075
0.04059076211801109,0.9088280075256097
0.8812197849783474,0.41569392129775495
0.24255930336533316,0.012992758139731527
0.9882422893620052,0.9960131112429893
0.592868691069723,0.13871078972688117
0.021386350497419115,0.0486097644648022
0.32733867265010286,0.004937309980001944
0.3223199995265024,0.2094461477488618
0.6969243235828463,0.26154839594893725
0.004964287745406348,0.021772140866319175
0.7064791296441272,0.9999566513657324
0.9998457985980125,0.5966588317904469
0.9999999999799034,0.9999979285412339
0.974029982322583,0.15751080242750415
0.866638468652057,0.005605528527458953
0.621172165007566,0.21687510611238542
0.15825249915718648,0.1643119164828989
0.9754634278931759,0.45181961882361676
0.012736646130406953,0.04962813022986224
0.9998175439439613,0.9866486622653274
0.9332313110431406,0.20057543575558956
0.022865519749928783,0.5867655007186678
0.8230371543489386,0.030894525065652628
0.8256744193782958,0.061370648189502844
0.8263279220185548,0.2544263528675186
0.5200589505084711,0.08272137120413368
0.014306235914606783,0.015454236523493174
0.8548644538312538,0.04155355766099564
0.7038804105601173,0.08694204559323752
0.7540320280127765,0.39318301835158187
0.9103707137662316,0.466490582214597
0.9999940154448033,0.9974187352581851
0.9999966711115722,0.9975880010832743
0.8382601840067617,0.8490313436850947
0.6686675258080179,0.07707586952605947
0.02046772244261768,0.23858482744309686
0.14652858929672358,0.05960960393850392
0.4378681642497225,0.0892386871048582
0.9888872889625324,0.5188484378484965
0.5910368666769142,0.014019945998943148
0.22089094624903155,0.16853122930362974
0.7524662824249665,0.5286944983601732
0.010025677522713447,0.003904874759423258
0.017041268330675666,0.06518515112185765
0.3735395890453642,0.17845640581991856
0.6121824329795704,0.9238013720781612
0.6115892092240173,0.973554258517695
0.9999871575921271,0.9753792806772591
0.9999999700704091,0.9992839700242363
0.01184936711888737,0.5627500730468374
0.34255660739189636,0.0037098026755454224
0.903399591928347,0.06546161884013592
0.9607152370535229,0.13752721171673798
0.7998442171438447,0.19987421037745395
0.666635191573696,0.3606323440536756
0.8944501315257525,0.9174146507637393
0.9948801496576122,0.7423464671518403
0.9998601808193948,0.2448392302818618
0.9695243476859415,0.5638134168705582
0.5138931070704581,0.11600743801205661
0.41971077608416574,0.04850225245294243
0.11975767043830171,0.023201032767660525
0.08571282931997569,0.15151780206151305
0.04022604278936635,0.17202364244248983
0.9998070033063167,0.8369883011237579
0.155337897426798,0.07095697295918967
0.9323343600961439,0.3260077239494174
0.9995537488112606,0.029342115102705534
0.9989539737423927,0.8026898631205828
0.9235965106999035,0.9886530465869255
0.6713054778933822,0.17179460390503903
0.5043992713767061,0.07945258105399872
0.9966182767923926,0.5655808944210647
0.9972719978407378,0.454696339733712
0.4818357823479416,0.2854350500075632
0.6644931342972836,0.7420214124534412
0.9999997125764823,0.24816724369441098
0.9892689622927393,0.05750178782380006
0.19812417936500207,0.422986810624253
0.5651909040598041,0.012320529320903205
0.17383808567850928,0.0006454929001928174
0.4646500854366401,0.029948769659520702
2.6956846280119806e-19,0.0007714440071411503
0.9911637385298684,0.7811299834587402
0.4727085310083371,0.21942536207971058
0.874715446495923,0.47860512642036285
0.9833309243120578,0.9765692006845363
0.5004363414647163,0.7657697382992926
0.33355236810489575,0.03383739124959048
0.7239299385501763,0.2074656400410746
0.9520000923905706,0.49662825274271044
0.8412477900131842,0.1516151034308066
0.753585643807275,0.1241303692018347
0.7559899737284489,0.14419011821045719
0.9928977894426684,0.8573498342805742
0.8222433333904777,0.3351002352063287
0.9944278406793177,0.09924547944800621
0.6662946735155402,0.011238484353325475
0.01151250614083947,0.06184596044647232
0.5933551169092068,0.3211943700439926
0.9204249553793523,0.16556741287423013
0.005008663035024817,0.03653709909273728
0.6272384155889955,0.11235794987263005
0.9999999981959841,0.9985522371190514
0.06011605881466933,0.003380215588896334
0.980475704777091,0.9688522351403959
0.9456977307085764,0.12251353838565081
0.9999998553464243,0.9999999006760075
0.6301723362455636,0.23323888126585976
0.6453726550120127,0.3021233763770882
0.17842024476007973,0.009877119487826689
0.8402372358229316,0.25236664935009795
0.4134082811867607,0.5641361083108615
0.995841550028196,0.8743694333194985
0.9886209635579983,0.8150092004896756
0.43988546709387155,0.09130173198727537
0.5209273333120633,0.27395373540436696
0.920505699323318,0.8610685368957972
0.9999750412810569,0.9299807472078695
0.9113734864623687,0.2031482808661046
0.986454762589922,0.8105734538083685
0.3405839100780827,0.3104546242136603
0.45375650753475916,0.5682329499800675
0.46618513284701896,0.012853634872485987
0.9999507986580618,0.9998938084158483
0.14367673664737837,0.003393547229960044
1.0,0.9999999999999999
0.6449045271532697,0.12735809124757702
0.08529084249912103,0.03565538375092409
0.33803726924136507,0.10531987432491337
0.9383137877481459,0.7437471322174903
0.9999950251527281,0.9999923096174763
0.20065019191982292,0.5627839317625026
0.8664839133651804,0.12864159283449986
0.9304388724616846,0.5616605229526095
0.7723044312274219,0.1266025720612659
0.15646998883398505,0.6547034015764311
0.6127411065226609,0.9012605425734812
0.8718887961035902,0.08070764437365684
0.014358675115753429,0.06094164383897258
0.8586514299029964,0.2640503799802654
0.58915675824821,0.07616663996865702
0.5222264437483387,0.1350851709233545
0.9999993349982284,0.9999842209097416
0.917055801780203,0.9109298653936673
0.9846996107918421,0.23172468228051493
0.9999962733234555,0.9631256627045003
0.06843639702245076,0.07061671034287507
0.9672385628406511,0.9188595564600267
0.976334114041805,0.34123651360331964
0.988879537912539,0.6288719465957024
0.9926885834723974,0.7541400469228474
0.9276103924296543,0.8574072965167905
0.05745986888186266,0.3023724351878975
0.4859136202419224,0.9698013196486387
0.029897052617590597,0.17961318375155674
0.9192163940935381,0.9999802141104325
0.9833351114824557,0.5699047030117671
0.15385932958891782,0.041390872853764776
0.05945723429108983,0.2790616894409857
0.9040426281560767,0.11875166275898036
0.9841903279746773,0.8266939569384643
0.7898589804960261,0.01450218193491098
0.7749552395276226,0.32556432193383905
0.9918206748059046,0.2254144528763617
0.3673456848390803,0.0440180670464234
0.7524326912125382,0.020586592690279473
0.9864464457120073,0.016031541272325502
4.061641804319432e-08,7.322668272559668e-06
0.6928448017560749,0.44386258771435705
0.9984130852939607,0.3626030965295676
0.8731759037876522,0.26559291263590834
0.6898008518320448,0.4539141485388469
0.5509626998294294,0.40584007016911355
0.4540191702800482,0.005041862479526207
0.5622168033540911,0.41087406413447
0.4916916618174259,0.3682354197447815
0.23203929729696998,0.15074163257387252
0.00893280286836233,0.030930151160095367
0.9999983317134015,0.9982909716264967
0.9527104409867735,0.12979813827711592
0.23529668309610158,0.5252221234830046
0.7329573745985913,0.07883457566078184
0.9970152823444074,0.26517355713190693
0.05720572395258832,0.32320287620110405
0.9999999260547001,0.999992212839862
0.6645493767823168,0.4262004062466542
0.04208925755313508,0.6106564409876198
0.8329263956028413,0.25151921527696053
0.7169098297518761,0.7006164241713736
0.09093852490490657,0.40950901998400463
0.03549801953829488,0.026037619883597117
0.8281863367055209,0.23139364527899692
0.36526027398566496,0.37471116085897893
0.9617168950578553,0.2000129620602376
0.9999998920616632,0.999939686964046
0.5669978716558706,0.7991496672523338
0.8822107118575605,0.37243413706532585
0.9748631096054525,0.5051111238527641
0.07994940136242427,0.06039105993717921
0.9214843224560824,0.06251457354339021
0.03271267147393326,0.31570891089297537
0.9522057435281098,0.1948065857357398
0.9623845569026483,0.9876595386654242
0.7821035811157958,0.5339541564023251
0.83621626411,0.22708449986725807
0.8145234068585264,0.5795907388557063
0.8660814511635949,0.4646774628400525
0.4905443990895018,0.7205860737676665
0.9960255705133081,0.033215301543638054
0.0071181233143482875,0.006737424008992649
0.981559803851424,0.9992845054857296
0.6218087547856007,0.27899306137975566
0.9969336622897778,0.5752422035548859
0.8129936776136035,0.10458674243769439
0.0016890078767248919,0.9330222552543119
0.870141593408429,0.06842898756876731
0.959939949345735,0.48562898179382
0.9903117633831858,0.9389780855929364
0.9958260966138179,0.5643281142640857
0.7367622657153766,0.014882919360691957
0.9992795195724489,0.019864610522947128
0.097419308274669,0.49525949427272653
0.9987253924512405,0.33269383782833084
0.9867211501665918,0.46013932691266707
0.9998667698325892,0.026259214484068434
0.9049773909064214,0.37199720953242515
0.2805041392761242,0.02509839821123774
0.9999999073612551,0.9699287357115138
0.993071481135057,0.9959017422220057
0.31950079635027895,0.2636862582511757
0.6970828433560322,0.37711460845469985
0.022348421681927064,0.00018308371652161999
0.9232065794648993,0.6690805765737862
0.10356508665849674,0.6758971636198906
0.9130592462596889,0.37920742889822745
0.9905530607821412,0.6612477122018029
0.8494283705741186,0.022855910638907802
0.4968885934347483,0.08358884662796695
0.9037768209983027,0.33682530921764436
0.7555244239135751,0.8778863614051384
0.09608901405849894,0.3365881082004796
0.958030662964388,0.4906041409262759
0.8945038311488038,0.9975235352991825
0.6182572230255904,0.1851220472669695
0.9996195430994743,0.9995616970240807
0.30437364242332077,0.45732893536326685
0.6812473725972946,0.17339003901526212
0.9970964564781297,0.9647349650778281
0.619166929575053,0.16546324468325166
0.8445582129551387,0.1548105053137959
0.3485429570141867,0.14070966937884624
0.909236640099613,0.3756453239889997
0.885693024126067,0.009859233418992329
0.9561416975808341,0.9483439205726477
0.9266928545932672,0.3377666453566822
0.9999999999999981,0.9993863665532348
0.48168846381482183,0.03470923385019019
0.9999999946438184,0.9994094237737321
0.2283589435054772,0.13111140298571705
0.9999999997677979,0.9990427400426319
0.999993258628583,0.9993729004848342
0.26413455758793575,0.20416355431232683
0.003231049781497216,0.2188887874658255
0.9657406578457469,0.008510193526799567
0.16695856144800295,0.11653517662277912
0.5506077870885441,0.32182882625709863
0.9523771466252956,0.7008290363171221
0.8367258451969413,0.36217093525172656
0.9963829867820191,0.1185847435276053
0.7756574198907502,0.13413001946930203
0.5476877129813118,0.49198864205019477
0.8839351583479564,0.11885435876124105
0.9959200756503597,0.7847268882747761
0.9988557916801248,0.7354466653288149
0.9990745487503248,0.9993250706517092
0.0034043025559991748,0.4930040198323232
0.8064635190808036,0.41243988568993295
0.8442726566610979,0.8534279821321573
0.8225522685820434,0.9504430832856718
0.5488991537482296,0.0851600769113704
0.9952198617955792,0.9696450217898255
0.7792958555417353,0.7598737739095534
0.6079436571973453,0.011339197440656052
0.3214559100201364,0.6335297367055202
0.9998822174552515,0.6974360969972524
0.10001400301952389,2.455752871207666e-05
0.9899484689513214,0.9973495242047493
0.9472762922410446,0.6612291266301367
0.08294879558213045,0.006830547891893382
0.997723675919079,0.7572912708966899
0.6123509987293647,0.07022277306989905
0.9905142266273486,0.25269433248127715
0.18181161091817058,0.24032132561016684
0.9129935643429475,0.10941174454969212
0.9252296389944675,0.34602314677817786
0.9946750036519033,0.9486633833732477
0.2646314271707713,0.14668388845789535
0.9095146751254244,0.22295858673018204
0.9884733376095017,0.9997839049960998
0.4583092114991787,0.28179800356644447
0.5606224518719343,0.18511106711890907
0.5255556992281685,0.09600147617759991
0.9997418013319256,0.9547761987209127
0.1340902419979509,0.5683968446298515
0.8274565902626737,0.5835499779183383
0.31498247816570285,0.19668669413652384
0.9999999948101815,0.999998329143765
0.7735160869899682,0.7990110795702103
0.4832797120322917,0.6704268350241135
0.9731091080944683,0.6881353670932819
0.8230169312417324,0.451722725299151
0.9900019513262738,0.8241778659902278
0.42230221173983984,0.33924746648011084
0.11891306314122284,0.010527905073950052
0.9999999446062353,0.9975099433083146
0.0004454017857201548,0.005849936374927554
0.9999180432427528,0.3180705140936966
0.9999999574259513,0.37029738392944
0.6456715163499909,0.16176322100926196
0.8259673793142464,0.2840855754649224
0.1358358764977144,0.07262691042064681
0.6012351271089731,0.14543243738984332
0.8204423891471523,0.25121638563747506
0.9205538429555866,0.8524745021950909
0.9999840775082176,0.9228517473351336
0.16933493021019333,0.08037773441103545
0.9585536160559095,0.5848476469888861
0.7181215396351818,0.025487493354258296
0.6046888269571282,0.7161932330052676
0.8967984132035025,0.420689342922765
0.9992821006165832,0.3133070221616697
0.7032228907143545,0.07891855196927806
0.8547841708084749,0.9996468999821443
0.5673097499801885,0.7251199082939996
0.6272967834978773,0.2047845432445767
0.4663003313761569,0.4804677725862852
0.9731493428590533,0.8778733301381652
0.907027651013055,0.5839229167788148
0.9643374882524883,0.9785180465703655
0.18585199951241138,0.03187941840593542
0.8772850344958458,0.44547044934500457
0.8976729195782706,0.17397520461203686
0.999999999970826,0.999999988258173
0.38525912839386045,0.23980908327075426
0.00834796721786554,0.0861547472992151
0.0003478933957055881,3.182032232602551e-05
3.945543874201426e-05,0.3874357823551685
0.9103571410429773,0.11343657401878161
0.8763433217408536,0.6155103814391204
0.5689131981492522,0.272056199163025
0.2500047477118919,0.20051472163664832
0.9275580335152614,0.7303964174334255
0.2175344145004781,0.13329659531858792
0.9980670471811373,0.5919981515300701
0.8394061407111745,0.2086699672133811
0.999860954644562,0.7881067481632116
0.31413542945364936,0.07030625949815131
0.0021028907665323797,0.005159888603785538
0.8173763738193882,0.19260867835990805
0.6366728301860051,0.3007994182833643
0.4436794483107788,0.6878667007745072
0.06250939007729385,0.13030860343229664
0.9994538652955848,0.839627916015466
0.891210995750142,0.28994649030382835
0.613726368603554,0.023363005855206412
0.9514056747506142,0.00025308852896686673
0.563892197807603,0.003890605363551235
0.6215126452974924,0.17844383240686232
0.9779359713369672,0.6082488552579709
0.951506742767172,0.4895663915810955
0.9912176880609269,0.5320177266602409
0.8715257290936232,0.4686410405611733
0.9030740490445093,0.2386361435033368
0.35961782984843293,0.8310921628660063
0.6408997078789321,0.6206271593246951
0.9819147642273278,0.018324996704810064
0.14688548891128522,0.04289923805934665
0.4848368466059341,0.03932549654467136
0.8669169011298186,0.40492096752052426
0.26808529380769525,0.1855122673501607
0.9996604199741014,0.0002994868572745038
0.33323114037855006,0.7858725271446472
0.9972589966320368,0.6880050486641004
0.42281148642148114,0.009383027284618206
0.9016559757323129,0.5149321777539669
0.9780922803236688,0.5062996790846976
0.5357953574646016,0.008011245029695717
0.4525082949011077,0.33507507455567154
0.014323832336171504,0.7805034349120434
0.6418119944658893,0.0738912259441355
0.9971842734590173,0.9581417829750823
0.5606162795737792,0.1654270759526593
0.215881600505201,0.2826062851170542
0.46116031123636286,0.3338627175092117
0.1704805621385648,0.1274248552772786
0.9880201884703611,0.6850791894778503
0.06184374548151831,0.054821596757869046
0.9247202945519799,0.15102129299073377
0.8164889374614853,0.16835914831662369
0.8585907619109238,0.24257461692641966
0.9210478872679776,0.2768307891857794
0.9991187960720996,0.43920199385483055
0.4706808958736388,0.38408988178411324
0.888255055176598,0.24634214351821837
0.7918419434724214,0.8064360733079874
0.03442848044258775,0.014301800802750276
0.43862479856519915,0.11070574244987318
0.9999203560941037,0.9908359285341587
0.9877363489767775,0.5048627257540667
0.9608932693817616,0.21527802705776775
0.9306609606774441,0.5612315938497418
0.9854470219437282,0.5195721560308445
0.9999999767790634,0.9997250928261879
0.8709193552516616,0.4323899127300682
0.8369959791713499,0.43519752294518116
0.934368735082497,0.04426618867854889
0.9907354926941639,0.9876705978436487
0.9999988058084822,0.9818388636657689
0.07028878386936781,0.08985177643168857
0.9637337795217968,0.011448343995140314
0.9294272924654685,0.9902863375531831
0.9938574602054231,0.9894772711463085
0.9998790671157644,0.9982607340004066
0.6211390639660702,0.11166479603462025
0.862662749632247,0.014288020689681146
0.9999999999884202,0.9773105175548904
0.6183502190025483,0.002135289989789177
0.513801940390275,0.20436807641105414
0.07882481130639636,0.0023058363324339006
0.9988681469884995,0.991608662908516
0.6059485125829264,0.04306639562119634
0.790292307404868,0.007755425364802013
0.9975515706352833,0.6501776354832622
0.9795319250391508,0.5213896869699368
0.9005563014750511,0.03078775328277723
0.9850212188063597,0.38975687793818353
0.9846217207277463,0.025068051180390728
0.6960367002054596,0.07017973429300228
0.999999999999912,0.9986599817259767
0.999553669717621,0.9950275119126615
0.2812781724542928,0.47425896231441805
0.09473636963686381,0.14489152866603752
0.4583215630223608,0.43271628559264796
0.8123661062563079,0.05171020263836658
0.9901342358245993,0.05760669756588
0.21935947435684244,0.019522302691067132
0.8303009872110817,0.04030156907770655
0.4084462258632398,0.23060729322767345
0.024191449573422365,0.035573036428704095
0.9672871876702973,0.17450080930851283
0.691929349107033,0.15561056143016475
0.9999999998850256,0.9996954556552455
0.2184388327064345,0.12239098437165792
0.9824060309020143,0.4316943853111848
0.9999999977353965,0.9998756344025459
0.884912481338963,0.6002166366248216
0.035878482884870604,0.09149947830340029
0.5406354047971491,0.6525224929273952
0.5969242597665149,0.08701965491912109
0.9026073410646556,0.07229382639031871
0.9998347254627158,0.7659804201073064
0.9984116150450221,0.8269153122697823
0.6185471102294486,0.9993358066293961
0.9906672030891938,0.01111961910503244
0.9998726402346785,0.8282617335346776
0.03921122859978754,0.18909191076241122
0.16170286614454732,0.04462019655565564
0.9925738465234967,0.37543987607720236
0.12005646160565649,0.033377639540576785
0.41032717259439444,0.006767365442686
0.730533426050386,0.07315308790510504
0.9999994963619802,0.999919783127949
0.09013531488782685,0.25581452114451464
0.969341992155679,0.25512847759253376
0.9999945578353473,0.7594377566177719
0.19535230127659686,0.3219205445222922
0.09626690230634163,0.229648698628683
0.7504625989395615,0.03898871456864333
0.8825024410227011,0.3195989414589111
0.6703680413332351,0.17679436490228698
0.31973543705304797,0.3536736674481536
0.6057165159084624,0.772477893150721
0.9184318797230595,0.5576843304655466
0.9998188764589213,0.9965444952122774
0.8810431719699942,0.9950649595454342
0.8832101464957621,0.1408091483015103
0.08720856661466006,0.3302042288485628
0.9788335521701895,0.15963709564559367
0.39963351395831376,0.6930033380551196
0.9995694702076481,0.9475865370532282
0.8760907249635871,0.2420768045073481
0.5016773169752938,0.23403056629429622
0.9021500423352791,0.1098273244690291
0.48663023817000167,0.4578503894905019
0.18311548935066552,0.10850238078459765
0.9977633468338054,0.878102274156453
0.9994539481888632,7.169633380106859e-05
0.9595332666216676,0.688050458877637
0.7728699213268855,0.7861587994941015
0.028479352654725384,0.10439496130892505
0.9656723030395366,0.22097148740447858
0.03899097921906362,0.209702868610124
0.6222347151740123,0.3087265332653085
0.9999998797356533,0.9212065777115851
0.8579884723073667,0.6950542573783794
0.9735149186224585,0.836616762687469
0.99956754801167,0.9632309346033575
0.5900536982169404,0.005304538575699269
0.247452960346763,0.05483920809507602
0.9315592090393481,0.07571769033380446
0.25900648154690364,0.10340438810832736
0.7767826641834716,0.04009271370237466
0.181925325783131,0.015282272740500017
0.07775976999129869,0.0005551575031542043
0.994022403769945,0.7030617629574414
0.8576314340266236,0.08107344770140006
0.0884630413982692,0.010706342952014489
0.9701928900616674,0.01315411619460978
0.9520764624456475,0.6350083543989374
0.7100725601673331,0.3566171017418935
0.9999999999999997,1.0
0.727552355359234,0.4808556243146209
0.9252002819356281,0.2224551971765679
0.9804405676906923,0.7529412060957545
0.6792470781240685,0.6271624104092568
0.9695542845876853,0.39398438988114987
0.9993063515573064,0.3117511614634868
0.9985601643483617,0.9339376688711375
0.9997051344161637,0.9971836285795928
0.9998518326273071,0.27775838478264314
0.2780646831542008,0.1933793125544144
0.9973017005906263,0.6227943346398471
0.0040415176055502555,0.07223645376979435
0.2985274823754337,0.00553885263158466
0.0001676952049164205,0.0003562975604741661
0.9946177127466282,0.9776003626590318
0.9994265818826332,0.9999953981162756
0.9999854750409249,0.9997154944141329
1.0,0.9999966737459031
0.6511153055019585,0.03509985548984416
0.1749454011836415,0.11174351569384498
0.9999887570878822,0.9997610199572189
0.8254680017528551,0.5171848080096938
0.9823203917598656,0.028975628545719428
0.16246205821927118,0.5891163382626227
0.12123978115429426,0.0001472246626899059
0.07372153799772692,0.4721074214264151
0.11643193180664056,0.11718881383925941
0.9516815375637653,0.5427884151978469
0.582769027116657,0.03650685310381034
0.9688676107279136,0.898661872901422
0.9999947675870031,0.9999994886229344
0.8184130443990615,0.8416615473266151
0.8871384060827769,0.46765078337330035
0.9999967762473011,0.9999178730961706
0.062178607490040505,0.02927953952453377
0.8873138302003624,0.6468847230399974
0.8095161013122176,0.41839112909509363
0.18203194868502445,0.7304096960097605
0.8807071700733262,0.5216892849685926
0.9692162046642844,0.636877358716898
0.6037929381583006,0.0897444651724081
0.3373402810877789,0.05588436209962301
0.9717483040715251,0.5443207048138323
0.856176141105988,0.6886763396665235
1.8479058551139975e-07,3.128813533383824e-05
0.9407424205683613,0.41950053078257465
0.999593475886334,0.0009387855045523383
0.9331607947274799,0.7541962424681452
0.3004596517287422,0.2843302668670664
0.9581731204636104,0.9998787457647841
0.30242643420818843,0.2655507040007779
0.6030751276049503,0.5918051424145665
0.6043863969519403,0.6953938573417515
0.23473252513605883,0.0432405447082743
0.11374786348809954,0.15352531151894147
0.49148463970864875,0.20795301364795038
0.6470335304392713,0.472256908221608
0.9381414490670666,0.8626758914525815
0.3086767300107828,0.09816347266962612
0.9999995533984772,0.9070082836513168
0.9904270600600938,0.027739783549296695
0.5932585876342747,0.29347778268160607
0.9209024722892187,0.2492315933802959
0.6269298455102085,0.1911133381667386
0.8544413384238831,0.6929252884726824
0.829034887469574,0.701399266843495
0.9993640312633972,0.9939669500159173
0.9999998789378817,0.9980954438780011
0.7995229918953431,0.7088075379860013
0.43182865730796777,0.05584744900209487
0.7346291875986118,0.01583994707049083
0.96607935730129,0.09847252656297012
0.46316299127012817,0.012886546046831392
0.48966927607786104,0.0015347973935189727
0.6360293904476619,0.19818114833206066
0.9377872353682815,0.14917451897040002
0.6020949518535654,0.15170836990388017
0.6894784746329934,0.14581270067860944
0.7321101121898081,0.10690018146397384
0.869063616401976,0.675751077498634
0.7401081509228142,0.30253979825448335
0.7047589679448092,0.042491281595358824
0.9559884647851682,0.5694385704827993
0.45070168422446555,0.5959093687933819
0.9999743133270705,0.9965444322787355
0.8804390196041325,0.1039253034672806
0.9618111098658677,0.0019368345446047275
0.3670034669253725,0.8179974150989812
0.9905669232630571,0.9999085071643061
0.8943974960701534,0.6257701259209227
0.009304767253046272,0.3335166026420373
0.044837783104190315,0.06010428364033902
0.4725937623160389,0.040378471023915466
0.8361140390739766,0.9891900146977689
0.9302537613031756,0.45190938599731895
0.999999999999984,0.9999960311267871
0.84502625972528,0.07304835977675106
0.6677566121017555,0.10384395181447331
0.501555807706196,0.3823811931109417
0.6239267341489697,0.023294229976636317
0.5680699521808803,0.2779844697268094
0.9999999439002637,0.9999943149389531
0.5697936223053283,0.11388311775636918
0.8394798333026481,0.817238128938212
0.8080964581384188,0.4049586476262533
0.011541374292584651,0.14715481923292395
0.9999987626920407,0.9999989354355824
0.9917109176798019,0.548325395386397
0.9392852221360564,0.6989053448288097
0.9967585366877078,0.9704670278767016
0.992475612511143,0.5676335422849113
0.290985615054173,0.9859097761189766
0.4193518811785943,0.018069308607021616
0.7323031549316696,0.361336066191878
0.9872306077899757,0.6552986627681153
0.9435874217882194,0.5328692789147547
0.8488326226383622,0.5943608466527006
0.2823623966104584,0.13112066638266368
0.4968885934347483,0.08358884662796695
0.12415440570737113,0.3406799449271218
0.2730780265904177,0.1998547563919431
0.8803740834304343,0.16690590742857633
0.9119472880792133,0.8445791627707425
0.204434713155608,0.8920381262917372
0.9512224336689681,0.9843467305979594
0.7171919657346651,0.32522309797357335
0.0004533430046994122,0.008244300860990218
0.9999957841760508,0.315065111949702
0.7938171439371176,0.1320004632724681
0.9403293602763004,0.8550700622929619
0.9271306345121588,0.6334424973160862
0.6112890002362281,0.4210980100912125
0.971615263630929,0.6433934654506416
0.8761372359727932,0.4034296279802037
0.9998934754293914,0.9424499238033074
0.8190780979782881,0.3305282220108854
0.049638909388805316,0.15046216328830514
0.9998619144606851,0.9466878736043467
0.32464263270358446,0.17332491511317674
0.11189298627877974,0.0029948956317547935
0.7903316636962427,0.14455411668563695
0.9999963710833808,0.967745297903546
0.7200374215734626,0.2901033270776972
0.24346930361215552,0.7176748413897659
0.3318057817356418,0.3487050268034721
0.7031351735611888,0.2491924989877646
0.5072892348367006,0.8853286975168456
0.999966498042684,0.9976476834813209
0.7856095764891741,0.4491565403026005
0.969050339994431,0.7384578564088918
0.022493537549568843,0.9467225891216927
0.3144481286643039,0.03906289239802888
0.21005029018701493,0.050937457467035666
0.5216101975540297,0.09111224608602504
0.6020659847880436,0.6272893666239265
0.926764316329749,0.8511765322520104
0.7126460281541369,0.00853278265914423
0.9999999999799872,0.9999999726604314
0.7413912851617374,0.21880664936833902
0.9744479005293907,0.377990193534633
0.9999098012347618,0.9832135179545789
0.9408329604745117,0.19238829204087599
0.0004860939224816765,0.5225136477040107
0.9999999797170663,0.2564894008440203
0.9950300856671853,0.48548293978789114
0.25860057436334283,0.8198241826688889
0.98944080682989,0.9658339569369087
0.9229879163273667,0.3578346037114786
0.7289860675112898,0.21006415975441323
2.8428786955639514e-06,0.0062693903047140054
0.8741836562384232,0.07851719861208055
0.02338894235109399,0.1809594927731983
0.03685271911987884,0.13099189988408885
0.8261048151977665,0.5284275843799299
0.8939265518857508,0.011673811628424777
0.5564119374753188,0.17191253126955716
0.9810414857407379,0.6647486091831232
0.02699866325060447,0.03809463083437765
0.004939448833507293,0.03443894430961193
0.008008268452175941,0.018962295521188343
0.9578163677270511,0.6783137317760234
0.9999934627535957,0.9964047567184094
0.846200908312613,0.3824260263245842
0.8194324753600108,0.37316899036371387
0.08457112207729238,0.39230808360661024
0.00869556693350381,0.12228547915876746
0.9760992238248588,0.9035728525595073
0.994042362076565,0.7793319899894504
0.9652334384940378,0.6207465539341556
0.9550939167464485,0.9952162627426152
0.11255399166090917,0.07013149860385719
0.1241924651091744,0.06047756194046512
0.5739837205301497,0.045409665091117206
0.9652855733649428,0.15869302879165056
0.6570410991291724,0.7031619231765606
0.7209471437517251,0.13365136467124794
0.44035338772931143,0.003108110377587842
0.6742938313782725,0.0174035366214644
0.694835648388649,0.5560495065086473
0.9859720484417208,0.9780641236119597
0.0026465768662420554,0.039681425500996646
0.7914078783832093,0.7034209521669272
0.8523004251352344,0.37147538491623044
0.9011205988745882,0.10254751541086501
0.6935040698218256,0.14513875957993427
0.7731166566520052,0.22159280304914467
0.8201139760814201,0.5022490160932849
0.9893738329240016,0.9999885728881489
0.9995682354195967,0.9999369733073085
0.5750505236795447,0.6854211645558667
0.9999999995827658,0.9999999999999962
0.9771148667750967,0.02676050715710395
7.251289839183369e-05,0.048193409083898416
0.9984446285780568,0.014418797659320887
0.9999999998490573,0.9999995921407127
0.6829063013995731,0.30705990097606184
0.005982153105905346,0.0013613676994373757
0.8766306179668838,0.23012056208445766
0.9036489008912716,0.8228309781804336
0.9978835162397967,0.46845147454034375
0.9950569765414481,0.005846877058823196
0.8391844798834961,0.23208398077976622
0.2970353563106956,0.2082965038307068
0.9983590111961782,0.9286616778258613
0.8724397623707759,0.45694855326252076
0.7493259733344549,0.237199047638119
0.8970436815441878,0.6828001762071854
0.9909178565793492,0.6003482894820715
0.2221175633364903,0.30632413350998733
0.9999999999999682,0.9999999999931323
0.8286048969890218,0.6214274808268516
0.90023851451544,0.048251071981792674
0.9692585873255282,0.550824119203005
0.8717137649702139,0.31305629374178456
0.7392932923593514,0.5138096350135588
0.6443610103326812,0.02119053356883769
0.026741831877087705,0.21803878771447865
0.8904283987253125,0.49711678137873394
0.6777299703248909,0.1646315861891523
0.472330742650194,0.30036697838533916
0.6934036766198172,0.02219155187157085
0.9999676389550812,0.15399934703143417
0.3699651318298537,0.1521224937312073
0.08826175607702538,0.4220416927780987
0.0013406075269571781,0.006929845178702412
0.801033571995138,0.04463165058984644
0.8971182107639326,0.991290453021217
0.4162763141583107,0.9097183596443663
0.9848919187216447,0.996905887169726
0.6473503041989558,0.08852465239062861
0.9169047619781625,0.4220021027241225
0.5259645460551471,0.24828940020697862
0.7354874818862014,0.019101650951300075
0.6204321543441378,0.03195883890659762
0.12037985431796289,0.12263507810779303
0.9067144046437975,0.255673779816008
0.9991359901051802,0.8279702388980741
8.584526070129148e-05,0.16587408885792299
0.2754556432556744,0.022090285445025254
0.9741860708506136,0.16058324700836746
0.779359733415725,0.044293164528832536
0.9965349275049361,0.9895502456176195
0.46401877498134103,0.08612710707337912
0.9858257177654142,0.6906970588935339
0.6436488862330456,0.2612867421566113
0.9999992801728084,0.0002218343228073853
0.0034360728518041048,0.031307106860834794
0.9997019164090113,0.06237995678706895
0.9700522620383468,0.05633319232122255
0.46204604053801485,0.4965197132796819
0.9999996971618932,0.9999639176963123
0.5846346199691728,0.038280994725702115
0.001598076037275517,0.05373650361440079
0.9573481153000892,0.6021651603683786
0.9062139526010452,0.28382811287147236
0.9736367366856037,0.004539822161490122
0.7359711527052148,0.0398538964366995
0.5281176250151985,0.6382725839519873
0.9943920812529042,0.9003006080727596
0.7072988569749232,0.833173341751663
0.011714337259961651,0.00391247302724118
0.9896499228823642,0.6492173942633794
0.3906314262668683,0.02444913530373451
0.7592369724794912,0.3547333802597361
0.9946995610138181,0.9999530855832324
0.9870655056923809,0.4503022045576106
0.018856162503000026,0.8705908161783683
0.9946085592262436,0.5330058426068345
0.8126662944284381,0.1294059033254366
0.14679941582958536,0.01637268212447472
0.8296125701234256,0.20501874792170321
4.0675034064696694e-05,1.0236071929904448e-06
0.9773502121574299,0.7729067222601448
0.6088850445632383,0.5886006791860834
0.9626667648695425,0.49458049572183665
0.7320043475226633,0.49989941615887545
0.8893165035698593,0.6275898612430553
0.9203890908665711,0.3181062197198907
0.9999999175753299,0.9999988107496679
0.8765908022140981,0.46520506463052885
0.00997798883832893,0.09445724107626723
0.7611296272261423,0.18125944300993155
0.9997125865549564,0.0010773618102050983
0.5457925446094661,0.007367101380295452
0.9866121122924519,0.5538947940547156
0.9390324251429792,0.24539283359187125
0.15418733101436835,0.07175837147145157
0.9998644247448448,0.8332025758224662
0.9708455506180518,0.6196217153866782
0.9972922932567297,0.9998614713248922
0.997883965597303,0.09561021812226214
0.9999995042308426,0.9991305127668512
0.6683273397098559,0.27794272793281727
0.9993029159802849,0.9902615515267422
0.9759458570277814,0.6548546468417656
0.9998103897986905,0.9770592932994666
0.05615706551150842,0.9996727131159077
0.23423697390527312,0.1622671620608718
0.9486495789779288,0.5767685436302118
0.7023629009395163,0.24504658250462114
0.7797870587231974,0.3481301633916896
0.04699041273818499,0.08260340045013473
0.7221082682147222,0.009022416462470434
0.9903272138948943,0.6693324292504258
0.09523696970150361,0.5132326039999989
0.9999999999999232,0.9999999999999981
0.9999822792548904,0.13985129733783125
0.24465262347216626,0.3328649558966281
0.5922683942061147,0.0628700067910116
0.8379970134722949,0.27973926780732056
0.23598500587129537,0.10365829740462063
0.8197424216477185,0.027152543539894367
0.9117613660290073,0.5997551472329214
0.999113514371639,0.05803041534233855
0.9999999886644694,0.7008820824248414
0.28627834465774,0.020635994143067368
3.5824673699064296e-05,0.0030747554411834654
0.6849847582884754,0.2264318867681683
0.42374052029890574,0.07096583572392666
0.9077616871949339,0.21255511274700245
0.1506444483568159,0.9774233402709714
0.03973717955521586,0.9942889535400102
0.9754194846603104,0.06611909678491694
0.01749782791674323,0.2642919790052973
0.9734226698356344,0.033671231473854195
0.8079310249349577,0.32082415907605144
0.5515455626703911,0.09638636809475847
0.98817697638057,0.7529479117359709
0.5220944116592843,0.02553897502464392
0.8937292135203114,0.3058522235425873
0.15169682393065656,0.2358820960807523
0.8953771037253742,0.6844230675568616
0.8984178465339279,0.5392250119848571
0.7954826554761304,0.2148381264790842
0.997401571840192,0.9059075869057867
0.825754450074473,0.016931489397063595
0.830492064040641,0.999727533230152
0.7217086124358368,0.7330705622962025
0.7162073943756869,0.12154002369338425
0.9999999999514766,0.008380481768209852
0.0840511228460453,0.3483572710171884
0.9983069468873569,0.5636718249853832
0.18389855324872334,0.23652611001211554
0.3704889840135499,0.010495274161123783
0.9080106464541161,0.6482177643864078
0.14797221711545053,0.5918710000793345
0.00277711649810398,0.0006479682299876108
0.9997205601365848,0.9999617673627187
0.9970714250571951,0.2571494197311594
0.15338242751421685,0.078829285032962
0.8999840441892786,0.8090893205984042
0.9346871328818263,0.061121077640790354
0.935592240560123,0.0324220903843526
0.9921758621160544,0.2430156840986831
0.7014820312617958,0.07014747964991393
0.9941934716463587,0.7785617107066936
0.981731944505591,0.8588404098663116
0.3245424039713106,0.09009873825012486
0.4526979795984487,0.20220314599360958
0.9867861045989456,0.5269310466614372
0.22842242233498902,0.7897647253718161
0.6518916111210113,0.01778417024020738
0.9953166312203588,0.1218289336450985
0.9602421863777346,0.09606480203821996
0.9955158389351878,0.9985202256730155
0.9831123754531539,0.5187523116606922
0.5079143888644619,0.003635098075016256
0.7046310429536036,0.1603375159022984
0.6681060290515695,0.13781579664291663
0.7808944484915191,0.9533895406135133
0.9999992254127897,0.9999546385665604
0.09222504164554965,0.2532218173459884
0.4461987407331308,0.0801674276080144
0.21476824637163197,0.9058839997183558
0.5886749082495444,0.20848659508702688
0.9309226931951659,0.010154976272877746
0.9995378750130948,0.09462844578129521
0.9870558463576944,0.9602741591055834
0.401070102167139,0.38005176606424973
0.9701497317161554,0.1127244778699481
0.9456436903715051,0.06651283456866666
0.9999575464085039,0.3160569305584444
0.07978346988961753,0.13691600662935258
0.5807452003337387,0.0021268673669903888
0.9988649979254545,0.05248812597937253
0.9999990485765494,0.9999108354800502
0.0031575920637516974,0.1604406133291826
0.9110230868233307,0.8880412104187413
0.9996888618686202,0.9996550172189195
0.9953452304945548,0.6122898686429967
0.01715568982560371,0.04205478815481568
0.9903932258181337,0.9833666717571866
0.7779004467291915,0.04044104094747287
0.971344195603898,0.1035722435534317
0.9880667395886131,0.447837771738416
0.8626364452857618,0.4531395926977715
0.9968449371170071,0.9902631421766278
0.8238194559213542,0.46156210740627157
0.7397806672077742,0.1678723688830868
0.9999644382226425,0.9970586245150667
0.34976577706885204,0.38793557542984675
0.3598892087854094,0.04163035905655563
0.058038997943716794,0.4036141561963731
0.7679600411159262,0.5998500964999892
0.4097478390607705,0.5350215538424851
0.30177881858374944,7.469870701710711e-05
0.37638169187630943,0.1878886709115204
0.9999999999459438,0.9999051321288391
0.9531728424647243,0.7362764958678226
0.9999999967569708,0.20956401244530865
0.9991934031823874,0.5428429596681635
0.7807424008098615,0.8039838236132107
0.22739131673875435,0.4193929590173714
0.29834124844299165,0.08462832357635448
0.07404485198594393,0.0009999555976717802
0.7692804044832715,0.5775805417678652
0.8696804909719131,0.9996789003116344
0.954655020823987,0.523545648931258
0.8497487056231898,0.6902501835061706
0.999999999489128,0.9999999176918443
0.9442277889321204,0.640132382480591
0.9635867196970831,0.17116599222416332
0.3241683136212834,0.12990081561149067
0.9308547626301266,0.05801094730221609
0.5514378665384664,0.07138388101372396
0.139127080118297,0.16058107898247073
0.48904144471010697,0.017451859802115485
0.0612076293755646,0.16799658137132392
0.896263993579266,0.23900328272643978
0.05648407610699566,0.05035828739990056
0.9568810770633781,0.20098024036291265
0.9993878263576558,0.2816989149023406
0.7450149733102406,0.13695693070006756
0.5156823572930188,0.43853405323812583
0.9960465585997553,0.14431010232177077
0.9746894845193664,0.9739273844601586
0.26376067431982,0.04733902523008983
0.41373078284478393,0.2275724058960362
0.9948586367227432,0.43869899594672535
0.9987595427514642,0.42713588684134046
0.7234802957328827,0.04339686798584051
0.2536974871107456,0.02875365042036461
0.28578387316118703,0.011077697008259117
0.995107948820613,0.8015542535238231
0.9044916757011271,0.17831723779015038
0.9324751536779265,0.2882293456967457
0.8485983288997063,0.1250521479314763
0.7257236453432201,0.2294409664603418
0.2656702596553984,0.9942105225522786
0.8662436303013032,0.8179925196861368
0.790012903710043,0.027354187431108148
0.9799278114937059,0.7876761439504818
0.925367172566275,0.029619742657045475
0.9328446329792041,0.2378638784308523
9.865240098021297e-05,0.06624418427267066
0.12340881077003568,0.00547944429077929
0.7852903993588978,0.6035990498954624
0.18372422899559604,0.07510939863050088
0.9877901891014946,0.19268378711707587
0.513197888792365,0.5811033299148013
0.9230245537101666,0.20603817287347267
0.19429576790227787,0.005197277547356351
0.9844696845355008,0.4445253160570269
0.9701002342803793,0.5337827853415291
0.11747643318133881,0.015273507870019952
0.00172627860028378,0.5837643244302684
0.8483242259772449,0.10946884475912717
0.23873413336961383,0.841652019889178
0.9999974482901088,0.9985564372200905
0.9656908155440258,0.5602863545349737
0.005364944481037062,0.8813336810899138
0.022757057196152883,0.04117583469451464
0.9995454259500882,0.3734366140649766
0.1349866143658938,0.21552777385376307
0.8444500931351664,0.3812955579369477
0.9991373232120886,0.9994794603306092
0.9964252866068694,0.9272937197812884
0.007993096582973072,0.12716107680425828
0.9964035209916506,0.893466606060378
0.8091631760577012,0.13648409379682186
0.9905333909337994,0.09897166132169988
0.9822218882164744,0.7942599529158019
0.959245418889764,0.802900795644388
0.9763245022337952,0.6736320527702998
0.999999323120859,0.9999985609541238
0.8765300800630058,0.6448004696386234
0.6264887769435715,0.5027083007205181
0.7418106526837014,0.13214314052373935
0.7188124568979727,0.4109895548494649
0.9950085719746977,0.34874930576042057
0.0014110149324105439,0.07918132080790119
0.8949629779703353,0.22414224566316324
0.9577060490241402,0.1418518438871292
0.5997414088919577,0.06719911713912573
0.8282985775779269,0.758299435621969
0.7880461632617212,0.26809168689488944
0.292446461911758,0.06668557174745389
0.994234660408829,0.7028225695104267
0.9040959690308418,0.0266529503257893
0.08970977651641443,0.18686068981438525
0.5629829962941555,0.15571286476594606
0.8889756646467852,0.6128077619759174
0.646056829265206,0.012383604115438545
0.6577357221105659,0.2817721128140395
0.9506870811671446,0.9996121196412205
0.9211027905263421,0.45579073831392986
0.9999997091680964,0.9998970582479701
0.9876999043279925,0.5506444141946264
0.7441259741337952,0.28897967936744573
0.9073111795481111,0.17874850268323794
0.1386602792116705,0.1589794226447054
0.9648432553101798,0.5749485588479307
0.7043396397880821,0.032531459726687396
0.9576248113512867,0.21923132792951816
0.9100836402486123,0.259979617718594
0.6657885209195517,0.24210731837407481
0.7838324517672132,0.0028990390635823746
0.12802904908815216,0.115013133000951
0.8827666967079212,0.8435538209502934
0.9993611234649564,0.9999597440731962
0.0005147742543579127,0.00316449660364211
0.5315272873646223,0.5450128729131454
0.5175176071068733,0.7216111111489754
0.9085703003592237,0.45697197833180564
0.912608728461726,0.49329346723713624
0.9999999993192583,0.9999791207566149
0.5831354367354329,0.06683128721701252
0.04180527128631852,0.40008123368020987
0.08492537291316961,0.0009706867196678101
0.9999988932915099,0.9941550788622614
0.944820436130515,0.17546629122073717
0.026751855306242075,0.2547231238552328
0.9781277938491473,0.10011699721966555
0.6803339394780417,0.9216798913923888
0.831153803278464,0.23210060853900805
0.9999976442515986,0.9999988664819127
0.03415663975429717,0.3414149574403346
0.9433217092496524,0.6682244414096198
0.9999999605841757,0.979906186043143
0.9427938646330322,0.004175073355891355
0.04477161810375774,0.293948210113504
0.9754838603341003,0.17294736027164387
0.8599328015741193,0.9384046156824468
0.8746184810294941,0.6841445985066961
0.7176565769238213,0.6505524289591011
0.9966438334618527,0.8498865463018733
0.35537668523429744,0.00809758777361791
0.8463945891529413,0.028657426761544823
0.4728208358096141,0.4562613152599713
0.7385230336935535,0.12015699616542862
0.8577500647375693,0.6085402094207735
0.012488671874628992,0.17015762433873496
0.37135799627973487,0.33670039413703473
0.9999999969187693,0.9979701704503112
0.35334860216781083,0.2105291659795145
0.9999995496979248,0.02380813429177105
0.9139964012494314,0.998169296964954
0.41959964232245545,0.10954381266484087
0.5018059147490078,0.05403715548077325
0.9958396505019458,0.26675215910969474
0.2361367710857585,0.3823669821218327
0.9647938483795023,0.8838538150528877
0.15954606344440872,0.6048125063439251
0.6364910264684622,0.36979615331717247
0.9822150637390407,0.9982229959907939
0.9024532315511395,0.34815320197199384
0.9581949885861285,0.8851947424650941
0.9999963083210182,0.5798447088878056
0.5077277156061809,0.3114669540084459
0.7251187291523159,0.0423480849054785
0.40949078539662326,0.004241171407041881
0.11485903803045258,0.05690615794503087
0.00446491330952711,0.004070020751704515
0.9648675283021404,0.01947096241721949
0.9139421961994548,0.09001651359087483
0.6312853766163856,0.681879679710863
0.8983049571702112,0.3956785974832494
0.003956663880992564,0.0029226635958066794
0.9947054723024066,0.4526728632377362
0.08940122768477846,0.037604699129090514
0.10455860013739234,0.035868315513520405
0.9991202846794727,0.9297160225007135
0.5188576635977666,0.15938488106522422
0.8673522347329095,0.07551971813725607
0.006900238273144328,0.6438868080966501
0.9112308866833979,0.525927543515101
0.7947700135843742,2.1660746873888042e-05
0.701585694030551,0.11148058081339249
0.9471574351983122,0.9906226742500729
0.25134599554342035,0.11155473644531722
0.3038871669262409,0.017403250384613055
0.002478411983945361,0.00380408307802194
0.9986810884816063,0.9935248201350212
0.9684258035152218,0.28967359119008135
0.9915782784115884,0.08358049518187323
0.9703703510984404,0.651313743345681
0.9739375925488026,0.5800570783911547
0.91903536320605,0.1304894019461625
0.7235873935800828,0.09134293060879276
0.4478868187750219,0.7574485456397635
0.7807424008098615,0.8039838236132107
0.9932976223915093,0.9904910928698952
0.9999903075360661,0.9999999820624149
0.20274990994282086,0.24983911061732822
0.9424128567874337,0.42408972379041765
0.8922947599677278,0.43994351644470847
0.9840229353061724,0.25610032190132553
0.9523943479005017,0.0068698043393852545
0.9881904437040693,0.1853902310050877
0.019445695818892227,0.4065078893040725
0.9917387900896842,0.9647513669658391
0.9795746413401445,0.9969991294465486
0.9999999999741349,0.999956690338144
0.9318422151475565,0.779185615185594
0.9984530239915393,0.5368331791416129
0.6668987087477593,0.33248834050188925
0.955250619514354,0.14919412384911868
0.9997449712950688,0.516525669546943
0.905258354356759,0.3251063537560317
0.6054799875900919,0.998877908928061
0.6617221220850452,0.18456721918003788
0.7892821635041244,0.04458917765440794
0.002347020556642623,0.010766532762248086
0.38192750708559586,0.29180481395170205
0.869911876794964,0.4461278760538734
0.999967462744245,0.9688671636647227
0.8425238200286683,0.045822062487258626
0.21918641606250952,0.03759890076318886
0.29375027213606797,0.9348389065158339
0.670721794636238,0.13619488887284587
0.7353743080551647,0.49709920911561095
0.9997366239845046,0.9900351365866622
0.7835125465806295,0.008866829828571414
0.14606187981001828,0.6578632372303961
0.9999999931354405,0.9999996683509703
0.9273239304805788,0.6256180735522597
0.9996221886097874,0.9954374531363531
0.5691848251438435,0.015565693703252321
0.9217964479262225,0.2838241288555934
0.3398627061164677,0.04661735259419196
0.6826776451277942,0.09117871977123795
0.9265217123903898,0.3526165137727943
0.5292980747560857,0.8287417983627212
0.9577135796331606,0.6243478234412396
0.607642537235967,0.5767810287193286
0.46137176531423185,0.016593325236207736
0.9999977217029552,0.9999999974621955
0.9999997228055629,0.999908866137624
0.06558298831632677,0.0006102952587025854
0.3583738520129092,0.12215786040115537
0.6620863873528381,0.02614584193096625
0.9096543619936801,0.6610276257401394
0.9196939887429347,0.21621703791597574
0.9666093470746709,0.011015642015380836
0.03033587759413768,0.07414721923273782
0.010716964951320199,0.07362580336790729
0.6543324765790036,0.3003769726705232
0.00017953672834905706,0.34911124654827375
0.9995299994001556,0.13408681750119267
0.9935374822295958,0.016017756481883187
0.8842712385514296,0.22545434548374518
0.8672498492748505,0.3369392757667781
0.9519707104957551,0.8438770501602448
0.06089536657841123,0.055748601135726925
0.9999977564103494,0.9976758303547325
0.7066704319560668,0.22177897966848284
0.9314590074346828,0.055408161818157206
0.6236993616428058,0.6505366000276956
0.9999652690987785,0.1437252994241804
0.823936239252846,0.0260994590296753
0.5172889914444471,0.8633502235400904
0.9999718049589799,0.9827671838234497
0.6922120056129554,0.13015300927977
0.9486028369643906,0.027372382627331143
0.9076477374450294,0.6822942356384625
0.997581196965494,0.9452254903930344
0.36840809405674113,0.6855956461493364
0.3111965192386347,0.15985787018037773
0.8535746647385566,0.025343683844030452
0.9047987574432894,0.8468660604036753
0.621890104039477,0.3417663895458908
0.8343695010911331,0.9763815931205096
0.9005974818131803,0.5202951196707828
0.7317915653519784,0.44022962228821794
0.9999997169199398,0.9999970032085734
0.7693859899080912,0.1924374232566546
0.8687575422709913,0.1558874584745911
0.9588956539620049,0.5593628151780198
0.9776506264266969,0.1598745542090101
0.6541900864693532,0.1600571935458874
0.6847042594243609,0.7107584089992655
0.025909923913590472,0.08666439562042204
0.9999999997626509,0.07245463553590091
0.6610278878830105,0.46569999368759196
0.9151462970466631,0.9988062389396389
0.9631797734606954,0.9711789087225315
0.6840957256324257,0.12977471654012165
0.9946516765551605,0.03145208134625919
0.33696658171577965,0.3428304582596572
0.8585292079135177,0.10880812227572718
0.5059825254982748,0.16789894924198515
0.00024356724001070533,0.1084105922712834
0.6590848464097724,0.2687931123409161
0.7798685500281113,0.014605943327180694
0.9987102652368477,0.2535078997875323
0.21189051245218038,0.0015736017616640996
0.8734223046828591,0.2843532444679375
0.03069276710774199,0.027947000284034008
0.5035976969687116,0.1160365440782626
0.3393222649397819,0.0986071808675921
0.9844353529232152,0.8204326052515476
0.9304599788673957,0.11959065566092732
0.41121249509667573,0.9999957851556383
0.9610914112933918,0.25478324883826126
0.5194874410184332,0.06883838753658661
0.9975980300224998,0.9828593780501168
0.837609672448381,0.008550600521041814
0.7366682155486987,0.14291135946604952
0.945276030741367,0.5118332427538588
0.04541299713234114,0.02651082643036021
0.9999998171850177,0.9999744532734812
0.9961539687577735,0.5833960967822441
0.5245752953271529,0.19471758319296026
0.4042641313811168,0.995407347331264
0.2293451999504413,0.8723268795522106
0.8159785173925472,0.9505584658131763
0.6061870427706717,0.3352800533814165
0.967834448967455,0.7983504466157889
0.9999999999999849,0.9996716354961974
0.0005771021732288792,0.6243128186583812
0.9999489508937536,0.01424532103063426
2.2757208566257e-16,0.001728138922933122
0.9998956904389531,0.8981848615154077
0.8769686798843287,0.016593149893400893
0.98073165394171,0.02846038415845761
0.9983747935005785,0.002417584186882951
0.18021544433908923,0.17196645258959248
0.08062953869764644,0.012771200891518524
0.9985970901223068,0.6846057636621795
0.9043615994241452,0.28225579256320305
0.8470491390031786,0.009192288177407172
0.9959479619283568,0.901717939537953
0.7958366596217351,0.995967759917625
0.7223808631026819,0.010424819718100449
0.9434933167455554,0.11225765856421345
0.4062471769161817,0.47720860330795767
0.9936580215176203,0.5476235309901278
0.013803543825092607,0.04047967905934458
0.9857233894484086,0.0976889411320267
0.5921468288552928,0.07887177151486913
0.5856433902287816,0.21228110644285011
0.8588392139915287,0.2776956057623071
0.998574520474206,0.9987517359841139
0.895187318826429,0.6553557972130604
0.0767186478523282,0.16262986490483303
0.438737786583637,0.00803223118263699
0.9938084333026632,0.4730540131922927
0.8777189528961695,0.05829647726075833
0.8742737016822008,0.16291553219272648
0.04759087120920129,0.006088909513889203
0.8791467831019475,0.4156136861571996
0.9987492236583789,0.9997012052911385
0.7012419919169363,0.8434155081515392
0.6555937764104333,0.08266544517710968
0.6230901516196586,0.007967746510823392
0.7748163364308185,0.007682873222761326
0.8091891570009386,0.06673079317574705
0.5031810336447964,0.2595484423924081
0.6395404125781653,0.16776235306815596
0.9991913125231447,0.1679464069593635
0.3500242035890509,0.5262841004398475
0.6958484792779244,0.03691028367988345
0.9995067978668254,0.8194753346862197
0.9226284496524781,0.9412340012649673
0.9543895566140953,0.6677571874114702
0.9618578310482598,0.396795313646085
0.9107049941945495,0.32207506746928705
0.9917747119837799,0.7734790727091493
0.9702885913364643,0.416331087071813
0.9837149732739717,0.7613360426541195
0.47209057147627426,0.052421604683029616
0.9673152443381912,0.00017098923637528878
0.42392499757677726,0.2492976374779805
0.9871071703771708,0.2864154886890415
0.7425175332934998,0.055721537970957705
0.49049783493691007,0.604816617192536
0.4152076726278656,0.3778889332747235
0.9960853136937784,0.9918310375271291
0.7520754492977647,0.6342466493755233
0.731310857387637,0.7027006554637366
0.9807783896373568,0.33028050018750466
0.34958358002791184,0.3268959589602781
0.9969559618235466,0.3579924502029719
0.8795963598146195,0.4357309131280721
0.8700133754142696,0.5757955909338077
0.8803241633075136,0.0581438691349808
0.7025695600869228,0.8695179125356799
0.9706281818413826,0.5213300846340997
0.9429822992697422,0.9898232517934296
0.9999686760815408,0.9996778850508699
0.2609920732549343,0.09467106139837927
0.22885695258973904,0.6201408701389478
0.2535943931190252,0.10199308759821184
0.8882226448415275,0.3999384150695783
0.9999999999999902,0.031682266389007833
0.12377141813384428,0.3263594544324871
0.9857195807888626,0.7282875066931996
0.6677278927538061,0.47276983258675737
0.8094360329031712,0.18366031798424215
0.6123149498119091,0.3983617490813405
0.83924293836584,0.17985649089668784
0.6841646747009053,0.18460934263521706
0.998200489388219,0.5197439939265808
0.9586272690373947,0.44680601484006766
0.9844191415324048,0.7486793807583829
0.9862869519512927,0.9994331677784198
0.4747003496846959,0.10784740281626884
0.930389521059359,0.11421044124680223
0.4138528973865383,0.188583881383945
0.99884242568378,0.004889548090639195
0.02460704739279106,0.08160462309535256
0.9148969046070411,0.09767210684815295
0.029122801011236734,0.1303848294568014
1.327901850384413e-06,0.0017435397711987564
0.9999942826574744,0.9998978550905792
0.8022643911004759,0.6019918997617832
0.9483322885812115,0.09500135227642632
0.35114513709267564,0.04905571905470035
0.9273944833732756,0.9993611198893074
0.9275434162028591,0.38385968329047593
0.34356292841232344,0.11657474647040765
0.9199923108798033,0.2881146302560516
0.9946109121420041,0.40266879606873257
0.9808075923375134,0.9903405937226885
0.6252998682832058,0.06604987777830575
0.9698335807552418,0.3923994860465005
0.9784468577429226,0.5166937470249612
0.9309466199189173,0.35721952270045737
0.9927546366608951,0.008877810811798599
0.43164965174470943,0.1283669187295463
0.009545927689081113,0.009400056587971092
0.9229123520729626,0.4221629001886967
0.2899160584393117,0.08566337747634359
0.5815481422762139,0.26975992057001724
0.9999999999980549,0.9999999999996663
0.8607370486020676,0.3663263389399209
0.0027489614539882704,0.40196453060761955
0.771941306075962,0.02176108157488855
0.05132997949454893,0.027134914509090544
0.9860869669974703,0.046202559748261506
0.45986276610571775,0.09086136647910108
0.5884486225131951,0.47760147687411547
0.7355054429941442,0.3370652997595177
0.3072876481626558,0.2543632443310423
0.5345475502346507,0.15365283761920182
0.7319872812945433,0.8158370421285059
0.8017200889274664,0.29630382570159214
0.33232550344517175,0.15650161716982774
0.5284204872025158,0.17943197220253046
0.952932077614506,0.3673656011463183
0.8031859549239692,0.09904379723468526
0.6953771887226938,0.5748170751750402
0.9925876296812425,0.1658915291556127
0.9457332376808862,0.3872462378918369
0.988180487620236,0.19763309810767438
0.9998477154110691,0.45186808113994875
0.9352773339511645,0.13138509697722964
0.7164188183842582,0.03276834760321499
0.9981970513487034,0.10274668112139194
0.9992892200075336,0.9055742621773216
0.9185660293840825,0.19539880602944207
0.8875917424677627,0.9608924599228137
0.9770426406492776,0.6661923180844511
0.9845449709933609,0.7076949823621943
0.9999993460972606,0.9999995364557084
0.9995305346744268,0.4990937829697257
0.335055110777656,0.2544173777461317
0.2222848947348544,0.9709874891988579
0.010341160839451764,0.06750384958008915
0.8833278527504156,0.18282859947831537
0.35392169661270645,0.2662062653825547
0.6538197033652318,0.061475982559483534
0.989388753093204,0.9212330550589859
0.8708505034238663,0.22251303898716498
0.9094916645451762,0.08366671996895833
0.9991829768139521,0.0450616333277304
0.9937326055361707,0.5825386826054512
0.20741942018758044,0.6045600300899511
0.9999371371405047,0.9997750848530648
0.9216152607706664,0.7588682885157321
0.6294894411835418,0.9408184473660506
0.28940424918676105,0.11709406965103757
0.7034428885490442,0.9105350391861792
0.9269077008218685,0.11873260046575158
0.9898267625203582,0.5606094180170892
0.2934604738566572,0.25016381765077556
0.9984578738993914,0.8381889545759198
0.7561161650746391,0.1675431175256955
0.992526661990573,0.9999642757413592
0.9112245032305613,0.5865952744200179
0.9999999974830882,0.09357203547340541
0.6267456448526195,0.5231721193803485
0.9780348370821955,0.7132534507078566
0.983568005711689,0.20286686352556235
0.43821436546495973,0.7727786529033005
0.1642342625310732,0.2620517583070196
0.9999997449806441,0.9815248172431054
0.45993173439152185,0.05772554978656203
0.9827590752935462,0.052263691201022144
0.9951535710615371,0.9992656626573354
0.9939064469492499,0.761389690975129
0.4115754914485126,0.14853133322309836
0.49086072137148357,0.14950841444151775
0.9597281663622326,0.7246386603287662
0.9986702939209477,0.9324136315352656
0.8234498000606325,0.011169202545315934
0.7506459220383567,0.10607085944448663
0.30087864222082733,0.034805397593332156
0.9353092979307455,0.1299306579397664
0.7278910671648448,0.8449060956548285
0.6493098642465307,0.18554983168226102
0.9703227800925972,0.1502251022290205
0.2789943738875703,0.17808436470072841
0.09436878987692547,0.12082993151161939
0.39841991523158266,0.08576437668380284
0.8645291368865036,0.13006537024693815
0.6035270275287498,0.24047525012652352
0.956840896685146,0.604437523290892
0.018234817686110745,0.08447737360073435
0.7485630108795993,0.8539376549197355
0.9979103131684083,0.9020215696972478
0.7787695406410603,0.24074788779978643
0.49189521609355696,0.2278244443720413
0.9574682042969216,0.33946775336236384
0.5358359016385619,0.5051200121503187
0.9986705492718175,0.949135540900089
0.9987519853346093,0.48026396037473
0.8902002591107848,0.1646035726202281
0.6576393553538421,0.05415854773210875
0.4663396060028868,0.10180648240992336
0.11405069637359114,0.11094737748831636
0.9884388909551076,0.4429117253240651
0.7275200873223986,0.09931791863476838
0.9976478330967511,0.45355697715496807
0.9961626468364716,0.9968021862734069
0.2970058569791029,0.7077870447917531
0.999996671264329,0.9156581425158644
0.9956637245240557,0.9827634356842633
0.44496704012808547,0.7047151577704732
0.8587659663417179,0.2925782821348371
0.554992133174223,0.12978726679251718
0.04251241640887544,0.9308337591133139
0.9999999963717532,0.5960526460888717
0.8819197268425374,0.533993296349301
0.9928712329278073,0.9996450527753209
0.9011948047350752,0.11579893580274464
0.19015251718045087,0.07189286604373747
0.017046767655173434,0.9856651369104126
0.8452618310821458,0.35024656334597304
0.753646589867548,0.09560494444576996
0.3213706733678423,0.01609196506455825
0.9098086934345122,0.28712433456090986
0.9894112505504364,0.5482221303421683
0.8610359894331372,0.9815413836155779
0.9999369881411656,0.9986880450075555
0.9683605909249767,0.02768518630359998
0.04193767739162918,0.16378682853382648
0.6526457921511333,0.5985167258330552
0.6539100309364402,0.49930269516373915
0.3869345895493056,0.4330231445850136
0.12666719331281157,0.014847010555321881
0.7017776405922861,0.12151545077580057
0.58891997598971,0.2785421413271117
0.9602660898155613,0.3960618868216275
0.7426831371527549,0.9909330084505061
0.9999816707508988,0.9999974913040501
0.1397254095241314,0.7999657218284918
0.8426245504120687,0.7876031476642222
0.9999304454245294,0.8084940279179079
0.1622966565124006,0.015037511467430653
0.23390487949547986,0.05219665431050171
0.7197026911309193,0.13787094885300258
0.6180774037001396,0.45895291475834765
0.9999999997479846,0.9993372843014412


==> data/confidence_new.csv <==
ours,ppo
0.39310809798701885,0.228377719495951
0.999365680582684,0.18623649414556329
0.9253689725748753,0.04215209745393183
0.22649753322824503,0.2545403826791145
0.5580708560342009,0.23854168287142224
0.3002167645709125,0.11872280232495945
0.040969017504309264,0.030831034374123885
0.4013343294946463,0.4780174601165574
0.9998230690485816,0.08857548520542184
0.8365661649251752,0.3580744798254928
0.9779224141958557,0.6251701302605047
0.8302110079565641,0.5765357498856724
0.9272686858357441,0.03455083014569785
0.5487495727526054,0.9921340617304392
0.6076211199918985,0.8654638803644565
0.9769219034389776,0.2690267111285759
0.9893891348117312,0.045512653984526315
0.5667329265270488,0.051118394146930674
0.12935253064529548,0.6412247414627578
0.9998005351511028,0.9985718615707022
0.9997847971897034,0.915960814962025
0.7021194033516529,0.1388331869579237
0.9792648517888186,0.45586763151734006
0.8465967222048538,0.1668249910546329
0.5556470228773738,0.5712868507857737
0.9646730456602065,0.6322024618918467
0.45001090301395746,0.9115811926434823
0.5134185797309192,0.35928859163282395
0.4831294229019277,0.591604365688119
0.6088068922624011,0.3316883349968992
0.6727261589265882,0.03866979474207774
0.9999999828680493,0.9999997792419043
0.8094894645755043,0.029117487559905043
0.9701841702012322,0.10541834842155143
0.3253957978596701,0.17571264936647207
0.9890846123104304,0.5596831747677161
0.9993777830211078,0.7717948330834135
0.8153802979976289,0.5764213182221913
0.9696912577387754,0.9075352030421844
0.9999996460244821,0.9999203824336775
0.5681335368665499,0.7430723829853061
0.5888728775134798,0.30070219594485614
0.9978874886790643,0.38868014167800474
0.7351746543305755,0.444556885651649
0.9998525827296614,0.00765027083309801
0.557955531503646,0.08337620687763196
0.9510865262824888,0.042517097256494815
0.04969974881704409,0.4643371432532466
0.9968377188975527,0.13506631163724017
0.17848612609337397,0.09290798700371422
0.6811725294083343,0.4106202100187412
0.7652949878844628,0.22661332405024842
0.649297145517968,0.31264399281592065
0.8015879926418634,0.18130633041531136
0.17319749706555723,0.02583910356903073
0.456202117789982,0.09046603495293985
0.014125177091003263,0.018312857708484523
0.33996862601151057,0.0007049035560020069
0.6531914123036007,0.1257467155367732
0.31817909294983615,0.025762303747093058
0.9878578993196714,0.31877197583509537
0.7557311167748074,0.06367869921700749
0.07032562221705554,0.7288453254643349
0.12408738402585502,0.07936905933485361
0.022037819849207316,0.07207638068187366
0.7277685311914563,0.00487061141538048
0.008137247198935679,0.00587070913671817
0.549370053021444,0.21924636244921314
0.9165584399233635,0.11043240257156087
0.26194234770226,0.25593093752407725
0.9602593524427292,0.5379608361682668
0.7125513722223026,0.17639830816913876
0.3618490753099539,0.08611449904891126
0.9688425530160338,0.021410455340417647
0.7324559910696448,0.11602490867834044
0.6434015905679838,0.5187044329513494
0.9998014245842457,0.9999999619127182
0.5926340951453476,0.03499842475157414
0.9843980548047542,0.6263921292665384
0.0350604399430839,0.09604379334972514
0.9359152619420597,0.2599273116913279
0.9261953014737858,0.21190181090168395
0.9913266290209108,0.38514099799436646
0.8271316410861442,0.7271559581688455
0.9756411273467818,0.8205258475988095
0.4157054404626984,0.025127294033269982
0.5336327446929641,0.04900008005417184
7.957205084777885e-06,0.0023579405044180934
0.3937693638242074,0.20307365118818232
0.007356995742263861,0.4771187091813762
0.8246486949586086,0.08180201252779844
0.6871242739567378,0.5563191683457446
0.6416797143779662,0.24004460550558626
0.9398798328077616,0.03743670203850698
0.9992957981801306,0.9998193839174352
0.7086681496263192,0.18133544972034488
0.9999693236029984,0.9296324685161016
0.5054545308398785,0.968340547674619
0.33571322165819895,0.03648260416657993
0.8573927456556891,0.9356111235927069
0.0012435555349173697,0.03991634998121868
0.49694866900184387,0.4643555366142781
0.14879447478013794,0.04128305292948134
0.9959636279168876,0.4663951052573615
0.8462812803930685,0.8602249252242329
0.9952623906496287,0.004823807932498747
0.1215733907895166,0.6947123726621083
0.09041014535496154,0.23566976684731217
0.00799523827619364,0.018705236211691654
0.30128963376189716,0.0912122162466888
0.9999999999955594,0.9999999578427794
0.4766852524220139,0.017359600105684395
0.00043418418650073776,0.009864406993337025
0.21526740633821942,0.384861562475381
0.29447839776456197,0.9520267248368636
0.772044133444889,0.21667629356406415
0.11380066418946849,0.10522872986588627
0.8355485308718096,0.17734509162738712
0.016004403392651276,0.09010526755535506
0.9999998169737817,0.9999999999821478
0.2137489574166449,0.36681471645107044
0.9120247194556987,0.5878855762591987
0.11335029000851467,0.08004034810180048
0.8189731139659818,0.5213392463958512
0.50433886537962,0.9463254789936253
0.9993010646393209,0.8758200243145757
0.12271184993214113,0.22441009999782124
0.9842392855684358,0.5024269274970294
0.07032657743287085,0.10696271765460737
0.9573518247405115,0.5410594134438991
0.9999999998539224,0.9964223983220729
0.9999401658600309,0.744395945865914
0.999769004996866,0.9999442778868738
0.2414430505191789,0.276083786308344
0.9365289419447368,0.6061350172141885
0.9818977334331709,0.518754348029713
0.9260773263288792,0.43785610272751513
0.02427743874493091,1.007363441609949e-07
0.0006548079260110129,0.15795272243010536
0.9600626713510427,0.9741717235602914
0.006908758258365516,0.2039847507484712
0.022692515106631422,0.2861687039985899
0.988249302389032,0.015410220559737469
0.9999430538299126,0.20622936409593173
0.9542031252714843,0.9252783034251996
0.5466147172417326,0.11724295109047496
0.3494534870129457,0.14287865059230445
0.28309873437433897,0.3241498801255039
0.5510335965383912,0.06557048818002884
0.024676250262824745,0.0021076463054181985
0.9999917597990177,0.998543865430007
0.4580190730512165,0.4346109187777283
0.9999998937836875,0.9900003893997137
0.8443253934067794,0.7261641809119141
0.7389252241042541,0.20781279174827422
0.9025737262219217,0.7285641777406967
0.980821784234575,0.2761793977450101
0.026646160359408116,0.35802058130172915
0.9882616764398742,0.4328499585803719
0.9547587317517876,0.5387050054774173
0.9999660619428062,0.464398327837897
0.7796497553606685,0.6791154524321368
0.8135473838081059,0.22898161121889404
0.3628628870877025,0.7600214606370613
0.9717206644690055,0.9645378563881603
0.4374892699568964,0.18123078438181167
0.6769625781845138,0.056256872061714064
0.9998225625992809,0.9429407202255812
0.22285049719262393,0.16045786637201295
0.6230351838024712,0.5101349944186284
0.056405592490338094,0.2586031805749747
0.40243343419826855,0.13347113652755102
0.38960738834912895,0.16954285237840466
0.9994089269940493,0.9528972622593737
0.26475130975074107,0.005316790297807435
0.20750975707442218,0.18424665381409933
0.9834262324736622,0.7324296405226521
0.8985975248603324,0.5373324917352453
0.24091225398648147,0.4819422078283938
0.43270293564924317,0.07028596387221445
0.922239993252599,0.024977135166634183
0.9774529579552076,0.3863777798479421
0.8786795328824609,0.2385493791795409
0.6296060142578864,0.5043361894329181
0.00017205141772780704,0.9042183887303569
0.6901750174858502,0.1519581929610901
0.9898809113014437,0.5204892434132925
0.9946735265562524,0.8774222169875014
0.28670490354569006,0.6108632708150786
0.9929497412504399,0.20104121650445395
0.9917625364501773,0.9393851270692782
0.999182917501577,0.9367505311575351
0.08161990288585083,0.007205409290776589
0.006080958725799021,0.008254074494245273
0.7514926720152779,0.012701914766807603
0.6981208593434888,0.2294619287184453
0.014977064448803522,0.9342915876206412
0.7501886337797642,0.2711780155748006
0.2346857246046493,0.02907904202415066
0.9930786425050621,0.184215742167575
0.0016353342458097502,3.596340974488354e-07
0.9448029933201159,0.17357734959626162
0.4747019803523289,0.34802075018552353
0.8824410063021594,0.1954612218201934
0.0116788076402373,0.0525154055334377
0.9516313688206851,0.1973283803850173
0.9985094877308346,0.133273946763121
0.9833964250637398,0.3056392311987638
0.013191280372156371,0.9993682907812527
0.02445509466478676,0.12632487193195838
0.9078311234827527,0.1053569129587524
0.9823843758048245,0.05263622729476938
0.5499470379903871,0.8120720599259303
0.9986896469167439,0.9999765041325559
0.999903182157565,0.9965296175181476
0.686722338752385,0.07437088514675648
0.43092306187821233,0.09947822206223178
0.6796405904288766,0.10125106000944091
0.9999848863446151,0.9999999999876847
0.863789053035344,0.02323463073598395
0.9532433599449103,0.08056864780371407
0.9903624362505237,0.3937816006643063
0.9173874700176291,0.1480873103415967
0.8178056182411197,0.11697058402666459
0.9984488951441682,0.9817486203838489
0.9759174415881307,0.8365265417142792
0.009216381880475017,0.023602319721750174
1.0,1.0
0.24831831695846304,0.2213290114089995
0.2558335757107408,0.33278026974036984
0.8859707633405357,0.4570862729531836
0.08838620285143153,0.19922336619490102
0.5517542292166786,0.9999998529251565
0.22800169911521612,0.19091433263299612
0.8468443171051103,0.32624509026201653
0.7689756450994232,0.16576207038467008
0.9386990660112978,0.24178716195506286
0.9981411608469382,0.6033646545145275
0.6879779894234479,0.07817719223620104
0.7636351379077158,0.47248708361383174
0.6771859761332213,0.1563691612118549
0.9066724500444561,0.910126567171627
0.999655048818285,0.9523799071870159
0.902123343450161,0.18761373654647528
0.999024090486002,0.14589818922478268
0.9007564113595661,0.2431824738302319
0.5485324009051987,0.3875742341974184
0.9448616351836884,0.4711555575727515
0.350381891641064,0.03855346022936618
0.35486818743735904,0.07920311008884612
0.4731595953238882,0.20507490289363614
0.7871831783009208,0.43262279841488543
0.18868043576957794,0.048222759890468266
0.7818488635654757,0.23469296110763874
0.5308399245310849,0.016367265716678795
0.5114576302736354,0.21163177261992575
0.8217740953609083,0.3763747767726074
0.9999998568190189,0.9988099939832344
0.9242919241266246,0.2922878389571756
0.9835297044749329,0.9904635316348612
0.490308494573634,0.13209481554705793
0.999999999999996,0.9978533799500962
0.5992192077619851,0.10480941042715052
0.9999579189884394,0.26026317560282297
0.9996931089573418,0.9991300742831505
0.780025538069853,0.04903799714347908
0.42643953326956496,0.05812651453841537
0.28425928695724073,0.018008631405246972
0.9447200748536707,0.24885636133567035
0.8592992099852179,0.09226622723347466
0.917741132605547,0.3282904451815011
0.8608981819033027,0.47093764095338886
0.3960331577670177,0.9422443318783591
0.2423054080672024,0.4142594041764981
0.7784685208421106,0.3973270466751627
0.762257094668401,0.2498012727979385
0.8675761293081032,0.4789360636662056
0.6202109086076414,0.15851663750456424
0.8387774912365527,0.09462222209642462
0.999970380762848,0.9963291376573181
0.9645611409430634,0.29081855903228815
0.9999999214360813,0.9999999948415085
0.9204284512309042,0.2751550670297737
0.025106539685880464,0.046141448774038314
0.9973060548457797,0.2638856797593948
0.1582982266108282,0.5429624375682207
0.6009262754913741,0.20755606987390438
0.14814406849371323,0.006292749264346863
0.2814561930110633,0.030398514987208747
0.6939111771511817,0.12110454447249391
0.9999995134558447,0.18695476871789438
0.9999064882560856,0.7413914156838457
0.9613408122758994,0.013507525108007644
0.00032011428370908425,0.015196122962072468
0.9968719389950188,0.6479872799823985
0.5838325971135385,0.17463190313835045
0.8413915502014606,0.7746537485759086
0.034970557302098026,0.002527086095336515
0.13014908670227693,0.01509324966096242
0.04740253765472062,0.1691984715893283
0.07990251335415847,0.182584425832974
0.5886905401027571,0.07217449660155287
0.9972667914303537,0.6613061569000316
0.9599048745171462,0.2889168951023136
0.9999707848559597,0.9772449512340973
0.7565396233137455,0.6662294990174055
0.7341947805533506,0.6231171406966485
0.8652512155733167,0.10828988930364786
0.8299479814699481,0.11931002161929037
0.2864886468368364,0.26766155917385354
0.0007956073123965747,0.08689481037653801
0.8182403497821494,0.34802455183688097
0.9633338794569786,0.02712895719832447
0.9639108318158209,0.5927125032493591
0.9302464242725306,0.5006179407848999
0.9984458860971218,0.2284057910123426
0.49312515691308206,0.24691415257443927
0.8737315015180372,0.04643082858478484
0.4395714532809579,0.156254338223665
0.24873176741807515,0.008403969136858553
0.9830908989257031,0.031222095237044743
0.2247529152318843,0.4455274361484828
0.4311948203425316,0.008046767458907372
0.623801783468929,0.23731747931492456
0.4864166770533578,0.32379610742653175
0.5737808303915163,0.0252435867223598
0.9999999996563332,0.9999658570557418
0.04340108332863339,0.06208822531149987
0.6434015905679838,0.5187044329513494
0.2393676124249865,0.13775648941295798
0.4265660584574394,0.29175847102095903
0.6131091196108354,0.40211904937509363
0.5818096478848895,0.02278265647990265
0.9985326246109406,0.03928602975968558
0.053602069323390164,0.7713720554359873
0.9996878322907862,0.945746158828359
0.8143636729585132,0.38259200110043456
0.4546940297811633,0.017902450469627674
0.9999999989524013,0.999834765137834
0.6230351838024712,0.5101349944186284
0.9044229426099797,0.25773684652708845
0.6475980096912787,0.13086576334518055
0.7864736041979826,0.19145404747414863
0.3814642113463012,0.28136120884576454
0.9979632589780615,0.7665681993443655
0.1782247157847048,0.15913977265856505
0.8458532066215044,0.24318062977436994
0.6933139613328846,0.1847632740670258
0.12024094344842029,0.3732860425934411
0.988952357391303,0.972719678111584
0.5828734971607553,0.7065865106816663
0.18590077378710576,0.058616158030035635
0.9566839777045202,0.8268512789843351
0.6148822212321815,0.06866524288584983
0.9922134651555449,0.0027306885008981114
0.7789731485944142,0.7114722181463661
0.9997163098357367,0.5375517923207465
0.6147510568582656,0.7901713330073286
0.9858877613052894,0.7528497037520286
0.34572757032969775,0.030812929767766978
0.8781229027429234,0.663248801526617
0.9213338599310347,0.17118188504034745
0.9999999979990821,0.9999998041657961
0.39935188592458476,0.036723251083866607
0.04232480680085014,0.6383531229113004
0.3421242621789558,0.6397661296102789
0.6654909609986045,0.11910657781239901
0.18705180108084804,0.09135442612655484
0.02244221289649563,4.603910396347876e-06
0.4239000348358845,0.007614922216344922
0.37505835156231526,0.2314004132958855
0.27779401384737196,0.5379775802320809
0.001155420032436493,0.3239644898638474
0.5118083202594367,0.2006409056309386
0.9742521508695754,0.18734316548360394
0.998386411388767,0.8796400331952047
0.8854663905449649,0.5083306233366708
0.9926037103979787,0.9599210061221635
0.8989286818976224,0.07805169444197478
0.5666379864550629,0.23699524876106076
0.9999962477553712,0.1741506480837431
0.7951391384727698,0.12003689063405418
0.6141957571780394,0.5621499351869523
0.9340438787055594,0.11701125989199303
0.7099858140199216,0.7845350028437096
8.028812628497896e-05,0.41837633840151034
0.9952030490120847,0.54684581497817
0.9997524800095459,0.5222080894929401
0.05124928027397238,0.06684372181973178
0.7436568457988555,0.027941587918103854
0.37232442456046966,0.13056181357691984
0.22716062393747705,0.7560502272572087
1.1787987851003126e-06,0.9703289202861728
0.24977525421535218,0.044522449503596226
0.8145658737698958,0.1811668734008461
0.3444756010544224,0.0038020671769643777
0.5064035160786494,0.9622097638677666
0.2069057358108026,0.35382737799905767
0.874210168380263,0.5817492143159838
0.3950575126819789,0.024670718802504654
5.925845873224792e-05,9.989566377257798e-05
0.9648997896513601,0.7404981783054777
0.27560693453720014,0.004911996559369651
0.9397565255797825,0.7990681200098246
0.0021880868242540063,2.7701671786040848e-06
0.8829879054919872,0.03218447559279683
0.11052861830429958,0.04756840175253127
0.4815751449327433,0.16900777139777498
0.28927622985071894,0.09762996503394002
0.9999335084295604,0.8282515020270235
0.05306763080963852,0.13294772653316866
0.7291463405799855,0.7611778676194888
0.9998167392201461,0.999977845474595
0.7538893859588253,0.46093519519813053
0.9192679231462918,0.03572066806339625
0.9513355945741796,0.6300767743284231
0.8740708129808986,0.693386380275638
0.9875533856557183,0.7538289652284768
0.9456892539710564,0.14408679279314582
0.9027181405693836,0.34999633516508366
0.00997427898086956,0.014570226266785972
0.10232813755212046,0.33289843742200226
0.9763663490373832,0.05673992133931057
0.9295143428127641,0.4204070271918262
0.1923284173677872,0.02839178821434694
0.9904325833704888,0.8629030198192437
0.9999997321193451,0.9999133193986246
0.9104044758625512,0.0963083782193628
0.7990203331500803,0.5900913343189946
0.575230180446941,0.2723997254751646
0.9024929072297286,0.33828770510116696
0.8391713762925912,0.07737131432064052
0.024616774549744157,0.08592321371696222
0.8833981363386008,0.3020195526572867
0.7009455414924205,0.3816248056526234
0.5817368822289867,0.057810603175973314
0.9995239746523256,0.9999998774315937
0.9031807016674586,0.24842414032989663
0.9469384878010051,0.4735966052673743
0.6316740978963394,0.34658617415203175
0.5829677428607335,0.3712392612620957
0.9999988870154425,0.06605076039749144
0.4738539071865961,0.3877863790746957
0.12667477700588,0.16141050198504592
0.9999395507662875,0.9849030566543433
0.9354825027546434,0.2275446940256853
0.29057923317968326,0.1717373191492555
0.8249570499956309,0.04683953410749406
0.22564024948513595,0.7392111919794917
0.15069357715988474,0.6650564654413458
0.952567859908594,0.010366332358761979
0.9527858348910382,0.22214045288746662
0.0872436530058741,0.19608066634128846
0.47268620135558365,0.25055817534255775
0.6042685070706534,0.03181733684233188
0.9431478740664313,0.0003399817577859354
1.0,1.0
0.6782243608876676,0.20160294754276734
0.34181883934346796,0.09862544434680105
0.3576225748482911,0.21939707394136723
0.9999959537131897,0.9998541781101057
0.4672453770247253,0.08764155868375742
0.17927503781098977,0.1708048800382457
0.9024861511620407,0.2967496373843811
0.9932581171685326,0.9522576443049213
0.9346852795976283,0.2477155731215124
0.8157848998705602,0.35358401763182934
0.9629173735628418,0.6422302666951333
0.36677078957575826,0.020302939002342358
0.06487866948583584,0.038903410341657806
0.9935040509848156,0.7495977563641228
0.36555687084277744,0.017216064624214832
0.9847397525677034,0.39569767650213655
0.5174089266090031,0.9256991458808274
0.9188896824145585,0.9358110244640643
0.6576623383120165,0.613389324825976
0.9956941979215439,0.6929025390644707
0.9999999961053403,0.9999951815038767
0.8227023504466939,0.010997559094151912
0.7163133898234922,0.005479864937960506
0.9999767405681224,0.999897599172941
0.06555098454904354,0.007188959681501137
0.6658907691243567,0.15875759570754866
0.9686759566229013,0.4786789172477022
0.8080376600058071,0.7216015563097624
0.8885434532889473,0.8034281564091508
0.999956910859723,0.990991751732749
0.6616677993694323,0.1632089373446004
0.5550342409575341,0.6611322188010439
0.9495065895592444,0.39961024422126923
0.7041590584795766,0.14155347732079887
0.8905881799015003,0.9918681289214489
0.7819981710237403,0.1684435551765464
0.8927719367711843,0.5698973243443901
0.6833450958600443,0.19563055750238437
0.5997354200606801,0.05661776136531162
0.9999905471605435,0.999999998509001
0.9123216807357547,0.5529803465966051
0.953083484301513,0.9682536647550885
0.9507404020944992,0.22734596552402173
0.3930978269844327,0.7573573733299739
0.8545817691800774,0.25205983660979786
0.977580731607278,0.254139746487042
0.9471362371301341,0.43693007470880785
0.5222859272167236,0.1912429040631586
0.05571043636036313,0.29547258032134305
0.4636847075700477,0.3598268534767334
0.03029415864081255,0.4797168394723517
0.999932087110446,0.9993679940427732
0.6280396341495647,0.04888971235681907
0.9677892700854837,0.7042943955889905
0.025106539685880464,0.046141448774038314
0.8414079425455867,0.9311062463383837
0.0056183817523073045,0.10552668341498178
0.5395933645781572,0.4041084225811565
0.9856811478458821,0.018655006444878063
0.9999996979820562,0.9990682772070827
0.9710110885395382,0.2417946868113347
0.9874360366811481,0.0036518122975426675
0.5076309773431065,0.17523850949121106
0.9989756542498411,0.07185152014427046
0.9981268821660947,0.3241215083525705
0.6422024004201132,0.4539661846517927
0.6843525916535136,0.09876471125618767
0.8305815767410762,0.40416546675676684
0.3658831503386272,0.061760663743834786
0.9842276412892468,0.7389316846778765
0.044478517425554906,0.016923261691638315
0.9990070765715554,0.11055125314698219
0.9987864756083547,0.8357771050031048
0.2548825449375888,0.987075997746943
0.39632832140230145,0.005437318369294987
0.36249437416633745,0.10293171370635912
0.6601831106112581,0.0029411172486092374
0.06363157613548731,0.37846023122574335
0.703170334259632,0.7654154697426883
0.8547485400234476,0.2702318511985031
0.031069628159980423,0.02247590324657604
0.6741003139041373,0.301619044648432
0.9337181331317629,0.23011242448408972
0.40144409518951163,0.16586096276907916
0.06255552080122982,0.7054063536475859
0.0019549861523423494,0.0011354072636457452
0.2326783496492399,3.829543856870308e-06
0.4142136084332001,0.114071746962035
0.4237877702521565,0.7458842160764284
0.999020903992646,0.03681317215441028
0.11870175532057284,6.728516304745078e-05
0.5293518766847443,0.4612932194254608
0.9397284658780652,0.6451306680917355
0.9991237657374961,0.30813636514579335
0.01473075224810909,0.09137446802461412
0.8456045192171255,0.14088456379440756
0.9999922355568778,0.999642798387738
0.5275722888996163,0.2683092766323594
0.5027633452745671,0.2499335149859753
0.8889737666836742,0.17807893743117836
0.1926224005919155,0.05650069726766213
0.4325540746744397,0.1967049879769192
0.8420925387477975,0.01064215046098067
0.9903278895929383,0.9025059769813127
0.3020019666375566,0.4253807222082812
0.9999999981360024,0.999999546263426
0.37289957338009705,0.01122023417238015
0.4033573593476801,0.7459931699690433
0.9605949791244068,0.9216741906130068
0.16947434763451547,0.15091770825964299
0.9966627118365409,0.2572604678274566
0.29608070965940986,0.039276115394167595
0.04412146605871531,0.04578740430342585
0.3058786955661023,0.5203379634159353
0.2518225747620325,0.012439193961639445
0.41776863667505976,0.43888030300551834
0.027892523617006885,0.21834545878587133
0.8372122259038026,0.2550774412442227
0.8984159781035136,0.4771247937109513
0.31796467821470215,0.10146743848396039
0.10641250438504651,0.187147456539645
0.10167546643200356,0.21148863517786065
0.9669726337686279,0.3877219006926052
0.056997807858299464,0.8154885594859898
0.9073047595309288,0.6385828811074188
0.5504216461283128,0.11423777983945889
0.47630595376995033,0.2828368724330876
0.020438993027953597,0.6741202524761641
0.8646521417609945,0.3443723231301237
0.9751365573064457,0.9999890039928696
0.44357389143688136,0.17457416878995297
0.17822695877296058,0.556266731659961
0.11137654643756371,0.4187109791580599
0.7761642405550454,0.07875658825365303
0.3906228588494919,0.1636750940853914
0.9266812311608545,0.1390971239655695
0.6655872255982995,0.06630325846272996
0.9785386060280038,0.9332640863184708
0.9023743735584479,0.12687630916182543
0.9618916500216703,0.8654903113944996
0.811721447253728,0.45470157499938413
0.9993704375640957,0.4835403546325674
0.7782965594977923,0.07144083140234843
0.9129992608132117,0.32714864558031714
0.9245254568932852,0.16738590324840083
0.07103334978365067,0.0027311782726938665
0.9564575992813715,0.5238944485476958
0.9998676082421739,0.6223410038197976
0.7143627269719466,0.11379092303548682
0.125088159937553,0.16293043993925208
0.8751543956269833,0.46028797922552855
0.6530369582542626,0.10017006685609182
0.9998241626562232,0.8756286211465828
0.9786686600122423,0.896190504334188
0.6822521799615974,0.5873241336659455
0.7716934551884103,0.01762669030113026
0.689614242194812,0.24974902166389717
0.4789252767235124,0.23421595220602318
0.8689055363419533,0.7127596024018682
0.5641642496912712,0.20583219827759297
0.7207959898153004,0.5240855241523206
0.47602610228226094,0.4046716037542547
0.467234859351754,0.580206253490621
0.16247381135799674,0.9248826658826569
0.9959694983755709,0.2192115636108745
0.7878152793690784,0.6357984098191464
0.7760244732904676,0.46403660322347856
0.3230823772438684,0.5032502857291089
0.7990825135633991,0.04967808465159491
0.9908596173416472,0.8072563068687485
0.9999984976071578,0.9999999737353205
0.09401497666231061,0.20191453960273517
0.3616834960901357,0.01389914940713198
0.951563818149717,0.5160427126885261
0.7494088912061037,0.8394248012291258
0.7391461789238903,0.10937961111517272
0.584736624840893,0.6621469960478634
0.4271829557176844,0.23091733528155134
0.1296830921444089,0.08715911239660683
0.7353634493019822,0.08854793680621467
0.3641680766915158,0.15344408440574872
0.5364171450994478,0.040419682522766905
0.9115559855248292,0.49520958721348873
0.8041886260298551,0.2628107747113955
0.9683401973461893,0.04597819311834874
0.3053687799816176,0.21402721082300172
0.969057686805231,0.018957885238489815
0.9961281344279272,0.7261463248220644
0.6265506515703665,0.29367566917210913
0.9440686672401941,0.7700640930848348
0.04012851887031428,0.14800774400074082
0.6786349476128785,0.17221048737427097
0.7022328990009504,0.4447491684552277
0.8290575302366747,0.008119573476056779
0.6488567992699528,0.7523306004662881
0.004574796696196898,0.1570398717438003
0.939473987469766,0.04280756065366075
0.22858407921162707,0.05891696514058318
0.9589089632389606,0.8241727964648551
0.2785899467261827,0.058324046629030464
0.8652961147628412,0.6006269814406354
0.9998873532009104,0.9867690292262833
0.19198730791252477,0.0032963008867019413
0.9995526722212751,0.9999761673058525
0.16990445251630062,0.1155636954161748
0.9285664013124245,0.1005418353154425
0.9999999999583119,0.9986903291176146
0.8149686621892643,0.4863159455505893
0.8094261189551767,0.10872459350722855
0.35535789536603607,0.058665502311437724
0.042749090416030436,0.17712015908028936
0.6187078775215576,0.5069947348455087
0.8905766560340351,0.04562159576521082
0.7097424824473202,0.0718475655289153
0.9885838060726959,0.7184644364347393
0.7801075572413316,0.6839931325515131
0.008001564787640806,0.0023278095657029126
0.39417789898607347,0.22312753310026903
0.7989292711215721,0.8955585143419785
0.8250089648943768,0.29403538426287346
0.15256314459103226,0.6170245250917357
0.9124760848256988,0.3352147898175271
0.25562510183421366,0.14435822799325543
0.37742407130405986,0.008952654022001875
0.7837832016579954,0.3107174456195197
0.23189416332539345,0.06462362751582441
0.02834622158520635,0.25783436676444993
0.949957295828509,0.0018167070768844997
0.8244749521956698,0.05008956580773388
0.8159473838339107,0.3842017180211632
0.9605483594400611,0.6464563926376312
0.9678667102643785,0.07303949474225575
0.2821435029879625,0.4033318857200065
0.15149909709535414,0.12108382071300439
0.2845747138659708,0.30629160418997414
0.531565827361334,0.10928212479208614
0.34148309841007296,0.26727752758430223
0.6653041133481044,0.07279296371126025
0.9300524721886758,0.02415463448451046
0.9145606883105583,0.4284555113619399
0.9912627346476149,0.9688841035636379
0.42272654955119576,0.19372986605560913
0.1610726417391308,0.04640956936271422
0.999975903189199,0.9984163623655806
0.9931089809996629,0.6851615135028313
0.21293226764118717,0.15522763095495087
0.9999999984865371,0.9730883606060308
0.12309932989342784,0.22594686565299005
0.9918218356063842,0.33203081867174755
0.8906219163524605,0.6083508675748979
0.9384860738374683,0.9206301736915108
0.4464256802488951,0.2693597259210904
0.8763010385624688,0.1468064124172158
0.9989566723687221,0.9914861534450001
0.7520393139088716,0.14210550752629317
0.4521974224005357,0.20712766755078113
0.9817515309336328,0.1160302431131779
0.7523933947379794,0.7899001330790753
0.17779701718953514,0.14531971452651296
0.6432323020551762,0.7508983084075106
0.9998809267033302,0.9881828379563546
0.9819737378118607,0.5865608647530292
0.9999999999978468,0.9775412061695945
0.6091285135304387,0.46996873286174334
0.2764662927710577,0.1281940164662448
0.7736380852341251,0.9422206073575669
0.7999034889561925,0.4792138377156443
0.9762356360337834,0.803230296319
0.9967699999661557,0.5161471962209822
0.8664204681775196,0.058697073931628235
0.999733049245119,0.5328425188348898
0.21541839874319502,0.9310777293224547
0.675428613805355,0.4298563336114398
0.9999999709399608,0.9995417416454523
0.7512458144810853,0.18829062983694833
0.3017433702762365,0.013189901427009577
0.9999999934862916,0.9999991956904586
0.34824756893221304,0.1530246096702147
0.41465906750982745,0.06916068672058831
0.11103096675009787,0.06974747511992109
0.9514627063713944,0.19586820752633272
0.9031930522721751,0.24001173942172854
0.25191582769242926,0.03484277509566661
0.9982578882361554,0.9882203327816306
0.9989830598403702,0.977553503665908
0.8067055800642372,0.02836959427528273
0.9939069796635919,0.7606945172649455
0.16508045131697147,0.18623781528052566
0.6663108304454523,0.24731188531372467
0.9734531404554412,0.3907579214525101
0.8711652235632679,0.6955638179295949
0.5569509359220726,0.24971451680767032
0.7883554824681733,0.40299207941522813
0.8713616980720678,0.06917358447751967
0.0029379621507234633,0.15228298368972942
0.4664226609661749,0.07349389592429245
0.6698418623134508,0.4591795965808603
0.00014264542327184794,0.06455094340371444
0.797930658358071,0.1311751031096016
0.32829934756528695,0.5110141185792227
0.001920839094470729,0.09605732937929398
0.21626419034915675,0.09254649219898732
0.3044855732477675,0.7826402622845078
0.9999995144282015,0.9959278687190088
0.6835661759348886,0.1139971946823988
0.2927237516307623,0.33557330793292955
0.9896232457219093,0.09175069660300844
0.5466484663949845,0.10038590885529841
0.6546292826399085,0.9999634021273747
0.9999372011293528,0.9968030878999646
0.47631511128583365,0.9975830335291981
0.9327186970744209,0.29216142488989694
0.40327514205556564,0.7645831915239095
0.3576897828598591,0.3291931423158163
0.4462645657583308,0.14116113769840627
0.7890727694170024,0.3820951000029179
0.9938002562551895,0.9664017286655388
0.6978078713130943,0.10629641131225076
0.7516271886074977,0.023130304565812693
0.8760332979156524,0.14604086080746032
0.8342995796033446,0.03615715202831037
0.364020935615079,0.4918664732572573
0.2545476537921961,0.05864468859986607
0.889500962266758,0.3172560228368
0.9882131459397906,0.6715971265060913
0.47672858479552976,0.3430864098101513
0.9163989997971839,0.1351603024702579
0.9999999938180276,0.8768996887251053
0.8609806004738123,0.446026901627909
0.7241549248548381,0.18787837845467764
0.9999280619103323,0.9999962760446199
0.7516633936594459,0.13859633242554817
0.8342683825277615,0.18181060180151631
0.8171472426852567,0.6547060370372031
0.23904378409714264,0.07601338421749045
0.6354902985244253,0.12350409790182787
0.9999999374507085,0.9998161846500111
0.8495845254946887,0.7784233493526832
0.7552065367507258,0.00940453682530961
0.5380407983947485,0.1374524087793521
0.9062924039034034,0.2430523139654331
0.938086877465418,0.10115614978605393
0.6905663254971357,0.028505839212059465
0.5349766273861323,0.03552656331482772
0.9010602753062048,0.32868559412961434
0.7564974959040013,0.3953247996690713
0.9932676124019102,0.34333474134686
0.7518943416472691,0.01416337221264103
0.6227759403152056,0.5798789893218771
0.04078288598673445,0.0009422571781512042
0.47276273908813743,0.5933984323480377
0.00048020164928583536,0.016252714580329373
0.3768643162615944,0.011278491688258799
0.7097362952537337,0.026610788472653614
0.010276491410710239,0.0026357485573711677
0.7137796754180548,0.4459673146571665
0.9044670357343292,0.18324502114272936
0.8076645460711023,0.15095098693128808
0.732058926078162,0.1329368676983166
0.4619632297010559,0.018847451949036607
0.015193575880452148,0.008276580896608548
0.9873167979718246,0.9485105372083692
0.9991582498271936,0.9994427431820224
0.3602156021609597,0.07107954140150945
0.5500997696469367,0.5363555146062823
0.26447572643928197,0.009646309234663012
0.7213594232551995,0.1540420293911437
0.14330654307413718,0.30462251099836263
0.9619841070925272,0.3652824607994198
0.5314767487106986,0.530929247776081
0.8757710357166448,0.6586969041038728
0.6385225309369003,0.3422756159318965
0.9999733812182481,0.9999973694328369
0.9960642796552615,0.06448115979737039
0.999981024994998,0.999999999765827
0.03823976022465728,0.17659408972651827
0.7603610208590563,0.3909656607950586
0.6733085777220479,0.16425530726991394
0.9999621774322918,0.8409943344505706
0.5278439059629777,0.23613417270660117
0.5247085361622031,0.5883526549397818
0.47905401798736513,0.4206115704870736
0.6309429318437915,0.9244680307598934
0.1529895850999181,0.28817271394399835
0.052076711639796415,0.4603363028030187
0.25071524236854564,0.12322529872896062
0.35714064986901406,0.40440227991104427
0.9970881698512438,0.343512454568717
0.9859395571626768,0.44181359810946713
0.9643645998003024,0.07458190919647346
0.9334109107761028,0.4006222649813521
0.3312238183768489,0.12764883120867992
0.35412192811793564,0.02656447203655409
0.46223590221560196,0.23960682069287031
0.8164770329164591,0.074349237580861
0.2868544349748255,0.3042895692365576
0.29781363421803664,0.325881883447165
0.7556908591091132,0.9326587719443346
0.8945739029405173,0.2238130824691523
0.4116116978659572,0.18928377324894172
0.028776464559902477,0.4394666747778226
0.9000684546661135,0.03906682406933509
0.9999999418362049,0.0010546696358017078
0.8910215189780796,0.2169645115307095
0.9999999999999889,0.9999999986894826
0.787260272261987,0.43800403205938193
0.661401458590464,0.6332571430473013
0.9906706487542537,0.11317539806265192
0.5609713410241624,0.14297961842518792
0.977370920543417,0.9207768455067483
0.9485639749601312,0.28553286582895826
0.8924075123290287,0.06729151488807635
0.9808586256384232,0.8654367952907573
0.7018805116519964,0.8060689248160529
0.9373371711366502,0.6886823065241562
0.29047900345295524,0.022547447477705068
0.5793046152976894,0.31770161494498583
0.9604758053300265,0.9749592735066553
0.8408943106816783,0.44330746394195203
0.9897991729441981,0.9810293186033656
0.40648623468242057,0.06041803607714882
0.20352240125085808,0.09136906706770621
0.016330026344609495,0.29797314586675505
0.9755720716096059,0.8760025261801018
0.1619473588811092,0.21531998495117674
0.9977664439971562,0.03676411482445787
0.46832513096259354,0.04035329615170295
0.9917160920251477,0.1385346947684554
0.8390668803867392,0.17252308435307526
0.9999648610178664,0.9941733129294937
0.9586611529979361,0.8812108148942994
0.017911906290109903,9.39640591893697e-08
0.0027880262904463873,0.9494576494940803
0.3529927393964046,0.5785021654607649
0.9999999943341336,0.9992899522107732
0.8426729382874303,0.06745812862319328
0.11218785911906577,0.03021826394669104
0.9667166005507944,0.4610636071081271
0.5090542680953052,0.03384301914574867
0.9999938302108802,0.9933859910241994
0.9726884688455113,0.8876013384208284
0.715265003051228,0.5765163380503464
0.022839403209417013,0.060972667822475575
0.700404955412377,0.20366700758959466
0.47026876194838296,0.6719766126867064
0.6934997057750578,0.5165561662826806
0.992060700075037,0.03993535283905414
0.5181160730589404,0.008501024083555355
0.8425243873344621,0.09665932824488215
0.11085298906387611,0.3076236041707106
0.026769177518657785,0.08700202313308371
0.9528802103954371,0.005441420558879497
0.9733535029422625,0.2843420872075976
0.993972708012348,0.34759158588996913
0.001611450076953438,0.005247270886492558
0.9413295982352865,0.09726101307008019
0.6109199220794501,0.30222375276866564
0.867525857627695,0.9225604519661638
0.3331084322280648,0.5377338616691547
0.2902238500975033,0.15781382898796043
0.9104010174418748,0.5302573481203512
0.07992045979319799,0.03157393086701692
0.9067272857090909,0.013117869531442472
0.5803245525770535,0.0177079303907841
0.6420474012526125,0.07610126594684699
0.9999922575848506,0.9371989158048145
0.10766501137373015,0.2216986160732723
0.6972521843263473,0.9621533224484203
0.40808011233092606,0.0912617431026421
0.6974578182873088,0.023488928375174294
2.468385177667937e-09,0.03485212853944811
0.6826201358891071,0.6907958910314309
0.9659139036304064,0.14187994565150086
0.14723427556021396,0.014311157871040805
0.9997352212906849,0.9547570859928346
0.9522192885974007,0.10432953753077907
0.804179575306274,0.4206622356576632
0.45841479038697974,0.10864834366977434
0.9263527901131281,0.590127076639001
0.9999989250469201,0.999850871928055
0.5058869386041469,0.9914389546637843
0.973354894087742,0.03423332997550759
0.9572890712270719,0.33199529188923976
0.9711308774133719,0.04579439848476123
0.5711509005938421,0.37230652727388935
0.8455326121547975,0.280892426240971
0.8458454559121069,0.05593981024126234
0.9730510005775359,0.2842662641467379
0.7715431168272335,0.15253975272371145
0.1941384511882667,0.10372745630540255
0.006032334245062556,0.13196216329033517
0.9514281884015482,0.34960404485761026
0.8571977111982014,0.11455470607132934
0.6153814419246948,0.10660119136529908
0.022638553076708076,0.24567830402499136
0.3291888424170133,0.2794586800774754
0.9998690503928196,0.9998765589129389
0.9947977983843695,0.4749193519540433
0.397098407355258,0.7272325353530432
0.9718543102086168,0.1738897001307087
0.15927652998558986,0.338212588151043
0.8569760215616394,0.07669431047235825
0.40908935690406795,0.04191819777626277
0.9719613806588985,0.30659673386459646
0.9502143329930293,0.3612112759705048
0.16658227319251903,0.21873008625290233
0.0476284489324004,0.022819447656031003
0.7308928514131875,0.399802248652616
0.7636009466466277,0.21608878368818363
0.9976058645697913,0.1731766514439374
0.05048211999582613,0.5327073561862575
0.6770835229280378,0.49968253794990425
0.9446686216659443,0.134915339534832
0.9896021923723018,0.7799463353879362
0.6643677070671549,0.03421545595498181
0.021834860786060898,0.08648773979447821
0.7419657728264707,0.00016266045579423568
0.9820330098410835,0.9042202726408296
0.9996133736384607,0.9931517380243308
0.3309556607806232,0.3710558856750893
0.5863810579330963,0.02094225719137149
0.946941429493987,0.6806512149498082
0.9378672251059748,0.21264673366715886
0.2531204095850838,0.2137818184403271
0.9939695061570485,0.4636119831185341
0.9912600966317133,0.5444831050570608
0.8346802345001486,0.029925543721479306
0.9354273191645796,0.7074740555139725
0.8163378464563131,0.24137088902777873
0.7230300178106621,0.3437059198564287
0.45074511998866995,0.11388927462003832
0.9359328188248652,0.03862625839082593
0.14389926689285854,0.15543962901521383
0.9454842923273581,0.2659931591619742
0.999999999593746,0.9999700697515487
0.345122857639064,0.13937713913982816
0.8186391153560397,0.011398109374489648
0.8040219481501688,0.13751661967014409
0.005137543741665092,0.06837821852805309
0.9053744715935772,0.20445230468626938
0.10900639488553164,0.0082188099689924
0.8269828249485011,0.20007480652291224
0.08227064276130869,0.31841751877203445
0.7249543280552662,0.034466974314407726
0.28637320942553307,0.3176522350045875
0.5388372182425499,0.033222928134177
0.987685690950663,0.6367390336454918
0.45457322631573305,0.1658763588883773
0.6219342097679887,0.23548598918450706
0.375751433873168,0.4982495340153225
0.4274707753633074,0.2873210590321897
0.6612291802916919,0.606381540376896
0.7091661530303026,0.07464121447158657
0.7407744192639177,0.15260707502302248
0.7413525280876742,0.2527833832555141
0.9938152092975062,0.789419186370173
0.6337997624996967,0.21348151928730136
0.928001133955793,0.7120410675951817
0.0633657701172416,0.022891505227769324
0.14405869062065682,0.17158331183080544
0.9588694939430515,0.906602789631021
0.8404436130506419,0.3049824508201395
0.9999999999153995,0.9999987402758124
0.0674400101461408,0.00261406487599619
0.2775342327608835,0.4513872874729572
1.488061334374492e-06,0.21947064547354686
0.1433433715377359,0.407628725938561
0.9996485753495549,0.9999682717151694
0.690421313742526,0.2768384521872366
0.6981848859249928,0.010774741243816745
0.4875497711406079,0.3252054278107806
0.09386139843417715,0.047981371122373516
0.42218009623806707,0.5549180779344952
0.5848814245903792,0.0055761911317958514
0.43410995911077527,0.37868830070516807
0.9174868830376102,0.23726258650189716
0.9274464405688302,0.039862413853940126
0.42116713326938304,0.26119502459871896
0.9995391106911469,0.4323324755636268
0.0066897090371798315,0.22908211692868052
0.9527670053273763,0.285172975574284
0.7822428893346828,0.21176638116046437
0.2348349895634321,0.27885975465672547
0.5621208840242364,0.39537747389812855
0.22699677402257568,0.5170146809337316
0.0370570571239417,0.0837347873120209
0.4384393077578758,0.02217757401425306
0.4039634458050022,0.5596972089806428
0.2810695386308106,0.1447023222087453
0.9411252846829705,0.23866005705428822
0.7166114606600753,0.48861378029785474
0.978342853947755,0.007700955196219974
0.9976017262594123,0.6912893889930586
0.9562072698411759,0.02870588349294103
0.041141588663020374,0.019200071703795382
0.13647782973785405,0.02308182488051421
0.049880602607278016,0.47330895311848664
0.21711226577919673,0.11837899048299463
0.9995372093508296,0.997320938820826
0.9014501146181322,0.29737532401066313
0.06807211450273624,0.025004456387627303
0.9386028933409848,0.6531079184113763
0.17149167965338918,0.3441374277013084
0.17716880634773643,0.049203859801120305
0.9661146689313295,0.732209301790855
0.3984998677353718,0.08764985751629241
0.4404410288750462,0.08901061142393238
0.9334322718162172,0.36149867887650605
0.4443018283565576,0.974627961279394
0.7999715982796473,0.09203655805927267
0.7983969775747568,0.35915647761592717
0.9731746776198378,0.25647508361160803
0.8296856699760046,0.07011196054106746
0.7396513585900562,0.02868444986244145
0.8775472744925741,0.14108441864415502
0.7148334068132861,0.20304324312277572
0.619930061521966,0.1773016035803443
0.999999953176408,0.9665583993999203
0.8845324388577324,0.18790480890512992
0.4822058406140094,0.36256013004180393
0.17177592769779482,0.22331267986888834
0.9636947799104048,0.9252153183568862
0.9978454301800405,0.11225482395198189
0.0043157020202976674,0.8530771652904047
0.6521277541048376,0.24498826857676942
0.5490963766644928,0.02185599671638047
0.9999355908015811,0.9999885624905985
0.6528142495291576,0.0016636880981588734
0.9694011638116384,0.5890754557448504
0.3971195814314133,0.2675585288902304
0.7351486157742868,0.8978930776995443
0.7143018370579463,0.07816256322915968
0.4124677275572551,0.11186761405019156
0.005337055978690458,0.0020087910067329204
0.9992723145211309,0.9999997704660976
0.8734223341797775,0.15825922217054766
0.892996402569354,0.10720327493678314
0.7933784034438308,0.08661362192602357
0.5270292947218091,0.7748597158590783
0.31664674007091237,0.28608707260128363
0.6879806772655737,0.5464707334824489
0.16812932925430676,0.034560891148964254
0.46394125666053104,0.14047832804803456
0.5794609130430655,0.0941893532809907
0.9966937594842225,0.07720047574853797
0.5237793780957715,0.05425365603332554
0.9414363310629702,0.6928771545425872
0.5526171018912716,0.12723578253330722
0.8921241142190004,0.0754035626679334
0.9310923217648587,0.5927906458812344
0.8665718639037241,0.7648890738430296
0.9398570937334121,0.37240635956190804
0.9999641991071833,0.9999929749368945
0.531638557573368,0.8077254859051852
0.9999996250495903,0.9999151173251564
0.48194610394276244,0.2675516396028089
0.5952996217628187,0.30004938666333164
0.011127572163955534,0.02923349996329005
0.1525420815062801,0.1888717230015422
0.9251042728203825,0.6847795091608128
0.5581388431659294,0.1804623190066606
0.8902721421064524,0.17387709856502814
0.5245731280578518,0.04972856488260882
0.9964512648622839,0.4729822349754521
0.8950759793901757,0.5965641259856583
0.8623329317833853,0.00607765460358497
0.27453594716883445,0.09439890717295418
0.7212587238489714,0.08631273550637199
0.6510504050439058,0.3872263498859438
0.99999234807982,0.9277188165579526
0.2347257527733295,0.0197643322413658
0.9799170012492547,0.6474078151171733
0.9461013422799522,0.8152788634851856
0.8808315503938723,0.08939524395679328
0.8458640595154403,0.504736226000233
0.844980020703231,0.6713731116255881
0.931038930450617,0.15827321271360983
0.18719892680750086,0.09709392590910211
0.5747094103188479,0.8809979905138065
0.8693807023674038,0.01939827285521822
0.895328839638931,0.13295735114008192
0.11010953439419441,0.007530331483770615
0.6430296839607141,0.22512086760261438
0.2121698939047272,0.4777548640287663
0.19406669631892315,0.02113860270453861
0.6914316877740819,0.5004777146915328
0.9993615155381249,0.12133953221477482
0.6761956894276014,0.08820754443684597
0.9999577725053799,0.3864404690736338
0.9819259552033244,0.9862380420181219
0.3744648810749435,0.030757315058044486
0.4070397448698814,0.584403035881377
0.03746442625573793,0.106489002934437
0.16574647658204622,0.3745405156134644
0.21629907318448516,0.04362926307889731
0.7570963871950208,0.20252490163052284
0.3533371923302213,0.12995445667417474
0.921238401181521,0.3818163354588309
0.7568983787005438,0.16111286355484028
0.9880555037840794,0.5818845116228613
0.04415761074343964,0.026287212798106044
0.5498088106340259,0.07909600557524413
0.04380203593822857,0.010896237013857392
0.34972716788825103,0.5671413504056207
0.20740554721718357,0.5998421651547668
0.9167578422629349,0.052341982394612976
0.09657318024304982,0.04261000621722697
0.9999999275118122,0.9916990375351362
0.18953642468903356,0.09301167538762742
0.9867943082956047,0.8573948880077675
0.9982085646700974,0.9860421023266164
0.9195298657187092,0.07002671141364575
0.857189224022638,0.37263555854342423
0.8546726950830152,0.1153588620771859
0.999999941510762,0.9999968315753096
0.626397056835751,0.03315820213386057
0.7549136127780911,0.2764593502773723
0.7715497905484142,0.24088975995645223
3.875651253765045e-05,0.006658556821026373
0.9999999772890179,0.9994338434826677
0.24070845999287235,0.025865235528304685
0.8660517490384049,0.2520177951312215
0.1936615022936018,0.0013712495444787704
0.6733394394133104,0.17559573419820917
0.586841425230289,0.16758981612910295
0.40103897402693145,0.008764738073213752
0.5991842760858652,0.21500919996910026
0.1288544223653774,0.0158091958307196
0.7314069950163677,0.15579652263199056
0.5850205912400819,0.21654419480805945
0.025798739538444693,0.03004225141439165
0.99998039725725,0.09868127666336443
0.8732953958999763,0.5500608948190537
0.16619980307322524,0.00073328540642007
0.9999999228822004,0.9999998293900304
0.7853654199199362,0.18389405934623768
0.999999997610919,0.6374808458923694
0.9108269622149702,0.052383648745714474
0.33006080075574834,0.010024062785167069
0.9873278368464743,0.6098982675965301
0.44045054125502375,0.15760727496249746
0.9049546320825401,0.6968577651791724
0.6209328285778117,0.1525560226960636
0.8126831352580146,0.7245469904624204
0.9622902668107279,0.8763023736986401
0.8049428845128289,0.05851724356735865
0.37808711335561745,0.022283998005484692
0.20573740893660414,0.059924457206385305
0.006006638199373163,0.007470138020921701
0.21660112517758678,0.08259688437183134
0.9921143502427336,0.637680283444088
1.8785156671075402e-06,0.34359063821541
0.8449038408286769,0.34790730529699154
0.8782721808675614,0.3571840083194814
0.5537062021705353,0.4285662115024973
0.8385962429013566,0.6764900843612803
0.6716402550150781,0.103796013331244
0.7839363402680087,0.7924006662712025
0.28827984655198235,0.3933616847997549
0.9999405660562457,0.9998412380239353
0.5925576355329127,0.18963669426715837
0.05070559955718774,0.19358098816727298
0.9873327965798796,0.7695419180844537
0.9999986438981247,0.9999991404141757
0.3368024341578263,0.12670399752720565
1.0,1.0
0.9004464082732964,0.22661157077039018
0.9111328063649017,0.10342397351187915
0.07328159323043733,0.005135111259026914
0.0007731680548999032,0.8419285122621107
0.23513358213118257,0.3024907326281351
0.8681687256891368,0.0009194651140814106
0.9056006891979561,0.21032914336263392
0.6694745257691986,0.38657164832091323
0.8544358725296094,0.39766694263718383
0.045984376793843276,0.04052136004167251
0.037127153013971875,0.09864796831347178
0.22068936848870999,0.04113353450720893
0.4335649336282153,0.386564084663722
0.739075989497522,0.2174594333189854
0.23311752464376886,0.7614797531441948
0.9135429988175509,0.7731277418588951
0.7968456196816291,0.7003736499975121
0.4118677939451334,0.2608287541907065
0.998777741312596,0.5604074696407286
0.026914544932556704,0.0016070605171525244
0.9621396851100009,0.26777415023377427
0.916608259183637,0.029496619116318408
0.005450355945562977,0.9677627541815221
0.0043410904617467196,9.586388081455585e-05
0.9824101097434189,0.9925674236774333
0.6999612624547068,0.048123234312378096
0.0730846753117247,0.05957218386883046
0.37708404717552735,0.9998246203132696
0.7987854638062768,0.0584590625439308
0.3271780696443996,0.229450288075719
0.3527612934856698,0.24828082437514734
0.98933211490589,0.649735631374515
0.7643928320236042,0.8822896768705222
0.7306035160251532,0.7926108639796361
0.9145599285343009,0.22221259124128695
0.9997718665037499,0.9299009345636106
0.9694008331409004,0.6221508776264363
0.779231622131264,0.250168111792967
0.9985976578815599,0.9919656776243503
0.951408599564347,0.7619149649144861
0.9999986566644706,0.9997496702942067
0.9810619265886995,0.9874444262968688
0.33459720910606483,0.2296682903550135
0.9999999999999977,0.5201730462885282
0.3002310399334554,0.30223636431651496
0.8899762444444455,0.438160289623968
0.7876973201407553,0.49957990346649056
0.2071472374054615,0.12571540437021198
0.7397016316735038,0.46594090338908045
0.05454409574024539,0.08016897676740652
0.019799689784197733,0.01737386193484297
0.6424345025194348,0.5091284719600325
0.9108031514708324,0.8662119686298333
0.4502083024000687,0.09544864320504018
0.9974320689995675,0.9766595505308442
0.38715625849367713,0.1214566841581087
0.0022413193735240913,1.3364182593285394e-06
0.8029512401123126,0.19205879505549037
0.9942979851722977,0.31098922316576494
0.6752631014103784,0.4338078560713448
0.5860421724527903,0.04546670185224631
0.8169116210284705,0.07414728788056674
0.9039418028794446,0.28756161227260446
0.04896424184936907,0.031291972601953454
0.3257674996012561,0.17192431280340584
0.8129386248218241,0.19768628345147704
0.4174938177942396,0.030367217756330844
0.7841904231719573,0.2431588451763612
0.08655357069580048,0.1818170063480298
0.6143015974159913,0.3091314466923771
0.9819565112776667,0.006563040259356345
0.24253794951332505,0.15273391513863713
0.9999999987016687,0.9999983026994578
0.6876607450626685,0.496633248714722
0.22175846863619444,0.021014070313189918
0.9233175285567102,0.7067959942132036
0.8648720562517337,0.12514695079617583
0.48565564099830444,0.033157909012538005
0.1643677593616765,0.1550314583302059
0.9999994895577029,0.45303194268583263
0.35960341909546056,0.02325709296799316
0.9228074118159508,0.2974500879819268
0.055719865714886394,0.23785400037139856
0.998867059334124,0.3454461300809569
0.5760556973572925,0.03770081329444734
0.9183707680571956,0.1993458190254334
0.9411390956365296,0.6474392359258774
0.9987646262609293,0.026431491797705303
0.04566108979950058,0.02005105171234814
0.7028818355844024,0.31532557615434387
0.8125815566798456,0.07016027172015421
0.0009033677166791127,0.027260486862494465
0.5152084312267149,0.2852046311590677
0.9996498777059045,0.055223829225978904
0.9856692941969639,0.09319998563504765
0.9753905471086565,0.32945857550467067
0.883888565519486,0.3130284742431323
0.0025325100643763896,4.3006314554581934e-05
0.8797091653746812,0.1384237598699228
0.23221293139583277,0.3655641679817488
0.30567182034294765,0.0031162410747080723
0.5234513675746006,0.39149935474559144
2.8910030720635186e-05,0.006612493468466276
0.13805667762323337,0.15091530645945517
0.7481598966075758,0.4349399492444338
0.5950615161034183,0.8542360479838662
0.8722744338865455,0.09218173174690383
0.4251185147860269,0.0384848013615096
0.9258352654007665,0.05301173267788709
0.950483977131938,0.25055517138869465
0.8557976619503668,0.6876906691902795
0.0012325915984501255,0.06650238006689993
0.8728539815548961,0.3330242880536461
0.6752862522147399,0.025894021837004885
0.7286810316412137,0.08962770664687295
0.8714102976388677,0.40237544947783177
0.9016020879882843,0.622697630448331
0.9283585768098486,0.3576040716951756
0.8332210084856319,0.5666893396007497
0.79439109172368,0.032765686455962534
0.9127603764128901,0.2778538322080704
0.8697649123994707,0.36353833044484346
0.7984602186513154,0.3236464083026986
0.9278618621659696,0.1477881289264809
0.8540883500715294,0.06257570605745662
0.36997378049217616,0.7627743821305162
0.9997401175178254,0.9922385703550347
0.1589912011552624,0.25647948552226857
0.9370494549517452,0.16981782439856416
0.9829715865872836,0.43075060576117336
0.5663539424716023,0.4651009571344162
0.5330984034569255,0.12248341552883543
0.10148121521810827,0.0008500447586980215
4.5154617558602104e-05,8.684073193569467e-05
0.9933706253870959,0.8495248716688076
0.5232575363262546,0.4274460589643947
0.24475912288636506,0.34178998233878505
0.6604834113973399,0.010263410070198866
0.7443839167811891,0.762680745925089
0.8533896361492239,0.07191637348835285
0.9448986480326604,0.9993119959612669
0.680838413437565,0.5296441983472259
0.1315906244985719,0.723638251539319
0.8516417005418313,0.13829127116038764
0.0016920927550079636,0.9575306536535182
0.29080603797306964,0.05375919084862939
0.9006439436298227,0.34898978919771956
0.8073002758939714,0.3816951685547392
0.357282016741282,0.9503572701766241
0.9766536662301576,0.9869406091341569
0.9861492739221647,0.06556634599622796
0.5179926687424169,0.0979655254217022
0.27115564168519635,0.0811351853694842
0.9997793856980896,0.9554021640008687
0.014157333672573574,0.8161759016531807
0.4116320996364298,0.009228983213730923
0.7602083294821779,0.35362602446997987
0.5803663488070767,0.12414042412259656
0.9042142684355933,0.0694737763850793
0.48030764643962387,0.008228334692263549
0.9995137782684412,0.9302175381864282
0.9999998903762533,0.9984946432651856
0.43938940640097573,0.7512437912748622
0.010752771523151183,0.02605455616924356
0.999627681455092,0.14785514638722777
0.9890762345423689,0.21960454094240486
0.028383796471227494,0.03873715034326654
0.3936073805271601,0.23204266125165346
0.6804320948546596,0.4358534078895495
0.6998211597149482,0.10833651257334803
0.4912796106452126,0.004222438961904246
0.5481516207316606,0.45243930955768025
0.8240140369792446,0.9722421056454621
2.2044437848313295e-05,0.013658173161798279
0.20700257835512684,0.5522917511225728
0.9050816490351876,0.3305760600217732
0.4428919957339001,0.19738020050504348
0.05420547358051049,0.2739666632254639
0.9996865582259533,0.8783748271505821
0.9926165812699794,0.6274827021392531
0.7678718664467218,0.03987382940551124
0.9998786558449979,0.6832319763635626
0.9918730158279528,0.5367194726942691
0.9922439453497238,0.9856222156390626
0.9117554196408219,0.3350614056900298
0.8441771691295434,0.041011247372108005
0.8462673553259921,0.4584728466049141
0.33797220130049566,0.23473867819817146
0.9769064697667154,0.2782819310990204
0.26567001931470335,0.03166558320370595
0.8747209146330992,0.6896387100612649
0.9999568686329487,0.9993135217470348
0.9840229777401934,0.015173673266985852
0.41744912520702376,0.03536696899828151
0.9014826732746997,0.703502201447569
0.40458958916899773,0.047529927180180086
0.9569077536242149,0.9023928036371511
0.9999999927131803,0.99999979461747
0.2843519841553181,0.07163276698332484
0.261962940686301,0.5591939184617262
0.8113305998842671,0.16930988466177377
0.7432473596103605,0.323181182810905
0.004231211794321909,0.051247209344879585
0.9258817096121683,0.31361373496180917
0.8860293240169772,0.4214699722258636
0.49379918840556714,0.12628460541040298
0.21458150992458325,0.3008210355650598
0.8821127639640098,0.11275722508477773
0.1359027712473276,0.12894519074326657
0.40249547663295,0.00129433495814023
0.1137446512115633,0.7110586044542495
0.9999866481090921,0.991261796710178
0.07582683566909153,0.19018651091471636
0.674035995509626,0.24895713100016736
0.08275144179225255,0.10276643244214957
0.9999990022772132,0.38149256617311933
0.0008161062620788814,0.0026855422190844394
0.4334840997354295,0.05914021352358838
0.12562990794940815,0.5596531404154185
0.963152583451256,0.24859792062531907
0.9877644983475298,0.542712354096426
0.8420007879740216,0.6522953355139511
0.8635161828806729,0.1426030364494085
0.17668615131663754,0.8841083243417783
0.9988664559970313,0.9486378170570118
0.9935755382857,0.43315829899603087
0.28871040870922277,0.1956355833774427
0.9905423031922689,0.0004894569494460012
0.5576863520766655,0.11025187118867763
0.3386732310925359,0.1716547400757032
0.9956679303601871,0.24534757808220625
0.06263884551864425,0.2522247623687545
0.9997456218349682,0.9992286918840881
0.9357662942038449,0.9999999699119423
0.044496678488807215,0.1817896476342485
0.47815999391284253,0.03956286120186196
0.9290069445951364,0.9148489185224153
0.9649631010239008,0.28735221327104976
0.13826687747581312,0.3544684998076112
0.9823538943913893,0.8075673364504972
0.06839745340659664,0.161896505803943
0.16825393102160974,0.07163603780099617
0.9999998397349155,0.9999715639204446
0.7960892695988728,0.45141952111203315
0.9710248692828195,0.25645767024510485
0.9877838275736008,0.02829018580320961
0.690855165723062,0.06595187578693171
0.5594282335224399,0.20758115479363734
0.018521470065831498,0.04742193901008471
0.5510153796161065,0.2417762648970973
0.48530674409609775,0.4615287308311169
0.9629915382343311,0.6744157871587694
0.7072521834431926,0.007348336041409837
0.010009674371207094,0.21063111415320154
0.9999892466081899,0.9999913101887873
0.9287050259111223,0.6922495588646536
0.6836098904866498,0.39007971999934316
0.2897260617285905,0.4495027419898059
0.29426430225926575,0.2541714895192699
0.8169443693087155,0.507861360082353
0.9999523333485217,0.9914778168966789
0.8298072997422002,0.7565142422359505
0.0003067641365821568,0.004812257136584173
0.4611727254917881,0.8143275242155782
0.9974269470950357,0.9786114079804679
0.8992198631273521,0.048987095664741756
0.9886363691534623,0.09776328864435883
0.2213509117283292,0.8937348866479465
0.9152465690966627,0.27702088864195573
0.46405861508193136,0.10043598865711013
0.4206697772700605,0.039486676941590845
0.9775256646138882,0.08352705921525168
0.7906217795189643,0.3502116952778995
0.9980618586108521,0.9243772310357065
0.8604201302210154,0.6012838623359925
0.1117950144491391,0.03824105317062609
0.9929321044521202,0.14971212460508226
0.17867470546821598,0.16216211619789428
0.8901449836101951,0.5745747194844333
0.00042331303296418485,0.0029240193230737695
0.9982429012512496,0.9844439026666509
0.9711957985661188,0.34936712164873246
0.8880332776472117,0.2520838830940757
0.928936449445198,0.052052038151514365
0.8245629850235888,0.20617986021310322
0.7510863993906637,0.08437117485080367
0.9658788265322573,0.4342167566920701
0.9906820397942154,0.9857266100431972
0.9829314749506469,0.1806531243064409
0.9927408508328479,0.9845648438297687
0.5944556896049433,0.1278563333966322
0.013306577469780577,0.14580654986418878
0.8669794539596332,0.7543087824815022
0.9995864653543989,0.9798945348444295
0.9999353836781294,0.06594682537554471
0.6422606580443234,0.010794381102277291
0.9694160744779836,0.2559542650534883
8.948775171240435e-05,0.31296830815341864
0.3327942364728992,0.6164689403091539
0.4805906010661766,0.48921792663381924
0.08836158399978136,0.6160468955939593
0.8725719638165615,0.5369640487683803
0.5768600177818373,0.5395623456929517
0.9996519802924734,0.7195802569957463
0.5229214177342776,0.003702085941503073
0.9996696311830503,0.9900033108652697
0.549700313703275,0.01890811853321995
0.8608569917240927,0.29930060504317746
0.6394381859969044,0.4362493337323574
0.569691491021536,0.11035822074450621
0.7213966906053733,0.238075956951643
0.9289371232707483,0.23275234764417713
0.0091481839227098,0.004887890773934934
0.5374155206754899,0.27643823019801694
0.3751529813845723,0.8584281367913864
0.9998248327285773,0.9941077506422407
0.15475446226696193,0.0031315176226149894
0.9978299393563409,0.8336156887982784
0.9984314528106822,0.8732480227640395
0.680310771231312,0.1655655606500782
0.5612452804096619,0.97009001971225
0.4166148085969084,0.0699172514321447
0.7918778003827711,0.7542693610723925
0.9999846581917753,0.9999999762602335
0.11094159630061062,0.05998094348729162
0.8013625706220256,0.18933964189135916
0.9956354191012166,0.08301368409361594
0.662793319276777,0.1480484302019766
0.8445790353907623,0.19854210742981224
0.9843209641694424,0.8420998191930885
0.7864124859022305,0.4921546369229657
0.24647140762227066,0.010513003060334368
0.07971804440737966,0.2922639571001719
0.9790918103693276,0.21971173115668877
0.08602925529247588,0.009768880661658052
0.8663976370122876,0.995405864909864
0.010214510993837201,0.11072854142700304
0.49823817502340034,0.12018615543422816
0.050288085205317676,0.06476783146908208
0.732935944517376,0.002481354766531677
0.12503203102248212,0.5383956361425237
0.06796453149272225,0.060410367240164436
0.0746711451216073,0.0391580874303322
0.8428458140457313,0.6182053209542419
0.9540533665149018,0.20100436175645978
0.9197257426971488,0.5214906775436713
0.6975298759525108,0.05681903419586403
0.2986402448206391,0.5481792848261302
0.3151726658824088,0.2301249998651033
0.8578436929400686,0.030999541783109243
0.9682150411382348,0.24486908985847844
0.9524305472405457,0.016115584810685486
0.9189441428879112,0.17908166971832046
0.9992975279236858,0.9873589294127244
0.5755119232349609,0.17565518960809479
0.11745403948313245,0.3182862355091774
0.3274687693610315,0.29185209678137464
0.3725801015984101,0.2531585704920762
0.9998455774336202,0.9991223758130083
0.9998806367674843,0.9960621896485914
0.1440682508899016,0.02488242139370594
0.9999058572978416,0.9994165920742899
0.10950369332747528,0.11679718946504342
0.7823251038432282,0.4214855566718931
0.989752666099224,0.005334740629908034
0.9855825907709274,0.5155674348471738
0.6740516857822433,0.14258235295785332
0.9506329349242348,0.10563208997135334
0.9698523545899627,0.6585696779118829
0.006878521437326594,0.004300721772381185
0.9916735637847544,0.007141667453400164
0.8660934536976865,0.16643105882353054
0.9322411928264491,0.05261197896163945
0.9624681676623827,0.4816148767036939
0.7470418647576018,0.322441127132692
0.9321564329942249,0.9852289622657597
0.40078411719112783,0.023673599170647545
0.7751068816869218,0.5867618920458701
0.7328133352801227,0.7933162236867862
0.36368527701874626,0.04569927499377174
0.9406872227025788,0.17322422839009605
0.5267722013123275,0.11404293792688286
0.0977493499442031,0.0016688534762887037
0.5621306265212156,0.010670400290322134
0.6645834363864374,0.19701850917243377
0.6862444599851932,0.12597014847496577
0.4019919743572715,0.7298610630879467
0.4524382294629219,0.014953606149080728
0.9779297201232171,0.47749777895798673
0.07910740984019571,0.10855105757785602
0.9456686477095696,0.2944718061624935
0.8503612895052851,0.35803034494806113
0.8908104811744154,0.4200088875120419
0.0016856302465816616,0.9850070096365648
0.19148096119589078,0.019142571152007713
0.9787206427935835,0.2539026329312936
0.7166046465586979,0.8223715480243285
0.9905123148389644,0.3711780106577037
0.9170010940656351,0.6157290112767171
0.9826289619573501,0.6210587070302201
0.9000698421662839,0.6672949774151891
0.5910607281271336,0.10252185406957162
0.7109678988871183,0.04387769200916478
0.2574718211898996,0.02452213582145655
0.722190100241301,0.0893592578718973
0.6343964559216677,0.10062419546150794
0.7862730323493252,0.11838273299812987
0.9693795272639503,0.8127977806977091
0.9543961482366721,0.4717480903280864
0.16107191074194702,0.07530470547917817
0.913325678316622,0.09524339967291935
0.004118202264393059,0.013340522051896949
0.9723323482664643,0.8010744607251352
0.6955412606310066,0.6163244201112572
0.9885051366269381,0.2592501286523225
0.9887716662617647,0.9341369343778398
0.9781995191429526,0.9624416470449347
0.23571414297426307,0.25037410218376427
0.4414312544217062,0.08287744433360603
0.9867675023852404,0.9667725424253053
0.7116876407818193,0.06463269823726955
0.2762644084944047,0.3315479263363359
0.6837194356767627,0.18474573954721468
0.260520345789764,0.032838716562700196
0.23541190219537705,0.04425685146057046
0.13284159989632308,0.323293016933708
0.9000997271238246,0.968832500223878
0.6484901330770406,0.01601718597875545
0.9893242949056577,0.7318191643179486
0.46606198615925154,0.07391881921824808
0.1031836512832932,0.8013186326111583
0.22902318206532948,0.06564658150205267
0.9290531965728539,0.9685861013681901
0.995645979633816,0.16739637148401101
0.9525273173364447,0.6913986819673446
0.37425457297120424,0.31613524883343014
0.8554252477275802,0.023163663115128456
0.9996224518805995,0.6996611474475872
0.803587291349063,0.22445116144500646
0.8831576816953371,0.1921420214343759
0.9999927397413576,0.033736555592741746
0.8018687090842163,0.9807871637914264
0.8227460135272756,0.48739281119907224
0.5066920094911453,0.3228363156830797
0.5865887426489104,0.03342266198298667
0.9855056284362563,0.1170726568186636
0.5732609837271123,0.0724002212564609
0.36349537515742364,0.2941799599858141
0.9997399294394068,0.9916134035719717
0.8735263157755686,0.2540176093570502
0.04255870016740475,0.04872786813764693
0.022405023546144976,0.08050160649226985
0.9991684877276868,0.9995046539974974
0.051499154672432296,0.45622586166832324
0.39023037769891045,0.9805652408560925
0.9999696040798148,0.9874349271739787
0.21127016595236622,0.021526130605453858
0.8485909188498676,0.20649197036390987
0.2831246404929926,0.10005841678615016
0.06377669995823051,0.21392739030795108
0.6305744216169076,0.46735620380067555
0.6963873310666959,0.07182445585484877
0.015958977541300674,0.08374232321848502
0.06035723160134125,0.31960793980151775
0.9947020379436893,0.758191721746519
0.4198529814660938,0.4380378246843818
0.8985583136044886,0.03915428619829234
0.4141851435243641,0.35868643562552643
0.011621579234368844,0.19700996423973258
0.9665877579250368,0.07593500195069738
0.7239283219328952,0.12894474656026356
0.9969366181728235,0.9300975288035683
0.9755529164781895,0.09468839998978434
0.6238019060928258,0.7263186578016856
0.27844835873199614,0.03263650891126499
0.39639822843117756,0.20609604844952498
0.011968662870056167,0.009802611987786062
0.10195096012607903,0.003736420515050093
0.09040704150079026,0.01659576703021259
0.1249443432518923,0.16715934616069242
0.9453053487730134,0.8913163105515123
0.9854455179095464,0.6676803435430336
0.6836103549559999,0.39293171368078644
0.3048232705769557,0.6798986498374786
0.008987576616566413,0.03089017366513476
0.17066850011812743,0.008322368677367825
0.0016235951434051886,0.31635343807815147
0.9938410490868634,0.9999520940874539
0.7866937646396495,0.80513328492348
0.2945025108157238,0.33766523606442955
0.013360941690250726,0.37739515165008203
0.7842563714515942,0.5978353823976844
0.17106570666106677,0.26024586788934134
0.8981468270346054,0.30753832502692385
0.4740673106948012,0.26446259440575376
0.9930059687432755,0.9374458702044524
0.16800372927282844,0.008583908718692475
0.7574082397296367,0.770480928347472
0.9214450793479501,0.12177691054203495
0.9826412038957987,0.08423705972291708
0.9802538898308367,0.6069725324748354
0.9814418939041145,0.2638628823028843
0.22173789652772052,0.0009442012970740288
0.2819883770189919,0.04883101244837802
0.05393358935137373,0.1611861590725274
0.9962362584374179,0.1964085097036221
0.9643005657690795,0.21762313392666965
0.5193022103496657,0.3068285343483044
0.31326669148908365,0.025101603635101884
0.41744330218339826,0.031069059558144433
0.05889497944584723,0.14894569346969036
0.8883911319311185,0.24213750819553198
1.0,1.0
0.8884636042492389,0.10554982558303466
0.6483798652753442,0.6633149769785323
0.9641735013275099,0.018767743155789215
0.9999999999997823,0.9999654759837312
0.45649093915443434,0.19355219462594225
0.33023386546302536,0.13495333463270143
0.4217419527190403,0.22533342773815543
0.7841947588494008,0.09913455820344841
1.0317939046784175e-09,0.013275741406366186
0.8579935462639755,0.2628416513862235
0.7741184766828101,0.10444742636846624
0.022179007619059637,0.38753471228549724
0.9286201981293896,0.3672990979262913
0.8403166936710684,0.4281656971757562
0.8173865648228368,0.482050492646706
0.881760894337675,0.567668734655676
0.3049146098288075,0.25980589383606517
0.06576422414463698,0.08942996886546649
0.9160092900128614,0.5271741242604214
0.9999587230703646,0.9999215668624424
0.21326935359608978,0.19152812973281463
0.015370376248576675,0.0018118212558851472
0.8946049555978441,0.04778286851458493
0.20063891367317394,0.5821438334897064
0.04798158017551853,0.02555132701525792
0.7961444749450624,0.08041377029245697
0.07958961046915539,0.08065923134952335
0.0031369519178425487,0.990423772897688
0.6827328486624595,0.1885631037977446
0.932970602331886,0.3787898343180868
0.9994848403680212,0.9999949834506962
0.5580687124606158,0.0008944389431562223
0.7000140105761448,0.10730379186482032
0.9603686447074787,0.45884158921421964
0.9458514576665051,0.8274149575847065
0.7974736624044069,0.06286536381327726
0.8842432364429794,0.046649313447541974
0.5801835016297066,0.26272099951914185
0.9951905341671103,0.1271278170817795
0.9575283370340637,0.22164580151474814
0.16050355172301772,0.28691878357731543
0.18837560195736464,0.7974412466046114
0.848620809926482,0.034348032086027
0.9945308233913926,0.3375117252794529
0.698307195540326,0.2757521644752263
0.7281135896846653,0.20235763100042126
0.9999999999995073,0.9999921450697449
0.847755276409579,0.42481689556000735
0.5142600115616853,0.11287971061675175
0.997978752914586,0.931749767249732
0.9999999999898578,0.9999281284002425
0.9903227693919283,0.5269286104346665
0.7159970372649126,0.46122312707723073
0.9524094178339447,0.038817777847847276
0.10261354351506191,0.2089599458358244
0.4300832733956282,0.024854203834037056
0.7567377988252679,0.521282157016421
0.7221263304644664,0.0829326329211373
0.17579651846461686,0.019369557770133015
0.624733038032596,0.04203380179663982
0.4860766773661226,0.18048020989568608
0.2745912366398765,0.06101927776120679
0.014009912064671637,0.07610232026296246
0.4794102585114828,0.3530466816554106
0.8232810593351948,0.18843546255951688
0.6125259771402497,0.5090032670777302
0.9910165133094387,0.1542769665579428
0.7473501899420112,0.18287194465172132
0.5671625791231533,0.027915100314804278
0.996729954537915,0.35618523339655567
0.2313302005983804,0.29667425722095014
0.8428762434283766,0.7258675104534293
0.6923535022310356,0.40385535275745216
0.997705440232315,0.1100159746394845
0.9858202241843119,0.15712721479037553
0.9999916491499607,0.997319906790625
0.6882899015595249,0.2738174095734671
0.273187567543562,0.34810534748488353
0.9203716660055377,0.04243126732171295
0.3147884002276365,0.6691442428968056
0.24958950309295438,0.0064263062617310055
0.9657938897638753,0.8977470551510983
0.19287275051932104,0.10987152503039828
0.4044288381698365,0.28888000422686116
0.7192773090373786,0.4409064789549602
0.23211958019975776,0.2529520569287601
0.003070468845887506,0.005970002626923668
0.9993627807243629,0.3203277915291075
0.33727691542898064,0.12006335720161289
0.013413870277676467,0.03266866110517369
0.9725607301494118,0.9468859416700011
0.5986661070891238,0.04772916442010014
0.701003805289696,0.32447808836722325
0.18671011708759913,0.06503418029834282
0.7393780420653112,0.20839672824612687
0.4652077614648999,0.24927500553414642
0.9785180489932256,0.356830166150194
0.8643009657035529,0.5782364072272995
0.0021104798722792334,0.022047523835702885
0.9527465842281715,0.4411055465433515
0.9999118280159573,0.9991286375942947
0.9999999999999982,0.9984102704781305
0.9611748846118163,0.2604792852267067
0.9980156084836109,0.5682705740170304
0.9999796732744195,0.7833677196329932
0.9240251002801934,0.022538849470526506
0.5671810481279467,0.0692746552914458
0.7277495068116656,0.3827987008078444
0.3825170252979708,0.061355716038934714
0.3899481261444319,0.02488664086902253
0.2814574952099705,0.3555745261156169
0.6982332641764428,0.49267993088326745
0.03711875668333478,0.04707394540210427
0.1593109429983044,0.15203776385828605
0.9766290381604888,0.1994438475422246
0.17132796258379063,0.1920140878643203
0.5287779113967362,0.17630673709810799
0.8846915246225243,0.6548256511857042
0.9271323927952357,0.10104453318952857
0.8767039754746468,0.12374771171407789
0.14874241568916782,0.014533324635023607
0.9878435297953657,0.0003787667086257948
0.9576402214179506,0.2117423083366252
0.7764556543007822,0.14632655746015807
0.9978597128139022,0.9369801170838663
0.12570329088553328,0.22751320562007232
0.9200043682896785,0.416575174439135
0.10696240819029437,0.31528499212628647
0.5067035746533439,0.05465604184660726
0.024663775145514218,0.024918712996301617
0.9398184316536004,0.12877763406641626
0.826147163229792,0.13673790220549167
0.9999999028624916,0.9998850278052102
0.24456677707417196,0.04358029783432513
0.8012189792910114,0.5016239947308189
0.9858779367416172,0.9475601601838133
0.04493581976657065,0.09037511551767269
0.5810193373167352,0.07596268319261389
0.1731490618399376,0.13118942478482384
0.7337761945632097,0.1749599759158553
0.967964043572225,0.3867150588095427
0.955690717180488,0.28537841413673987
0.9478176167523339,0.2534299919872103
0.8016477045618237,0.19625170273127246
0.946869780293098,0.02804362228639049
0.28464645512677356,0.206970389200732
0.9864466801887625,0.45083745176777346
0.9750551069660823,0.5753445183375311
0.5913192368064425,0.4938291646532243
0.8588121636813018,0.03654677367884267
0.9296534524005144,0.491711172429549
0.7868389678490879,0.04995989046317759
0.8904886333061891,0.4389576363695956
0.8117971403230735,0.4561239549538818
0.9459455816639418,0.5994420851859431
0.33665729434278713,0.14073319140636734
0.28966408180257447,0.28710410113447543
0.7344357501048412,0.4505071847131865
0.6752387642409377,0.18923453836470716
0.9925681666041348,0.14903993967744691
0.9138395433163794,0.15579468941306648
0.9488571426407276,0.04174185641905388
0.9367120875113316,0.7495763954850859
0.36400415739854425,0.047168837027786
0.00022408884029374995,0.008697792818512956
0.9777240987968341,0.900939071660275
0.6181127980077438,0.015402699969277706
0.5556030640797328,0.30755006458789247
0.543430902833127,0.020928254952350688
0.9953684171485773,0.9741897704415726
0.053043567896813124,0.0633254875160098
0.761566762725009,0.3882344098625029
0.046050242461422794,0.10438289311791428
0.16275562245019962,0.10861681995795881
0.5829208439234342,0.80058229347659
0.9998159361472687,0.36941187809222703
0.6983285553621725,0.9608066713089077
0.8778140808056625,0.0003648266880918417
0.9536033181085034,0.6652374758503885
0.4816517207543693,0.2690815042723718
0.5221817390880231,0.20834272558771136
0.9533265140002918,0.0336577977940771
0.9999302628785246,0.9999467849775041
0.002143626760506578,0.016335757097472006
0.9996918669718902,0.9083719868187976
0.9841953483695234,0.06877615813004365
0.946256032350751,0.32111653179361843
0.07390569462211007,0.011008143184499709
0.9438777207982177,0.46986509710279656
0.8690175630291354,0.9990988434995408
0.7698670442031138,0.46767706926329744
0.2234766401019414,0.003491208055361817
0.828439829356749,0.15164578598639042
0.9836420917599779,0.8834056489674925
0.4270890598018136,0.0034234498122848378
0.8430836827535833,0.018523994674191593
0.5951417040865641,0.41170602396565564
0.9999248496340836,0.8199416427027513
0.35999715381217695,0.09887071929248313
0.837614440273677,0.6099637129474292
0.0032350311843072498,0.0068295855320257915
0.04782044280608337,0.218690168585379
0.9603946296294552,0.18734046286225053
0.09737689484025422,0.5438640364597198
0.9311366462889905,0.2755568556537436
0.9896901235101768,0.974635101652724
0.013950529051749016,0.1068214659039785
0.6540485355872258,0.0301558892992534
0.9998549127025708,0.9999998585122322
0.2647152519629918,0.010171653238480391
0.9751191919984056,0.17970317907396957
0.7412366255057826,0.34418814880100307
0.1719134772886163,0.00838758526107844
0.5391383087879239,0.0038267380063085124
0.9708779026637767,0.03070412603171681
0.13255710499476323,0.6749787940330318
0.8448316659644532,0.06008467294607427
0.0582148576448642,0.007060613026383646
0.2356578399542587,0.09642127350063188
0.7057932781934887,0.18950295036330478
0.9999995131685654,0.9935266538206062
0.8836071935612341,0.06210331956699441
0.2032717888186842,0.77873847681264
0.3219992631632674,0.003464290903311581
0.994515002063776,0.9612022904281233
0.9504895353416007,0.17345759253035503
0.7806851601184112,0.33531966181204026
0.8865932514053919,0.6384934168925911
0.9999265553670601,0.9999968390071917
0.5776019663666632,0.3223394437385247
0.5689201922776798,0.07352018942481103
0.9989268243616661,0.38102322476547157
0.4266628377172995,0.2422858883551773
0.918307489138359,0.9994404466502441
0.8197114379560607,0.6440873218030905
0.9877613403964206,0.5049168658153427
0.99982777690056,0.9936809193246148
0.7392562917547983,0.055798595538707925
0.8939274687340751,0.01771328855894284
0.9885834876825811,0.9756918787435029
0.6973902438780418,0.1622669154197185
0.7695954605992161,0.0020045382077555646
0.5099383167678463,0.612246689674823
0.5046189037070272,0.25670468203560676
0.7712912212345048,0.034013353863305666
0.08643256136405149,0.05116290575611137
0.8324513235517786,0.07227086895965916
0.8137451937813324,0.5883107152367126
0.9970297114934813,0.35528291663518186
0.23651602974505637,0.010201287814798617
0.9622134032267621,0.17236076357474114
0.7922791378793272,0.6823590701479157
0.7039047079528937,0.22493728436114768
0.38115994730084085,0.15709262520674946
0.2379244177014811,0.34843076602479994
0.6845399743503378,0.062169430492428665
0.9471257833599551,0.5900589660760803
0.7354824319216685,0.30935003734725874
0.9054745269427907,0.5200016846794357
0.9945240210969928,0.9688027463491706
0.7499941168632492,0.4589641633123969
0.2443667118415115,0.0006372466027037182
0.784796788232767,0.5251261084805176
0.6990675174123558,0.09982663406987818
0.9160932523174811,0.5064510148224916
0.9640929194246786,0.35777121406977164
0.7258098929993471,0.11900746833580281
1.4080772074869348e-06,0.013351435107286086
0.23776982061002766,0.14670074026325258
0.611376827079438,0.25900223713815423
0.5998724283771684,0.0246011844631269
6.0341764898753e-05,1.5144928542728164e-06
0.8170345277374571,0.2553279010896558
0.9995795214109354,0.007247280510892859
0.941357626058303,0.31089466329913606
0.8632830803339402,0.23347883754979223
0.8336192232572841,0.03879629373019924
0.14512635081733966,0.17899218806950817
0.6889412408764234,0.46925746010282626
0.9823668919919293,0.20136655228949948
0.5458122282802398,0.11845836174070024
0.9992141721766827,0.16015377875931883
0.8987449306232651,0.005919810717287672
0.15393995029599614,0.00980454441342732
0.407602322886223,0.2824708060924557
0.42766184377324185,0.08797021204856417
0.45868968741772026,0.04407784394696579
0.15635758843566713,0.0679215288104513
0.570636098773745,0.1878489871558435
0.407560167643636,0.04142329728933872
0.09224424712489726,0.10767598375686475
0.9986580894747601,0.9890864454962839
0.5643627333545455,0.1403371135213078
0.03886285076557443,0.44621379431122177
0.935107137577392,0.34982500957066376
0.873987351977028,0.08264588417154607
0.9999785907775346,0.0033088671110718115
0.9023510290300428,0.05533363650234293
0.7525880191792702,0.17909821006789384
0.3014530019186662,0.1455944913209149
0.21375700145752596,0.054177627196055636
0.0251028481143082,0.13814946381698642
0.6716654071519681,0.5508709951202048
0.9798221625572681,0.47834603805754583
0.7454460040807179,0.05067383482280628
0.9998751848299793,0.9999868219338159
0.12547941262735532,0.031760180067136316
0.10976729414524616,0.030885085557354
0.99997648552886,0.0300954768507248
0.9951587269677539,0.6776556100019647
0.026087413543120636,0.019626763291511126
0.4650677769702802,0.5023346910854793
0.600663921101582,0.1132050784200139
0.9835709454928617,0.43785866979613947
0.6249495604252288,0.4728649437823701
0.012445539644486097,0.04659623085980667
0.9998996789801525,0.9999967340787438
0.6376084300611642,0.21032826671795715
0.9769197558178007,0.957739095081733
0.9568069487590705,0.1837019775295354
0.6623446285292397,0.133521147586286
0.5334236285005838,0.614720123370634
0.31380366966896434,0.5112403355081722
0.9864547520811271,0.7515366304021727
0.07266548282765178,0.4269990439562363
0.7287583845840517,0.9393034043091317
0.9999959052879843,0.032343778018580426
0.43442082017705397,0.6274113134388308
0.36460582538929776,0.8695561112532441
0.9193113274331806,0.35837472015042293
0.36152529970178376,0.03522638688084673
0.6212557014571694,0.09091980209918368
0.23755913218437624,0.003530999879737001
0.14065532483739226,0.08658967627412952
0.9980991853609844,0.02789301966871068
0.1748871643232274,0.13242472158551952
0.9810051272771371,0.07410382146700142
0.0055287527156148665,0.04901662538814286
0.9999995761183181,0.032308564176323294
0.30049337764026895,0.3206298304124966
0.8923496959330146,0.37717623564032116
0.9999999994052665,0.9998910013245684
0.9881406003289059,0.9155384706009773
0.9796726578608044,0.4417473530224481
0.5513648194660866,0.21175068002058364
0.07000116317433246,0.10276129802055059
0.8010792417371803,0.11141331864632624
0.999930890438048,0.7175831443665525
0.2963997709351096,0.06458141106732487
0.00518407016375148,0.04670553724298335
0.2815514559221996,0.07368852906018211
0.5102776455923014,0.16621709874142493
0.011124376689602287,0.05295757658669128
0.9614193038103249,0.1725575576818138
0.27609777898718885,0.21205990672396968
0.7451477553445526,0.5981747816969518
0.08769660253741735,0.0426763660905412
0.08859730582173686,0.984520669411257
0.9326064158693756,0.26408307999613845
0.7126178023216531,0.056108055358040004
0.6391056477610964,0.3352855453779312
0.9999984445809733,0.9815840221323203
0.7798155531090549,0.17333315983754669
0.9585177942395942,0.22219213437959295
0.6968045238904259,0.4224228481461336
0.6868629599404594,0.1349704351532628
0.9942016334072624,0.9896130459634657
0.9650038019480682,0.9965665764903497
0.9895156195350563,0.09293984229956744
0.005695591341498971,0.029249105397241654
0.8795214320893663,0.4033730433840337
0.5043896478859698,0.14431576072915445
0.21772813918353015,0.1547380688415561
0.9998852084438316,0.3645696547667957
0.9999998942146507,0.9873988385272849
0.9996353959525216,0.9467919910546478
0.3353328912205211,0.7761101696568685
0.7663031272281334,0.1482180309771732
0.9679849900049148,0.7080848082193707
0.26869083241176805,0.17162530754530522
0.9999995078424558,0.9999971449585383
0.957655759262254,0.414566786875334
0.6592376745711719,0.6761898036731806
0.8792539704646295,0.9248966169287612
0.5276127635069732,0.15462864924853334
0.06055297661507798,0.3130687572145959
0.35825225188930815,0.22320055006231526
0.1826474327251869,0.41637287308846826
0.9999979765008576,0.9999997544196997
0.7567903134715556,0.19243213668102502
0.9999916935297385,0.999796562434916
0.7452969377645362,0.44403506666938425
0.8791912769283743,0.6089277554293466
0.9679771553115156,0.03029769801631894
0.27426577772745575,0.038638400959400625
0.9999999999994913,0.999887183585014
0.7128024610787561,0.15159308336866104
0.9910619202452498,0.38682933596642594
0.986272009195395,0.99402970379857
0.08787738943952988,0.009839142532903751
0.9982643368010993,0.9518382568639568
0.14049074810767156,0.24763291596422474
0.6415583096913611,0.028078551551270887
0.9072183459095563,0.7885756940477988
1.3356916455900872e-05,0.08982965201815604
0.9559487914625888,0.22175828294224292
0.08034974562637102,0.015006051258582488
0.6273879305298166,0.15351789790772888
0.6798509418451281,0.9138170998547119
0.9982643126658125,0.9525873051071438
0.8943210352326568,0.9218892659910195
0.7993944950522506,0.9547499298792814
0.9953356354506819,0.4798581594860951
0.00628621732141623,0.0009827199373992285
0.6204097181916579,0.37494357494851366
0.650352686967353,0.009922331577887569
0.989008002823305,0.9985193446555414
0.9332959742828519,0.0444789098256348
0.6726368831378022,0.12114113311205253
0.5974040413165383,0.08133792247334923
0.9208460569084593,0.048714422466209106
0.955719522386983,0.9138480247513366
0.06334260508758567,0.005938800442351242
0.7558104277383618,0.4235108756057111
0.9999999955034575,0.9876358259419333
0.0870210222923541,0.0571087817761812
0.9312534945794507,0.940042059772267
0.9501739531517405,0.2091002076073791
1.749812631274933e-05,0.09010558097495946
0.7797502745314342,0.39025100861814854
0.983949104059673,0.9864941287587095
0.357836002698577,0.6875513849337432
0.3850038516697202,0.27980382417701666
0.9999999846279849,0.9999541403815326
0.08296024258999656,0.7906149888359671
0.19919322401172615,0.9997957026568218
0.9964285802444994,0.3013404807442306
0.009210811425013312,0.9991083163600186
0.14938392621389396,0.31916152670569947
0.999999968545226,0.9999976327584091
0.5856153350616207,0.16535401814563322
0.8559226743520404,0.3202330481046363
0.9424508081618815,0.06808747996166686
0.6667677628553434,0.5728980811526666
0.20707766149402868,0.2644458651284503
0.9925146242997127,0.8160616373344939
0.2620930556375302,0.059073680220347265
0.6853812479326905,0.00677151561918827
0.7265741611137005,0.37960160299515344
0.9815773797751156,0.394662517446433
0.796864766352319,0.6040221217083553
0.9123215963827883,0.0031581416577552827
0.003224250966579647,0.0023115542809021526
0.9665785361764164,0.49878004604594317
0.9651740035495139,0.6809455319875917
0.9203381488744763,0.7848180934981236
0.0012341744561642969,0.011751201684819471
0.7176760812938422,0.8312186070717484
0.9501672048478075,0.08484307863350662
0.9791753363026948,0.37417582084837137
0.8774353280412679,0.6088168519732515
0.9999668864022386,0.7642463817637053
0.9566654496498993,0.9950554718683668
0.8570066558149926,0.05156596103933377
0.902642928645929,0.28336644934148886
0.9095335744978739,0.039818013209085644
0.7241334173578281,0.13216544301652963
0.5467261881320936,0.12690049077125073
0.809964601659885,0.080513493355767
0.9012518433423262,0.49403982491028453
0.22283021237170186,0.11487915630883856
0.5948489995644323,0.05775536853360984
0.21302393103999584,0.011844708000730998
0.2639655990285004,0.15563377276829501
0.6832089518037994,0.0048557333689850605
0.8819485491891362,0.6585737114123669
0.9960050415581999,0.9093054585908384
0.6554658956077692,0.48630156207379627
0.8605449195230902,0.42919254252331746
0.9999989670086621,0.9999999997900864
0.8396122784509997,0.29845166924038974
0.9588380290438074,0.8505221548102576
0.9970260546464009,0.3855740105244086
0.8735797869381182,0.1779378150465055
0.6869385415131681,0.13096775985377393
0.6154891858946681,0.22060718770624138
0.5981041813766566,0.44802766489295026
0.9999746716471783,0.9989933279724599
0.9806453945046483,0.7671709359348702
0.9222226256397287,0.6276524255655489
0.9050617792324283,0.1644162175152958
0.6817738349385721,0.34522311911427717
0.22347674343624999,0.054964700943534235
0.9379896031537253,0.6970084537379234
0.41660073631627864,0.044436771047403595
0.5244634458612607,0.20206460079441663
0.892230521085247,0.03353226698608302
0.038019225620100114,0.28683473605886706
0.028189337143209134,0.2111855295995622
0.4723808343942451,0.8853055312586924
0.5368690596063883,0.173703833691105
0.9999966918380975,0.8992990530573786
0.26961684974611233,0.23861280699866647
0.5053211112676682,0.05040054416454354
0.8184085332542347,0.8058064961683968
0.945880149253657,0.1424445805111623
0.3267945779336252,0.0762442757062443
0.28567007355917917,0.07028388002753531
0.7413113677177823,0.03968215099617448
0.311044506997267,0.3666901678164234
0.42225301571643903,0.23052846406389194
0.9990800349775496,0.9084720113238374
0.9198616172162883,0.9192483258397779
0.9571186652296892,0.15886881988365115
0.8365476060725758,0.07831197116431446
0.9999999775706385,0.004449424805979159
0.9074298960110224,0.2311735623485303
0.9509372097158146,1.0
0.29493013532904105,0.08011493325245973
0.7355089589296474,0.19524665262565669
0.9815945228596917,0.5289477724529741
0.9541056321596555,0.4359553128611308
0.7682937127306424,0.30207252693739745
0.934165518058883,0.999465676812057
0.49130430450071605,0.05321755798219205
0.294974292261645,0.04463197478008932
0.8597615676660071,0.032072903455039894
0.8580725629672553,0.001386325318925056
0.8506049181827827,0.04358238680267929
0.8345231582857542,0.3461333019000409
0.7176430078806245,0.2677992648877139
0.34689092342566374,0.5733964318157712
0.9655780568473602,0.11498736492604722
0.00015310489928051924,0.0004954360027352817
0.37344638028726357,0.08078070891374056
0.08806656729394029,0.02778208247992057
0.9073297334930489,0.9978188321092247
0.0783848311270546,0.1417809967198154
0.7880954439740372,0.06959045650082102
0.3193984172003803,0.5524447252072187
0.42543035028811077,0.010953083597449556
0.38290350825648745,0.2294659832357123
0.6782433915783375,0.2302892729494321
0.24842875051106117,0.017047808225522515
0.8628128317795474,0.20945918190690663
0.7114871775362094,0.48579159981586595
0.9964018564338892,0.9926332354136376
0.4572744369601705,0.4926488522651124
0.6140498326589221,0.49063194657089865
0.8582971071720358,0.2718290090408462
0.18079572777259434,0.03369760903638717
0.579462214164958,0.8711513647358806
0.8562750533815249,0.12471374399361858
0.7852478112519906,0.5027223876803425
0.008755183303685228,0.707989448946972
0.9298402400254202,0.15458687405748275
0.6049983527611892,0.30032403629809945
0.026448996298578283,0.0737956867276281
0.43864055106453437,0.20220603041598306
0.9992644489153057,0.004384007502721803
0.9908072543054646,0.5984525053245038
0.06476472362780947,0.22550705971219936
0.9860309364419017,0.4347384420656306
0.9643605481167964,0.7813365828643797
0.985604327316599,0.7141157111915265
0.8790500800598143,0.04235255208205284
0.34493797999526327,0.11370096233013692
0.01574224530860765,0.029590336115601974
0.14087241017172497,0.0899238002503048
0.7627087196706671,0.1413163225956571
0.9847128015576291,0.11881652258366225
0.15155244100257909,0.07969776221413427
0.9685400608856461,0.29749176830682744
0.9172919688434513,0.7103774495321378
0.0636637397179774,0.046324159343414925
0.9999999863844611,0.9998726937323825
0.9999998497377623,0.9998920937973028
0.7100199879820844,0.28284978287680707
0.48363038001759867,0.6646621828685697
0.4517407613879981,0.4294816528000396
0.920674053005336,0.0570099727255683
0.9991559552588424,0.9999992997429042
0.9990600121756903,0.15641534814221078
0.029727627376566455,0.04354209654680483
0.9038538527305082,0.402640584214951
0.698057675555486,0.2539335909166591
0.2707057254292116,0.0955925809293912
0.9332438268126174,0.8285790683698604
0.9995050167003512,0.9999314780712792
0.8356428381439894,0.0157856849194421
0.9887631658287495,0.009644258663878611
0.9854904747241637,0.2977388109412671
0.9999998518212928,0.9999813196886451
0.020059431538908542,0.03844915018349938
0.9714022943612038,0.0016445680775144618
0.8805581761810979,0.03666987032773916
0.0064311146990774495,0.6173506654986349
0.691255271015454,0.5855952734151852
0.010792765302217032,0.03253273151740571
0.9999999806722744,0.9819745864212375
0.7030979118339331,0.1003968875537807
0.5643168404560351,0.048479178663551524
0.8695049281295089,0.24265468933561607
0.8088367101157848,0.3768933049345566
0.4652931215495676,0.23639288058139088
0.9902511460698277,0.5955892118098008
0.6800001448845638,0.48466649127588707
0.9902744673455354,0.8624843090238914
0.9999999729302592,0.9999938336157471
0.8817048425126657,0.7221678392606229
0.03183909379147062,0.015328887177675578
0.9851794602686639,0.41856453018556133
0.9052306526210656,0.04893338012731803
0.5737944618052605,0.179902368063305
0.9746542586244686,0.7086290519394396
0.9818969129091392,0.22297219652840652
0.3635319046207537,0.5999693186144333
0.4896756723510072,0.1968667247659199
0.7726838886989953,0.15476203822433104
0.9729172665756434,0.5418335880348367
0.3088224777215205,0.11213831726148925
0.9997964749064103,0.9973960040691673
0.9992723900837996,0.7201536591350481
0.9990908657816209,0.18325466183223002
0.792437514491175,0.07274769192286606
0.9047201076554287,0.37931498469878283
0.9676996167296061,0.4149950032311884
0.058673613747356745,0.28611022375680456
0.902012042108734,0.5422811094146771
0.7806518675555363,0.2589132334707768
0.5132585225441828,0.8251252431741644
0.9999999999999968,0.9999999999987218
0.844331559188997,0.11165793511600655
0.7345753798491873,0.8599795253626717
0.04400228824048878,0.01469528216757837
0.9534045225432631,0.37363558384313666
0.037162019237536564,0.8399412693625024
0.9910823963617802,0.9782360883540917
0.26822852067182706,0.6853070246997098
0.6896594871614814,0.05086182611370281
0.40664387805970503,0.1344600803203086
0.9337678535031847,0.06986751198412798
0.005693635411452365,0.0169107198211722
0.5602854588429204,0.21374525354918925
0.8333650438290301,0.2834098446021228
0.9915261967017328,0.12719524025563939
0.999928744592425,0.9947457850385656
0.4531198985347138,0.07842695215109703
0.02778771049157768,0.06889099925326207
0.012877490520108463,0.0006578391094865362
0.9999896195722656,0.5256045442232576
0.7378921675394828,0.039458504089563674
0.9822622192779259,0.10915684407848543
0.9371185857107864,0.28922248289023755
0.2992657372097605,0.3181726722844625
0.04452205856424799,0.00845208929241639
0.889599735449997,0.09082617623757401
0.06895458349984476,0.05329890979242776
0.7432585163836459,0.2550318015550883
0.5881851586226944,0.26730930707286127
0.9807830952281982,0.23216367724317744
0.9589098001769979,0.5552078915158355
0.8636176798621362,0.6788904658745644
0.7603986031444571,0.6906974224543476
0.22142432487351088,0.19008773651957164
0.2071030675971515,0.03266533452691038
0.6023672059293144,0.07442184993906399
0.827738735776353,0.03233009929205359
0.9998748625415002,0.5798628317090219
0.9942358192280857,0.9658427072441454
0.7551206915435638,0.15263520348495704
0.2071000751396792,0.010005107737766368
0.28363005161289934,0.0013820017794148494
0.379117440581443,0.18685461237967943
0.9366306582498035,0.3791508834167848
0.7341620904817066,0.13700164541555954
0.9983659948210079,0.6983125296018612
0.9081492172301678,0.026013431469720752
0.8487122746556216,0.20455168581444025
0.264628086859376,0.2861702048821274
0.7503388947727103,0.34986962318338843
1.0,1.0
0.9999909194333126,0.021015681089699083
0.9325704739450934,0.8350727966350605
0.8136316506950813,0.5824294605249739
0.9557180853377323,0.36375767667467546
0.6648354670379868,0.004907889467717482
0.9829480668579295,0.19632518593465506
0.9431510802838263,0.3989146794898298
0.9557588947571198,0.5637084489706522
0.04938984689777607,0.17758659541937805
0.6862105574004325,0.11656905185022282
0.8524349426024721,0.12122796064764936
0.8064978068651325,0.15373178704478616
0.5370644387101092,0.37772711957961447
0.045761742718059537,0.10158398050583814
0.8260450103890973,0.19160386647726535
0.5735231066711395,0.42514125774472533
0.9155446313567371,0.026612377018102335
0.7133059970366217,0.2604475451243988
0.8238377984044611,0.52551204094316
0.004829943538744073,0.03696974561819802
0.7913340479023868,0.25251512292882566
0.029666812179618817,0.045057390796777494
0.9999597420535203,0.9998423390095509
0.01919090375629689,0.21365874265009852
0.47511123433459246,0.18932324376614298
0.07253363014508463,0.3235610414446858
0.5551726453342268,0.05323689961432821
0.8244276170783491,0.5522471557748911
0.3754428836410845,0.06911330931284392
0.9218628520836947,0.9173878060704421
0.8336767702890612,0.14609689755014954
0.38245316979490507,0.23424141187281844
0.48304859076972645,0.7692868706345867
0.9990826919961454,0.9810746896600492
0.7954087383477807,0.25482707948768146
0.8878479062249597,0.5484220212420234
0.46115163079004107,0.12844328679579473
0.9093806967244806,0.19533028113483952
0.9923762027631888,0.08109504568312512
0.9934280561706054,0.2814511676813756
0.7930649029235196,0.4465697789371153
0.6809422205149503,0.6664867333123732
0.971051074959641,0.366744669099008
0.5863679175708706,0.28791496334767214
0.9739088991311087,0.07920852274964371
0.08851210628668288,0.3839452444331501
0.9396708318557399,0.8231283484018375
0.9204157010926631,0.8704695957105599
0.1875700342730781,0.3004614478848768
0.9819971315088689,0.15219270622345832
0.999841865448901,0.027571712279721508
0.9343202781035895,0.46418220977816754
0.14797129363513747,0.19846462378859195
0.5532134036594111,0.9538992782846458
0.9760429612652919,0.6860839061782863
0.8389850114654605,0.4096061875669139
0.9128692454362913,0.18342970269572567
0.7631377920679969,0.2503767659762861
0.9999999999940424,0.9994930197280935
0.9901024096507103,0.12356652416609042
0.9999992738069006,0.9331904520097664
0.8091658827771331,0.02317744262988151
0.9267783449366754,0.15518206195767104
0.9055154511726491,0.020488148690498375
0.9982400512293392,0.9519794342437328
0.520684346260496,0.9433603465405617
0.10301824667122118,0.315609546171897
0.008701759151945945,0.053126812753651824
0.903542495511363,0.5475646077569093
0.007796622789732133,0.1335702875217099
0.5872150385233256,0.02679226110416812
0.03455456731614725,0.9628741048673025
0.8475223993835951,0.4853752439035495
0.9216497449667613,0.13766467211524958
0.851701665694469,0.0017489520665387346
0.8443036877024698,0.07119396235136906
0.14903680134552508,0.19274935300679583
0.3441794994776587,0.09686671513900764
0.992410496700857,0.9127967159102186
0.7844031524585747,0.7533528482596367
0.769119304075487,0.32361105905276244
0.3150290741633463,0.10333041942712981
0.3426247660482367,0.6463156364015139
0.5064035652385818,0.40825029971961363
0.9230833885948602,0.08312102611265275
0.7718459641075033,0.4469896743208229
0.0031825815704767963,0.007125468639929632
0.7732440763504306,0.41708874992365635
0.9085607444132028,0.8058847771546034
0.9886602958642987,0.06361098654699077
0.7605299737104484,0.04217215886725046
0.20085303171489488,0.9786790959254706
0.025732218041258314,0.11748237507358684
0.47883701153287256,0.0965437372068902
0.9996948589382536,0.8117639676174343
0.22261935795333368,0.1382076026401312
0.9939608550704576,0.5333842760134572
0.34420995397816045,0.06311577143694681
0.8897807317170267,0.04197584927728172
0.9999825563628231,0.9998357429234107
0.9706756248404821,0.47178521743182256
0.965449543321698,0.06251624542152578
0.9694154143682306,0.6922215114170663
0.944042351209759,0.08067363625485688
0.3968308916417309,0.09776055688572438
0.9974929052464602,0.8083161898036094
0.9427989043489574,0.16217982938910763
0.8092241817204846,0.34647010484618174
0.138019237823098,0.08637422363846235
0.8283589179783147,0.6735743874976036
0.7847013481918698,0.4019105923491942
0.09379200003961811,0.28868923149582815
0.14762492459155566,0.18784151355446385
0.7259227806678585,0.0707292505549373
0.9874079696377277,0.5270521257645029
0.04199962827941807,0.023072689903885668
0.3711445253153501,0.05496304418811418
0.7575426581025636,0.9768189173408958
0.08089573381004456,0.04304525308454389
0.17395042484592155,0.2061614621838313
0.7714128031049581,0.03246029765106002
0.3076162277601687,0.33161855453614575
0.19731136790676795,0.1804528879785472
0.9133997394785108,0.5299520279432813
0.7152806845850808,0.05328807158408149
0.9825682519306559,0.4404358501419927
0.03267781921992946,0.9942667424164556
0.9673995016040418,0.695919809251085
0.9999991486052389,0.9280338219845997
0.2214644725512693,0.6325071068074052
0.0980693480743822,0.087480129658415
0.3854721168141906,0.26346145233517715
0.8978124808019626,0.9516411329096579
0.949817657181676,0.981099244624604
0.8851724144062864,0.13174333474637306
0.7007690165895548,0.27429204156792214
0.9879880209931189,0.6414786834746187
0.8622353418263418,0.4495828988548168
0.698530329678792,0.5109720445825652
0.9457789204464584,0.2094931425083767
0.7588309131326774,0.04466621266609893
0.9738635026342396,0.999393670202697
0.2528321346272813,0.016879087560494072
0.5786054755973142,0.11192349733069343
0.9986257110050303,0.4673849231885612
0.9860746393898288,0.05651350448377189
0.9526168677713523,0.6102068119971669
0.5871966717029926,0.1539760131095423
0.6481422386517773,0.08121356198735777
0.37897725184513104,0.08919452867282891
0.9999988735234874,0.9652363054801079
0.8501305558479002,0.5908929459561907
0.7202661400039985,0.025877632009879765
0.4878219226321283,0.14983558307472664
0.013533760260806613,0.8511453061301648
0.0012220275305271757,0.028032588424020156
0.8455696463870216,0.3150789824437528
0.0048184279447876675,0.023780498693916047
0.24210072427270346,7.122642004754277e-06
0.9498000935283155,0.22177264177311826
0.019798447820782706,1.6031669977807776e-05
0.751700232714096,0.21535029086902388
0.9793616325001903,0.9895150828897412
0.04691871436723827,0.31644638466698727
0.8955915564781582,0.39699543357596434
0.635866722803641,0.5379541387935259
0.3696895193423636,0.11577076349745473
0.965913818220818,0.9739543246119882
0.013998579942854389,0.018181361060004682
0.9908136152992577,0.0005407353301374147
0.9468049633870933,0.584719433285794
0.05068303976885201,0.411908523455461
0.9440609835664627,0.01373943370109078
0.9053226988970369,0.5273499525595402
0.9655048282985056,0.0338116409185522
0.26266615128643755,0.1390248625678497
0.5936685491517218,0.5707197709602102
0.9497699918110675,0.3772503195622578
0.3485687095319803,0.5102861537933604
0.2054025248074627,0.09005727545164369
0.18453330581392818,0.05014979852371109
0.9335102092768157,0.15787723295217604
0.19578298597588886,0.641632710185055
0.038639440552185544,0.08877712071571339
0.9120145200753527,0.5860582429561422
0.0015182221078090495,0.04927610539691971
0.9220919607863381,0.03855214506889949
0.7615369647971165,0.03279059187319923
0.9824305740918887,0.38657273677620796
0.9835162189078344,0.9981069301051056
0.4038766161733293,0.05944979139841315
1.0,1.0
0.9774822832656709,0.07401805573431923
0.9170803617321024,0.07541183718678898
0.6088409386075113,0.11495262453116115
0.9999977004293352,0.9664281602536858
0.7184061154120183,0.18289922192038371
0.6249393614295424,0.22562827172006075
0.6831829786243263,0.9996206637354793
0.9965752415670581,0.9345638740706705
0.7924670924378231,0.1333330396033181
0.9630966482100836,0.47102650925351097
0.7419399068586705,0.04305270632477235
0.5798047481167212,0.0972806828335311
0.0580858002014603,0.003874052644256948
0.449415963367619,0.02163153033484675
0.9336805290567024,0.8709155694275064
0.36146053638392894,0.026942213662732025
0.43819731698399206,0.5002113412157188
0.7801566753105355,0.10263223349473294
0.999996527561783,0.9931386757609991
0.4791406931650561,0.1342182018088294
0.5605330132052365,0.009354285399763882
0.14387638554309481,0.17578190788594225
0.9989443392106254,0.4372664516524679
0.5591379501701209,0.016299848539685868
0.9999996619133813,0.9979457723572465
0.8832141194134693,0.22061554906466466
0.014462090491095024,0.1031778009770132
0.4201947472063535,0.24773801025150144
0.5579529868371518,0.04759714277910898
0.2863034168782075,0.27945783650007006
0.9376093387848398,0.34084604291581433
0.39119998644553916,0.5020877814167292
0.9976818242295825,0.7521867055108942
0.9999999999994982,0.9815844292258706
0.2692940119057994,0.1797364256039382
0.2578330437962709,0.16841658937402298
0.8880145991761816,0.3348126349735393
0.6447822324344672,0.36944471931345074
0.6258011953480629,0.769620433148471
0.00866393253174851,0.15413652698536162
0.5136776156136119,0.2571216177691524
0.7081910960175718,0.30768634009464346
0.13202147167170128,0.07278920160929032
0.5663318436438907,0.1558728096200727
0.8930128506189253,0.2000293618037262
0.757519120370176,0.3320538340192238
0.8998225998512949,0.39017240371371453
2.5458496485129513e-12,0.010782018810867806
0.9999976942016368,0.9461566450632207
0.9999999960699478,0.9999995727504553
0.2530742187352043,0.5431944514507374
0.8669217876977252,0.027801984733258688
0.9949135463183155,0.9999560812922685
0.994501006972151,0.5662043514758098
0.6571248313106747,3.819560620437677e-05
0.6648760202252294,0.4781585348008747
0.5042637073982074,0.006093282075511517
2.3831208093020427e-11,0.042477462783284674
0.9598993697031304,0.9291067502435748
0.7033334293118797,0.5498984057374549
0.9983309974461351,0.06759307477387476
0.620496707483422,0.007091402416957227
0.2677034290544379,0.17037580105654002
0.9999941879707119,0.999909039556151
0.6660498637312949,0.24134344492539866
0.5019185899386172,0.12532560280072397
0.6188341807274433,0.07095214319229215
0.9957830853423426,0.9999908015114678
0.8485842647716846,0.8772785785545745
0.7669022230303639,0.5724098648940068
0.6416130964336364,0.5502039445703881
0.9999999999974367,0.9859537934888338
0.885205271822064,0.044630016060104256
0.9999989016190877,0.9120478896181891
0.97857976130016,0.3489839862735701
0.9999946096624497,0.9119703455963633
0.9917998766684475,0.9949273081669232
0.6666000652372804,0.2623211018071612
0.16224135366647116,0.5856886089825027
0.9818431421957462,0.23144219363325721
0.6872497790577601,0.18325102669676455
0.27474010224283085,0.23882284977436377
0.9280079969730686,0.38744626311699143
0.7901090355882618,0.07357721412216746
0.8758495437019868,0.9602648752267193
0.7750529329172233,0.7341208547598989
0.7497235853725106,0.027083590640203326
0.9957497877804077,0.009902777880025327
0.11440085542136308,0.06631106999244708
0.13326252245952294,0.43096533727269176
0.07051810654437514,0.06324156341897232
1.609790242950091e-08,0.010484104000889496
0.9036387488688388,0.8926446901682324
0.9811619640114717,0.8192361306073668
0.657995907748052,0.5360233049154728
0.004248393190217075,0.005689564400016256
0.7376991983663558,0.13750180345623747
0.6810102697856838,0.519411597854869
0.5987109937172644,0.404228758015781
0.011884435911020548,0.23064203102562278
0.5081097684001257,0.058448197671337854
0.00012939579171207066,0.012425771237487076
0.7415130778656119,0.22398185359497724
0.998716329481038,0.5788642424245248
0.23653514193697497,0.06686514678866609
0.9711841232361801,0.7599343993403842
0.9291219695273538,0.01762691360290768
0.9378572225688886,0.31612791834948833
0.9507993028497794,0.7871031216111378
0.9275326764741165,0.5782262935678741
0.6289272353537495,0.43978323992455537
0.6888998561139583,0.2937727222875797
0.3104125244315545,0.7519404886611039
0.9021606894616606,0.3346350144370558
0.48382197999406557,0.0645611692591845
0.5412355927612665,0.052083531117770074
0.4374251881426076,0.3136954458495425
0.19756550694042277,0.04703519241552533
0.010491793686847863,0.043752058385139604
3.1947405024976592e-06,0.0018605993527493795
0.4703593047533422,0.07133646206620779
0.9546882587679715,0.4329000692730342
0.26916103851736967,0.8878589187985738
0.6580803675392854,0.10959802864017874
0.0003798221490408116,0.04167863098188001
0.22370415022105714,0.11812116824323544
0.6287343763394913,0.9315939164870215
0.4983427315898991,0.32275670174519644
0.04133638175260472,0.3851604494613827
0.005246291960197486,0.253839090910444
0.9616973669459148,0.913234373121105
0.9898789869767225,0.9638041914859028
0.9999415391832465,0.33383751542753587
0.10803120891652808,0.07693729544628114
0.7588437077714505,0.7451583339737399
0.8419952799844393,0.16675731229733828
0.07409530320260944,0.17703791366841057
0.9833728527980397,0.10386535869494641
0.28937908052262384,0.19219806885857166
0.9460168731582967,0.30631442263927605
0.8965455158905715,0.04915352698495829
0.9384257600641778,0.4115234998906608
0.13419108533802288,0.1509681521756765
0.5926861689458918,0.5415582094846902
0.9511280501898398,0.5092991132511048
0.294593453927542,0.07396596166828659
0.982369265752858,0.5299878580662731
0.959230534047224,0.8063406186168766
0.16735704054162093,0.009917370928578598
0.5421990193831041,0.4849960695763963
0.9989897036298636,0.9998860633227812
0.7707858816096093,0.3252173144431311
0.9977929199513242,0.7396512956534558
5.3956810366121215e-05,0.010429705714467394
0.02182964554819043,0.13570047978704441
0.5140461561974671,0.06579637574467687
0.334309564377561,0.1411834646453358
0.9376845503288436,0.2960387835302899
0.3085462308572245,0.2145542705224822
0.9891778430844602,0.8466329811410831
0.86017277148211,0.4591940044018073
0.9976346066637619,0.9974611987132612
0.9137550080888367,0.5620323946164364
0.9999998175088725,0.99998827017878
0.9178108232242393,0.11172781088733406
0.9998646618546452,0.055858311159162136
0.888296244337727,0.5625751461547389
0.9999526357080455,0.8691800987904138
0.33659834031915786,0.10121323122179567
0.9831158463117983,0.2397684725946008
0.004148744866274828,0.034334514256994846
0.027744067622674652,0.08350895983545789
0.9987525423567907,0.6226816520306306
0.13614133375560544,0.4230801316692931
0.777497025569732,0.6348697496898585
0.9949560929850656,0.17409478501671538
0.8372582428045511,0.4578958128295501
0.5302162766696986,0.5438414410582944
0.2064639130985649,0.199142805984042
0.9999940966665459,0.9988482939783894
0.5879500573928728,0.21529064219409869
0.07735918201021683,0.0026418827436294045
0.06964630934698054,0.00461779287252286
0.5349453571765178,0.2433414644744442
0.9748937546962613,0.59121070822199
0.9934341351095067,0.4085251151177243
0.9189080458361013,0.6106241451867005
0.6124277715417235,0.007661580869762232
0.18382035851678205,0.036526482748892475
0.9604775486016742,0.2570323270289057
0.8560466438943788,8.461219676401597e-06
0.9855399133647039,0.7672298370785616
0.7095127886958327,0.022554083687773785
0.9999984874361502,0.9999999999976183
0.7396462524966144,0.5723080779662483
0.8928764724633068,0.22457493702197398
0.9955080629396396,0.4240473059169848
0.999983890947009,0.986165093722334
0.26116868282503297,0.41697294627507936
0.898717691556343,0.5038861185594986
0.23183291363718292,0.010508142753329165
0.9927085772104404,0.121534911995181
0.5689487587067013,0.05187227855213161
0.01425379099704897,2.3957658228451397e-06
0.570136779374534,0.5407058815222388
0.8939807412354448,0.6135193180609888
0.9880613491704933,0.932977466438918
0.9999833454781479,0.9772281889428105
0.6149485202274223,0.19688043847899137
0.8422100700405858,0.09330817593476912
0.9771269766406531,0.09479129484504512
0.10785572744039458,0.03900112400695704
0.4236583127267767,0.022519793370567694
0.9091534966636872,0.7471124490370751
0.804453492491963,0.05455440219694769
0.9771315697084212,0.9931739589569375
0.4268016008147237,0.17773604171878452
0.12849015057398963,0.0254830813131683
0.41640245491667693,0.138671442741195
0.9994356339469078,0.9999999999936302
0.4502469976323918,0.09733338911262532
0.6051819156890457,0.10808774169667673
0.5613926072379393,0.17272006246599209
0.9612486456318593,0.9063381847316915
0.9961747700724057,0.32365845915992414
0.9418640346433869,0.1799661313435403
0.9746016685106428,0.1807023204820667
0.9099008887796288,0.4789405495157907
0.8841082410067952,0.47737008553005345
0.9230290735445494,0.986711623311288
0.4316324669685633,0.057901938243198295
0.99986742196761,0.9685235556384681
0.037239252923544026,0.10391958419905997
0.40085206806753065,0.3650048602187229
0.9979909276805248,0.9999998461095664
0.9998506683542433,0.9734936361247158
0.999999849228719,0.9444712599934383
0.5017605383679415,0.1392614869971859
0.8746917748873494,0.6386877464135763
0.004680389978710439,0.34080404420982574
0.4412144885444677,0.2749271063263097
0.798264376919581,0.061673705905322874
0.9566947564064451,0.035723783300259666
0.10982813675942868,0.42040284117325466
0.7284248732314437,0.29691582850772175
0.701486613469267,0.11847689139689288
0.884356923532359,0.11495924508399889
0.9759096514832886,0.5769798052801673
0.5045458507420919,0.1728004385586957
0.004896815671174829,0.4398941108370904
0.004106665993376477,0.12497499119820613
0.8823275863655039,0.031012998451735132
0.7605834795652732,0.12036442945847732
0.9968567245487988,0.8175661919897091
0.9929222275456268,0.9971999221880554
0.9994451215412222,0.9999995017919252
0.0013634193436774902,0.07419507686581718
0.9990812601162234,0.9924072950269693
0.6404193710396988,0.437416732504764
0.9997101311705826,0.9542248692681092
0.8211963794154024,0.4076530017224344
0.23462215343279003,0.3329914342816786
0.9975675940628371,0.7969078300160379
0.9244053907927309,0.3345270325153957
0.08153382761917918,0.04341490892893132
0.06745887069265699,0.13633308706589034
0.9999547282534316,0.31481273890611516
0.980480225646067,0.12451388437199473
0.8533631487627372,0.09766489362738934
0.979370064528094,0.26968731206940766
0.9114243667414575,0.007078272407725254
0.12158648723330744,0.039427534509456894
0.9804153834753064,0.41550581127396047
0.26851939664645474,0.35234136483830375
0.9966851368741877,0.1864116269391208
0.3936295260795747,0.7526518269086119
0.5998170852185573,0.23238432980487794
0.9723419609522099,0.16789634447830876
0.9226442173125323,0.705896327829464
0.7797853065333297,0.08259635037767796
0.9731932540380451,0.8864850177258133
0.7627495454689129,0.21368863252322914
0.9890795619808416,0.9974122034918408
0.9951033888835182,0.794696240323752
0.06306516786463284,0.7402447921188227
0.2596791755024099,0.1596506150423481
0.017433082434482012,0.04890171411877594
0.998240668725732,0.030714768997191097
0.8432883629311528,0.5966538018336965
0.10525662200615353,0.2962970858373467
0.14668053626552974,0.5623649749425631
0.0746192778459109,0.03861381169467728
0.22457256701618372,0.2552801214150638
0.7074130648607415,0.08423003612790575
0.12409929076108689,0.3358968245310585
0.7503942076760345,0.38570679935706925
0.9649124493927892,0.19035273784563878
0.9031176533093784,0.27101809595281096
0.5396273247874576,0.4564526585608083
0.9942877176443877,0.40250885411120807
0.7942141932706824,0.6203916263178071
0.9585853637971573,0.3314047232147417
0.9555642831859865,0.11976113588970226
0.002150557654581042,0.08293434236059795
0.9999427412154672,0.49929428910023754
0.2526630551261496,0.13543797653975748
0.8845416631604268,0.13454010793949578
0.2806257755442253,0.8780816421542283
0.6771628421521889,0.1388708401139117
0.778415720563055,0.34059981107604004
0.6685339774989995,0.02617350389086985
0.954427159126922,0.3976905479874931
0.9997265657306632,0.9558112365801382
0.3243246131738122,0.396814106775131
0.6218141087494361,0.5132956983886611
0.9999986425252498,0.9704344756609403
0.7594277054463359,0.14795744872836614
0.05885953181986419,0.005101077006863945
0.0011602318989886275,0.2088135934910601
0.9220687822941892,0.20419903972267472
0.9003451172110387,0.24807934683358018
0.9840461212813184,0.032170663780737414
0.6761569283284925,0.054657748763837444
0.07324842923177594,0.04127158633467065
0.9694573715583696,0.5602099468767489
0.10467908550226301,0.24305371866544465
0.1585316067267671,0.15941987129256655
0.9610119931192668,0.32133889547051814
0.07888874831236284,0.2505308887902219
0.3166929196314166,0.026421485685428233
0.009984795942430754,0.678359132152702
0.014854734184373532,0.006569452101725811
0.4999608988143312,0.2494683418695184
0.9999999258138379,0.9999999544502965
0.9972817004012942,0.7490024586854125
0.9999447947384563,0.9999978086415422
0.8679029868981313,0.3161264622458022
0.47010140061366024,0.7735861739542278
0.009075347997851852,0.06087170710649601
0.5237373559037547,0.1779419438454437
0.8426978857943276,0.09134865814936799
0.9786405403637874,0.5057528832888307
0.6442770543298253,0.03897069108873913
0.9999999999968509,0.5612276854519127
0.9997414268226849,0.9994984987526662
0.3088149577573739,0.013916138641063865
0.1091715124946445,0.043465926317252934
0.9925541214486445,0.3325097626569957
0.8552252528024413,0.0496907423598066
0.0033557864303241014,0.0001218303610633815
0.930688512085815,0.8843457429113016
0.7229631333647434,0.03828084153639747
0.5729362991032981,0.06268566917023649
0.9077102913148632,0.07756284342689791
0.060458275855354696,0.1382668275284118
0.8201930543071672,0.45398668557288535
0.9467800196671403,0.5557495494320845
0.9962398212447926,0.9683373795681902
0.8733707522064348,0.3599449874652027
4.2895098010537864e-08,0.25533520815440425
0.9882865576836999,0.4228976206313299
0.9995880912236116,0.918555273179004
0.8898920705552897,0.058063894538246175
0.2969503023358096,0.03385501708526179
0.539827349487128,0.906321845881023
0.690900793813659,0.37831374658968026
0.9890542791096183,0.6249288305692958
0.6904691831731461,0.03113212821607646
0.7518883963045738,0.2892590756047704
0.13883889387872128,0.0004890484713698596
0.6255037206769501,0.514368135219117
0.010317114116490039,0.008358967462958267
0.7168688597102009,0.03158141967000189
0.3643439016740375,0.19076920818039989
0.2729886709077889,0.3941923143289666
0.999999867333057,0.9999999779265585
0.07077994878785954,0.08785268297302189
0.6130627846013564,0.2063757097137839
0.586279694926653,0.03275648707612046
0.38405442961163827,0.007037223195725465
0.48277341755978,0.022032682027591836
0.8008988931429503,0.9126594706540034
0.8029458073749712,0.0323789428614741
0.9999998712862321,0.9999946588422857
0.15861819494951046,0.15358353300603336
0.9380222472815618,0.048026112378713945
0.14681406821975834,0.19922792490606814
0.6000707499486504,0.06450624182387214
0.966272427794445,0.9847811105550291
0.9941941063133142,0.9883184081593342
0.06296531240753635,0.9976888521211673
0.774912355508028,0.6803612361927309
0.9989080537274061,0.9118930305739124
0.5969860184037852,0.27884253544763066
0.9467197354030166,0.03095229763940945
0.6772816939581617,0.5287983895305784
0.9991275786411989,0.9933359942223849
0.9994779108861359,0.943687627409713
0.7518673533034058,0.023834319943508455
0.0965290779079134,0.08571619893381059
0.9169561456088801,0.13066192219777606
0.9581889517386629,0.5712081711360913
0.9580600331965085,0.9997635476968104
0.5076966238563068,0.17631231112144694
0.8437574592273581,0.3258035686800144
0.9795405016524293,0.03641382965259479
0.14443869196010312,0.0001225968152857299
0.9813809534498663,0.7682875410964877
0.40052505766879176,0.019686618226379446
0.9974578936837478,0.9999881999151923
0.9999989290038971,0.9811428050662436
0.9083525304589024,0.5817175275427319
0.9812182831624604,0.173234227697861
0.40539320897390896,0.026652389919110234
0.11241196414063491,0.3482225256987605
0.028806003290199715,0.022068144520687148
0.0032703726879509845,0.0005987287744364185
0.9998731301990313,0.7328922885388628
0.14488795096141827,0.09858425432692552
0.8860366334878093,0.12839990327384398
0.07988523424005167,0.004996217530834326
0.10272137330712001,0.23158990078244934
0.42538205526236766,0.047900160506933194
0.10494933236524535,0.8643935533989869
0.48319262679529784,0.3263928452184977
0.16376633466916618,0.021574034546179115
0.9809009697735868,0.05704800830950415
0.6305526697596128,0.33491436207050007
0.5430885325537731,0.12486946791558647
0.8795190811308187,0.2807785081123303
0.24549310224903792,0.002547223192995059
0.9593893586259602,0.4493008953940426
0.7120217766102397,0.28366227955406587
0.9694684796063922,0.9867381615534065
0.7869483731697844,0.09871066391963364
0.17493861404493036,0.10829755964987216
0.6830316802447519,0.08515125967197847
0.6860443994041199,0.3375187593241377
0.7767497385904826,0.030109207174356157
0.5484801190918168,0.03053473753878962
0.7235709258161639,0.45001942443749593
0.7094059361737274,0.6926313441290515
0.4259681079695039,0.014106791925262735
0.6695468152955797,0.01273938698447434
0.0038619761278249065,0.03415208512563847
0.27390855918599144,0.11532186449109036
0.039446807945707985,0.19181327344353474
0.03293980223092665,0.3931876998578329
0.8906358692080129,0.1417900005924219
0.9486201768477639,0.8733337873604067
0.016285716242320492,0.06709022706203627
0.5100289787535339,0.1435534319160293
0.2543224572822887,0.6173221926931578
0.9795060560045618,0.9914794049740092
0.7830172088518238,0.2330064445302504
0.7189496071674857,0.5078319343417914
0.13898296810220503,0.07228063218397249
0.802638859346235,0.038959442226915025
0.6858048065936114,0.050097458715697166
0.7569332262445192,0.3756842260740813
0.8879718605949821,0.9599842403245694
0.8635038898080184,0.5526443565572376
0.02820746570363948,0.11205972452264541
0.9919321591715097,0.03995863334617303
0.8583973419282723,0.8925716011608679
0.6991894529232003,0.5327481593536852
0.6621563985509052,0.6352911022105702
0.6136858938341797,0.03178357212663462
0.9523967092201162,0.41834731540128556
0.998202095296817,0.7849680081007256
0.9999999999999912,0.8084079551270138
0.9999993191762608,0.9999178842901507
0.9999665663043799,0.9900679069471524
0.0079782494441193,0.11363652154430767
0.6482686374041897,0.43123321186239316
0.0917023138499313,0.1365153008655189
0.6698426793980419,0.9235062898096761
0.8590584380240164,0.034795301812042025
0.8195842043230334,0.3828149534259582
0.9783709456332241,0.6125729216312735
0.7958347655229768,0.05739362990898481
0.762354089843745,0.260145077043151
0.4669031355632566,0.014439558744059553
0.027137024869826762,0.014215187070145989
0.9893627603329376,0.7245797610735027
0.4643643112693867,0.2994339503656843
0.9665928573037015,0.6932003503869237
0.728829064825213,0.7777467870633737
0.9890732375285064,0.3860682571212988
0.48359066259035965,0.6499898437090018
0.9455210073312482,0.33206805015255836
0.4541244963190727,0.9315232399777209
0.4994366016005866,0.17969305067378802
0.9507435208921375,0.9241900784221218
0.04832190347736302,0.11813523340686478
0.8976142931944604,0.00989481191717477
0.43951974390473975,0.2881929276533831
0.029307445159982272,0.8418466839656119
0.7740702434533443,0.3233865462100388
0.9520500715026299,0.12687754640372054
0.02826398544856973,0.05876158848820515
0.9976164523324613,0.7072190600230704
0.9999999951576501,0.9999999999999128
0.14178788426632621,0.25463131421246865
0.9947960660021927,0.4612614797890435
0.00010665673804812842,0.03298938978541343
0.9044078743963648,0.1962684934376094
0.6752875516871555,0.23777970334640594
0.7352713463880002,0.3160061375880377
0.8539218958980869,0.7436656502133815
0.98737009425755,0.22325693925553577
0.7249109266611586,0.9972655762116666
0.0002514669300677326,0.03667503488934185
0.6059177448314452,0.5763229710009351
0.8666491825654491,0.03672459507218739
0.8314335682411894,0.3017126110669373
0.9375702627836625,0.982391999376934
0.6062047543504545,0.25200198397570606
0.5163939927448236,0.06039966646374044
0.0048184279447876675,0.023780498693916047
0.0017802774664282788,0.05178141336356725
0.9680297256014363,0.3178191672293655
0.41891429087565124,0.020555961629601223
0.49393999973798,0.08395687472814649
0.8169713499507278,0.11482762039834551
0.9740734709750618,0.5305739776514898
0.3147666303611627,0.06238209107356836
0.322834810943817,0.003515793240079685
0.4246125871135649,0.11554527778687412
0.6990365890652949,0.24453756003451485
0.8238447464229185,0.15394161318775346
0.9994903328578576,0.03499811847638342
0.8638192440022926,0.7986495451556594
0.15107534654528917,0.14737256264388832
0.944939674030925,0.3346940852988234
0.9998657785413413,0.9871747799758916
0.006894562417184677,0.06513711925446451
0.9952520270216221,0.1687593036424642
0.9769724459129839,0.8950109683104966
0.5405405495120701,0.039532827733471346
0.854445709375037,0.025825624782891934
0.9024027585031186,0.027420725131140525
0.22784401714206265,0.062295831521413436
0.329259618873023,0.015514341853949312
0.692457898916216,0.06539222064232715
0.9534609023430732,0.6254117900399707
0.9993874037921103,0.9970411809335801
0.08369281305537435,0.13809238404268181
0.7723408040599705,0.004100760995944211
0.2443025891060127,0.2009299707243694
0.43100917837330427,0.23031052841734664
0.8280984814921746,0.13210452586792765
0.41116962547352426,0.21562127436641465
0.871502502601342,0.3747547179503593
0.999538220713142,0.9848587174310779
0.9919713279940794,0.002244850668723419
0.5771066663581018,0.0028092107635030953
0.8198911789218734,0.20031641513059445
0.6490896038676089,0.3161548499656213
0.9926967630064671,0.19409245969347355
0.7627556419245272,0.48780547796214824
0.7955479823699756,0.4948084598397669
0.9981479557241039,0.12408420749145607
0.21149157809140082,0.8725427137393671
0.9968586951414261,0.2083803490839685
0.9999997949974315,0.29879639393480883
0.3102846729603351,0.10380567367479115
0.00040465888648133437,0.848757878438168
0.2781127976123119,0.02755234160328578
0.8844774728082396,0.23724897674384327
0.6348293749656911,0.5859318110652655
0.9389543000037293,0.04200496416355634
0.9931307611263291,0.9998855260643981
0.03670485556841103,0.003979848124558924
0.735229368449366,0.20886004959805823
0.04741688186334913,0.11355612710678838
0.11797744507329068,0.07288619712561309
0.5148231457855408,0.20623725695722556
0.9985470044555241,0.9911836871387493
0.3308397832927742,0.11446099259524098
0.9999773550024265,0.9999153053063068
0.14577710576321157,0.08908244011855332
0.7533640234677494,0.2000498667585272
0.9997731849406231,0.9998182081506901
0.9999999992560943,0.999999110431314
0.40607382092054706,0.9596209000342838
0.6737247889306113,0.08663470502256505
0.1958146979904954,0.005170872147622666
0.2791571422631735,0.13127154536872684
0.7767455347797252,0.5375621149675289
0.5600020641309585,0.08156257058025211
0.9441513595295695,0.009862719611695823
0.9999999996828347,0.9999239207294653
0.9914205085815015,0.8661269934138026
0.8001303838908996,0.45002207452327486
0.2034647470764179,0.006982134957352876
0.016988922059577923,0.01836950261005381
0.9952885374849827,0.7601791341480513
0.19332798281394287,0.20155750925371
0.006111189264877517,0.002627636244336898
0.5860689884240765,0.09487392043813908
0.7462855675508909,0.15222234239768445
0.9740080778782259,0.9670583690775311
0.9999962266823859,0.00032545781974686015
0.5913251349392422,0.35377189752192856
0.903029034040349,0.10915752557779665
0.9639456641634188,0.11226701098823383
0.7911290122440618,0.07305926615248026
0.7656913831472274,0.017903752759510984
0.8350225067756256,0.6571452257279603
0.6017220486773143,0.32672612930470757
0.05250596908733559,0.22326083153460577
0.2518767420964508,0.07047422460716224
0.39951658735610707,0.168678708196274
0.35673104313522747,0.3425334640344466
0.9225182839505938,0.2295217242957258
0.9971445417544784,0.892193328303644
0.9805442405531936,0.9124903869280301
0.9007125672806238,0.05751046000251051
0.9992608225805734,0.990847288920142
0.44889575474404403,0.02152797519292827
0.3795492025023147,0.20423984613327556
0.9664553208841163,0.21602420060943542
0.9504287816376399,0.49983006755500836
0.7628760988130098,0.18758284916910395
0.1303990389670094,0.3297301095294501
0.03234272057948149,0.015499912034585521
0.15141470917189703,0.02792225026398618
0.0008589363843107588,0.06351449197670546
0.15588651042110555,0.12057105128667152
0.5265654989709211,0.3851815364912506
0.999047165661416,0.031562400156842696
0.962938996482892,0.24798832728230638
0.9984948295953516,0.9809078757442121
0.6693905736803739,0.06489966304906222
0.8420107066746737,0.2925731992736762
0.7820215812884035,0.9065178294318865
0.174362047110217,0.03862390378145251
0.9503704440589736,0.7876960530340922
0.7816932331821875,0.09468788368453124
0.9999999995521232,0.48862897347999706
0.5022706979958359,0.0007193272977290381
0.5719053078258073,0.10727679990767097
0.5405848883168118,0.3899589500241405
0.060849602911251535,0.03997675354940208
0.7425796906565033,0.09216941066645967
0.8585799426278778,0.7761163167248611
0.8572186243635675,0.5774266551596988
0.8882462352936523,0.2887643686804064
0.9839779938600532,0.2657202771087761
0.5799901463296288,0.036500751896055304
0.9608058908089018,0.8178483450688323
0.9036601634413349,0.5887660942136912
0.25378220022771103,0.8397491341602876
0.9999994693475625,0.8476843732213497
0.012677058809585152,0.00029528309286560645
0.9291554128456997,0.9888281288745656
0.6515564696787701,0.08251344503204402
0.9237233699727192,0.1837753122295774
0.9860171376704637,0.6774542187568281
0.5808689950673896,0.39856013089407116
0.5880535003977078,0.30622003069407344
0.9827326845693138,0.5790975234739857
0.11525748215297445,0.12370836295227108
0.9441118069079919,0.07841257517879992
0.7525762462442848,0.004672920772923251
0.8441093102542554,0.21427772434384393
0.6728340324757803,0.0038071205703252755
0.5362080035736149,0.4557124056537036
0.6402222714217576,0.578710988193344
0.9107759646539206,0.18520685918706908
0.7390361689856143,0.03374998978780261
0.03043821294305861,0.028021109868113937
0.8928273654944747,0.1622833448138982
0.9009193654995947,0.8211263031302087
0.10303416729912969,0.16474022080313702
0.48497413419823265,0.5503241451667059
0.35958995247213726,0.02500043750885442
0.3292828703997702,0.09880050671731638
0.7047269200510271,0.3869285135206284
0.1636564035053756,0.26294743032954
0.7310283818813391,0.0793906121741467
0.0739898344668313,0.01955969933343568
0.4352014063450145,0.02747992152246066
0.03376594204863612,0.14843723473461873
0.8091073637977039,0.20988837285765716
0.5480182474729259,0.04693397366875131
0.9999991150970354,0.9762110302512508
0.010449233211581619,0.04588250170812747
0.9344167391308412,0.43231275143409553
0.9695549137266648,0.15263033164787362
0.3358958764013656,0.34891251533230916
0.8863615988950893,0.3064322332744847
0.9254061123326938,0.5675988649128456
0.7746058253092547,0.1109407128023345
0.035589931673903584,0.17072494851868728
0.9543281284836556,0.16033475470415054
0.1471770077348659,0.047509072102961916
0.17744994728406932,0.5902735922583977
0.9997281659912108,0.9673889549403891
0.9751264629189994,0.8552042234052191
0.6434015905679838,0.5187044329513494
0.7758642998095047,0.6077739627965253
0.7257455339240889,0.7164600066133046
0.15241205460718338,0.05527331480421552
0.7397016316735038,0.46594090338908045
0.9217843267421677,0.20979316814572546
0.5958443851129667,0.11511625567311695
0.9473594659330442,0.7738676707676345
1.8063766038944435e-07,0.11864123750167511
0.8917957525630935,0.7127065743377253
0.6063569381551867,0.06425267632732107
0.9084991813619675,0.008028997924422828
0.7342567102197588,0.15938962904894444
0.9975012074089705,0.9967117469068747
0.9950197674307037,0.5467988519313922
0.8908999097348859,0.22306369534075515
0.00924702082879068,0.1593735502938984
0.9999999912841284,0.9999880312999933
0.2905765719161099,0.3678644295780408
0.34393981400919627,0.140152247569048
0.8890682068241037,0.5494130162337605
0.9111270026967669,0.21583463496153196
0.9026503661624752,0.46798976749697013
0.6481173994829474,0.5454481762593025
0.8858734309718114,0.5741191054939416
0.605877114392761,0.2658356253696171
0.9882639585080464,0.486273860402004
0.11524755814656105,0.5501015244192794
0.5781030094622847,0.15192594898837847
0.9943687993646794,0.4854122844513769
0.5420061423008432,0.16021960390481074
0.15022469207962946,0.14862401746280732
0.7236958615313762,0.5781192776763338
0.14812689049454852,0.7378677953021215
0.6744728821123646,0.29169204850201824
0.617767724904741,0.06275149014410247
2.9823401071493988e-05,5.574760898258326e-08
0.9999999999863964,0.9999998298485183
0.9950036241476898,0.6132008186735803
0.9998143932251942,0.9906619987741933
0.8885709344187304,0.11427869051795823
0.9862685324276865,0.033074629824370844
0.9499314583101157,0.39361670502914836
0.6677935186288908,0.128784290704169
0.5918414403014837,0.04501088403478137
0.0596507145111936,0.028428313645956257
0.03971995553212124,8.2402706762382e-05
0.6590910974305944,0.9559666230634218
0.8034863922007045,0.08909667346042766
0.972420041143671,0.470076551343097
0.9816601745741239,0.7928471620321114
0.4182208082369722,0.9911833817807825
0.3866699011333728,0.07621807038681995
0.7751205532346926,0.09895175504020247
0.909284829656625,0.4638845683006918
0.12065147594847701,0.13398734772795537
0.6248342863040228,0.007384508595441109
4.12420037710844e-16,0.0038144812511161463
0.7169524881454071,0.3566324396181314
0.24751698929556676,0.09666457788742315
0.014191955081537899,0.23167062021564455
0.30098256729551015,0.05840965049260384
0.03720241554876024,0.01495902464885094
0.15134584034833226,0.45467364206681005
0.9827736890910642,0.30197030594579777
0.7939997128568892,0.34090358009715604
0.9958926597762661,0.7415044082829716
0.001250689797265354,0.007598315721026912
0.8973623761348705,0.6390153423904865
4.4902209467553234e-07,2.5196283727948956e-05
0.9995943749700091,0.599892831199198
0.9719655761332838,0.5691671414091333
0.5207566129919018,0.055537046197563805
0.8449028358240737,0.002834193924838255
0.8113285538634534,0.18374457904754984
0.8402517971908379,0.5248648600717576
0.5339902015299893,0.036216083908796916
0.988382865167806,0.1059168756493147
0.9985644252009477,0.024097135663328453
0.35303848726717785,0.06014132181061617
0.9910950154470085,0.9692083725478478
0.022261003378137075,0.007501675258753441
0.9534000176444933,0.9701988211041058
0.5700141856645963,0.4099601910470673
0.9225291523441448,0.3910951469451468
0.3339663658522963,0.31896237386934856
0.5420371938377159,0.01803359617291587
0.5777745557042544,0.10935119792009519
0.48430700659682746,0.050246328538032334
0.9450712252430843,0.5494097475158963
0.8830075585680079,0.3983334901410807
0.9501858117842336,0.891787584736292
0.6700601224711549,0.5330617133345446
0.9999999560005397,0.991909376924592
0.06857654842981013,0.14505617339131271
0.5186025106628382,0.06722796075056518
0.4332270847180265,0.16101785502611926
0.9907429069262677,0.8279775056403487
0.9018972418227823,0.3972017189851276
0.14074774105566154,0.010710242992747287
0.35021027610841376,0.363472501197039
0.9909855396415993,0.36807815776123964
0.9929682947757271,0.0862506281542007
0.8557015597261939,0.2904940613560945
0.0007317055493788238,0.4639778075266897
0.8186961797669975,0.9956064211894056
0.13324465635909216,0.24185277046897546
0.11054616989945483,0.21733941378213092
0.4360926261830162,0.1471398310897819
0.9840374555148793,0.9720528339391812
0.99986757904673,0.345661987890634
0.9197101552868027,0.40723017175003146
0.6444001474204128,0.08915172012818534
0.9999490999462033,0.9999999819349878
0.9867669028707994,0.3148627448334045
0.955470225669979,0.6655001119453875
0.1538797501009559,0.09596106152144913
0.6403871799705511,0.04188676782710765
0.9621437104487782,0.7957863949877123
0.9798182127139857,0.3684127335831691
0.2964657744860077,0.6594200307175059
0.9999983740482641,0.9999990528566284
0.05839429140368863,0.167409183008802
0.9666444569311873,0.9182049143747629
0.81942790123698,0.31906939293898195
0.006984541637794681,0.03406006762398288
0.9283489520649176,0.5113920017168924
0.9999980152043417,0.9996835398783666
0.03726645210247806,0.14306432694984705
0.9999570549153997,0.5359422719846315
0.6652418599111193,0.22422767979924596
0.6428633736943483,0.582881741461183
0.8726919453228736,0.35977667995562723
0.025107378237124195,0.0046346772557647985
0.876986444683811,0.22820775732662013
0.7912934588825181,0.005960336412919358
0.5411009842144476,0.9924822648954102
0.9428149698899729,0.5154530099212542
0.703213888611779,0.9946588739433712
0.0010182774551844695,0.015523706413053253
0.6802530236520209,0.522311908350192
0.02740367105896859,0.038056699295381434
0.964729643448825,0.9668900160080384
0.9617265766415843,0.8569175545792055
0.9997338026323315,0.955828835758875
0.00010618110609930141,0.001646018087447125
0.10416163019005034,0.11221971745628626
0.83455132202213,0.24041576212064472
0.9660956532552049,0.0768512228141641
0.3826981983970522,0.8311144373486089
0.7163646419115675,0.734201083993929
0.999795383710508,0.010409691294096902
0.999833199170415,0.4030645290481929
0.6421762808741174,0.22161054778927486
0.9135204854833082,0.0949597600053856
0.5910016364400785,0.26813731992573486
0.024567192233770345,0.3027476966543144
0.5668280440976646,0.709923409824887
0.10647681451959323,0.23508655842012605
0.34001722335386114,0.1613187888047746
0.8659029004632506,0.04669002209568774
0.10350524908087227,0.04426371814916214
0.8833331675921811,0.9960611021348931
0.0010064135531201047,0.08565476123242972
0.5686815007257585,0.029525445061930534
0.7329690471494212,0.24368002299468564
0.9952073341923605,0.7226727216527467
0.9792981783595356,0.992761750619811
0.9747470795138363,0.4048749039449681
0.07761769473035535,0.5684395899548039
0.9864176345683934,0.10415866192689881
0.9995984748410648,0.1821651754461819
0.16096999482325997,0.0028240519347965776
0.9924292894110512,0.9937974810595982
0.9163180187692573,0.5033361609347048
0.9216189711124786,0.2629856582366421
0.10479569558290087,0.5192172677908761
0.0018737918911478333,0.7835471775396281
0.7691709401345077,0.545976407694756
0.9944205579683977,0.5787108622372626
0.33919319872289405,0.45837274519297755
0.6407389154754918,0.08071550826104756
0.4036409942407209,0.37274093168458466
0.6452738605763924,0.1565868244412809
9.786641458284498e-05,0.04569932832488009
0.001590713997013984,0.04092765987807744
0.34809464076393865,0.0016123538002481112
0.9394994511410967,0.30710165709526266
0.04219900686815781,0.09264812668376567
0.9636458860016266,0.7109684546858172
0.860893220654749,0.16345176763232605
0.13738668314680083,0.012884889118026521
3.6312226100877875e-06,0.9501974183345331
0.9999847090803474,0.8831601668466715
0.9969860523158887,0.3096757135928474
0.32430475278950666,0.29986207153083305
0.8142627383640804,0.14732106022660604
0.9999953124045211,0.0004895002345462321
0.9369956751378469,0.5100038209536607
0.8890025917898319,0.5646591361799961
0.5669436088607428,0.6454862668425152
0.954132025234492,0.2989132688013817
0.999524704738433,0.757695703066159
0.9526405240158682,0.21632844811829838
0.22900771861092395,0.07363744458113125
0.29524822059440503,0.1925433441168668
0.6141669420324858,0.4398400506580097
0.9952134629624864,0.9424033861181135
3.1920556225312255e-05,0.9989382481851895
0.987268989117133,0.014233871186287198
0.7353812490126869,0.5784417872567206
0.9061400035056488,0.6242588518852051
0.8676441620497186,0.4179186022257488
9.03557309379164e-16,5.228087559971374e-07
0.9998880723923803,0.9964636773035467
1.6414433070345867e-11,2.3958271544684525e-05
0.3486109437723696,0.06657110733331345
0.3780133073328599,0.040946344358914616
0.27304030990396594,0.032184575920713665
0.22010634238776083,0.018127593355807676
0.990243896410134,0.07428521671423056
0.999999999023423,0.9531922367740375
0.9566057609964694,0.039045678458184116
0.7752462396958198,0.04751144221650879
0.97064345948478,0.8496149762170544
0.9999679121348178,0.7244288145553122
0.19937299374274425,0.04817560457439864
0.6557195599599444,0.11226143401845846
0.21825337043667087,0.11762753943440778
0.9500935737467417,0.18141582431476044
0.344210852865286,0.03504705505045408
0.9141524535029758,0.8798511301919215
0.8589844995548699,0.48006566579219595
0.9461680829462251,0.5727644543491535
0.36990922969100765,0.25373249556644994
0.9125283579765018,0.10317233257701851
0.008846776806378989,0.0029118447159764173
0.3805759118144432,0.9053462060264463
0.7290883065829358,0.29941757046101725
0.4873571790265246,0.2351410692517488
0.9714356760139908,0.5281158033134044
0.4577612949617845,0.06306565383488329
0.3721830173212893,0.001976839807828149
0.37505029555993,0.2612165180698168
0.9758182967930064,0.9732786047383725
0.12001574011473866,0.23960610958599834
0.6296766425247462,0.05486271338042525
0.846077236111268,0.11438028386107878
0.2771997419477749,0.19473865080805694
0.8072838884712247,0.3171300412715053
0.9999502385629885,0.9998046765583437
0.9306689887840363,0.34577778873601545
0.007962400108662282,0.5266902153168097
0.3562742039415483,0.36925104021744837
0.041966366387815014,0.4842227694660612
0.13968187797057346,0.0043542347466951235
0.8839850708896724,0.45290351230732073
0.9324667412649261,0.3901356125717042
0.6200657094786081,0.42548784867483536
0.6013766445073546,0.05602098243176579
0.10843050362599316,0.47397519067947175
0.7212211695404459,0.14891847503164207
0.5311025505119428,0.21752897215382924
0.46367977321908627,0.23367100544352604
0.0011447296125666816,0.010517105021318711
0.09312731594198917,0.03302724636779104
0.9999990751848303,0.9932974968025796
0.8332817528794967,0.33638208404991154
0.9999999081846527,0.9998557156360948
0.9998782575833368,0.9910999314109269
0.15636447325463973,0.011322348927896022
0.9190320604969239,0.9400748805116513
0.9858183464191281,0.5378315106664603
0.832907295432335,0.5007676799850167
0.9881485934223674,0.2236983639814681
0.2814574952099705,0.3555745261156169
0.8428541834245741,0.07827917757502381
0.9082712438605567,0.3097772979012955
0.4674413249788229,0.10000335510719068
0.981488965968852,0.2340851969604703
0.9582251276024567,0.46317765764086605
0.5145744927223741,0.04662174567686086
0.9740278675513284,0.501495716909526
0.9596629904576583,0.2488317147174307
0.45367484938627,0.05765504101529467
0.7589515392476499,0.5597963654080259
0.617325771192083,0.9655446681780163
0.912425296357783,0.6612277729937543
0.9943664230972358,0.9866128512591822
0.953387827537211,0.997729263336963
0.17625777670042916,0.16913977942007746
0.00546397808055216,0.03891151928961627
0.9564515953994647,0.3249534148869514
0.6315621989534344,0.15051582475648204
0.9791082933441623,0.005748721597087101
0.9951785627454103,0.023269665172866095
0.9998878146752651,0.3585310020886144
0.9517168870154431,0.1909934917353617
0.8906785852174625,0.543262803292392
0.25216100243058515,0.3563140867748272
0.7641460216081579,0.07662733076510159
0.8719739027235242,0.32679616069088585
0.628115778659625,0.16272121133614875
0.595254114773829,0.12969020453512883
0.8991431574456575,0.13942964066424748
0.9101231195711975,0.1007363979871876
0.6344082560948558,0.2686054059482924
0.772620834204632,0.13307031805456052
0.027260441881769383,0.06140974133439954
0.9677369335636855,0.45248984630560485
0.011956940820656474,0.17734777781779393
0.8570226835762067,0.8555109902040244
0.8843156944091468,0.0890344684184896
0.9921774766756145,0.3708706634856615
0.9998459757448037,0.09012571162322223
0.01710704756413962,0.16707759367534913
0.1854398065104758,0.11936985634439178
0.9101986597518819,0.05002585180802188
0.6092827949988583,0.11954568507423818
0.9981565253466788,0.9980189728032456
0.8636648122233447,0.621325651761099
0.9067230149062678,0.12062918766036936
0.1997498808411334,0.2728468991700598
0.9978052211686274,0.9765400102769115
0.017911347159383518,0.0013007966654913924
0.5981422250422096,0.05073987816359555
0.9982388097894714,0.5105651039034065
0.3742394651364135,0.01201635826998548
0.973275663969549,0.007996422606502778
0.8897947658999811,0.27341912090200726
0.9325713993831185,0.8538687109334365
0.9999184757349151,0.9999990664841113
0.8476821402099661,0.06556076507462032
0.3782623997162127,0.07672139893158403
0.44027196297112303,0.23139396797837794
0.22926487898927944,0.07853025662708973
0.2814574952099705,0.3555745261156169
0.8516799567698913,0.02794952793387763
0.004565428859482552,0.017929110816634886
0.8680931845045722,0.5278278376439364
0.9329851616585116,0.9710342313352474
0.6144458026906648,0.3742414376261299
0.9999697499359196,0.9999865586194984
0.9962393810036229,0.8613980576266858
0.9999986209331688,0.998460752256265
0.07933371038536452,0.17541201005081752
0.9661907407919257,0.2406829249841142
0.9154268689276084,0.014778767616667271
0.999947967196911,0.9908039979729134
0.15399276522447433,0.1610881461128434
0.4148065358425286,0.2489128723892705
0.7877081913276495,0.09514182390546805
0.8567355888544526,0.437997830010751
0.19914662966589047,0.8513751877396065
0.4500546384674684,0.08738840564973387
0.5928783909444064,0.4348519591607049
0.9449897099060431,0.9233466959017146
0.6369310255331668,0.7912624483793997
0.7243549194491354,0.9533158875684594
0.5738642011731627,0.21478900774136436
0.9999909956523244,0.029064178538756577
0.22684413289371888,0.0735937248774201
0.591712657951724,0.2900063437427657
0.03729908180813926,0.00048766371548386687
0.6139046325768468,0.6855001273192869
0.8319369291551588,0.18487079274415608
0.27842936217608,0.09864487860509281
0.3679096718133559,0.4833489712792692
0.8145898018274302,0.9804066474546403
0.8502841994193376,0.12774530367884848
0.8960001755617578,0.13667590362326854
0.12132152826642506,0.4046777425944977
0.9990453362966771,0.9680555016614686
0.7321747926341767,0.10779919431838324
0.6662525112177484,0.007101113156874131
0.9418007578032765,0.3709967388046797
0.9666138952203613,0.7135398237293633
0.4594975355148673,0.22039517683467283
0.9402138846454116,0.03458840865313584
0.9981096928949125,0.94953491782061
0.9977889064138319,0.14625744306983238
0.5700155380111731,0.3686977860246623
0.9090518590403477,0.41396269948009057
0.1703087617095908,0.014785938085090813
0.7112873659613768,0.0999118054738859
0.9894751406347934,0.1233775292260624
0.8834357324857316,0.03447234556379595
0.9675590963872546,0.1487773589525562
0.9999904545518384,0.9999848799182413
0.5208023926744,0.17274429540691233
0.32774891584290045,0.002436306688488653
0.00015405498828118113,0.07153036704957387
0.9999471619382293,0.9997485220095798
0.8695955865099163,0.3677849665578177
0.26033981421465013,0.23630689580404646
0.8050182258570926,0.029943290038850205
0.8329256243232038,0.18984320518227715
0.5547802498491641,0.6292224981259731
0.3743268776489927,0.10947472045817301
0.13942577423068772,0.014590693823887993
0.05243621762352782,0.2444947751675308
0.7043609595230721,0.20903309602185624
0.5617444593018643,0.007928857247853964
0.8397666026276068,0.04678024660851188
0.97576744034821,0.9997960485568008
0.9972679083306396,0.23115553519929966
0.7547524085923868,0.171669782829263
0.7091152920996503,0.6049374058117892
0.7266879507419667,0.767237320196299
0.08448631588469672,0.07122548320632952
0.867992605900809,0.9902733982560382
0.5223776009090152,0.015317751147023745
0.03401908955787788,0.0040955014151892
0.9881512160003723,0.43483468643551226
0.9367712009595952,0.5057649070128932
0.9491053467860019,0.16184386869489792
0.40768563989848144,0.0016920878563706726
0.3703432984869502,0.24261815328520836
0.6779927355151439,0.10853803287261175
0.9339881295856656,0.41720869755511486
0.4852005317993278,0.27694238998871235
0.4633947724253782,0.04047666871779261
0.9987394386147758,0.12681514016963794
0.9746782927327293,0.058396319052122676
0.8954012432919742,0.09458068186625793
0.6458845403457161,0.48174758471948514
0.989532813955783,0.24475900915074558
0.9982570780550698,0.9999487944247004
0.0006359152585912386,0.27489836051283895
0.8428791532417199,0.8706654265174469
0.26662113491471673,0.2111920217129379
0.9798481205012911,0.9466012928058566
0.11645376564207471,0.5335177991565738
0.9999994161040648,0.8892133070427221
0.9989383659099382,0.02780780646816258
0.8714780521320933,0.11126378345906235
0.6631627834442492,0.6712596194578812
0.9987070235953122,0.4594892350901499
0.9937062143890135,0.7603998205814664
0.7961905978786634,0.5645392855963609
0.0048149751341547125,0.018837350576435447
0.9339484309545608,0.6643065835342957
0.28198414244983305,0.04216460816621783
0.927209320722749,0.09989318481078105
0.9754015401046872,0.9992474420610087
0.8317542238812595,0.24768159324546032
1.7043439230688312e-05,0.032070235864476014
0.8248699067974793,0.5659763562573051
0.9489173329516255,0.16675605008776695
0.9932033313306996,0.5939472939620193
0.9681543482892969,0.9749969290314249
0.26378714751069704,0.09427807380068645
0.705339473405576,0.06567361407833948
0.06193594043801027,0.0706646547575651
0.03239501546984705,0.8496462241556575
0.0589336651355815,0.08731402872526978
0.8435461331414706,0.006488676345052285
0.3951676418263727,0.0160283533840238
0.7734941461640514,0.12452606099382744
0.7888417660660212,0.07046052964520219
0.9055359151293024,0.24370640119907533
0.6929489278166577,0.682340594633025
0.0035351273670752264,0.0042559737297390605
0.964196709507376,0.4948884189084835
0.9999097807726188,0.3357437715074815
0.7783854299083186,0.9114986130950683
0.8389405388209217,0.5783648493894398
0.7647028155768348,0.6312337125249412
0.9987363728158621,0.8910635540198957
0.98397890938153,0.7043886944484892
0.9063570164184753,0.19424390089586097
0.6077492372981907,0.7767701219329903
0.7728051923385878,0.8075474624373943
0.9407287657445584,0.9825660245584147
0.8818506956081975,0.2965545823840257
0.9242838023462756,0.07542455043788378
0.8824882185089271,0.40117530034800686
0.3702164452262314,0.012800963803816947
0.1382592357817174,0.041503164653390434
0.992788253582389,0.48783984606643516
0.6433559981633966,0.5267004568060304
0.1925487115569522,0.29292378270648683
0.9993858654036775,0.8002180193619025
0.4494947176743089,0.06989591984397023
0.7944607439728409,0.1092841589049958
0.9317401206031125,0.9096762275231375
0.8038013186837796,0.33197677145220167
0.9998438087075261,0.9968012897704654
0.5863560808882278,0.053040863360926546
0.9995678280950975,0.6640028764799326
0.9768866413584427,0.09678158970095843
0.10237498176238337,0.7359138523364316
0.869065246150285,0.6044331164760971
0.775920917946668,0.16027448438151587
0.9907591348423301,0.8615572632738543
0.9270037085351677,0.6572194792203453
0.6297418217931884,0.0008309076192113861
0.4166827837598631,0.013250085454481123
0.500810154961217,0.11365910601482299
0.991934348027195,0.4680980271070656
0.9998877130883012,0.0038618548277756116
0.09872100889000866,0.5731180166372747
0.8580452676433609,0.317566139149546
0.6979473678241626,0.21763396374093316
3.8541801955059776e-05,7.647555525694143e-05
0.9566783182441775,0.0943970516110115
0.9550361441713006,0.7007170514452646
0.9786551645415443,0.45034293779579676
0.6975541047632294,0.550744459652053
0.7708063877763548,0.20727019719312537
0.9440921417921433,0.5909800773657289
0.929466000618125,0.18764259751226522
0.7615119221855823,0.11433176461834747
0.9546491008551516,0.2372665417242915
0.6866696042760616,0.14786061323944003
0.3931535750066266,0.7862133086493135
0.9993730206537127,0.8970066522724719
0.3759932349078178,0.2687211258133907
0.3532021584118917,0.2677627176796721
0.7424163564636841,0.0005499994349031023
0.5087101880961897,0.7225380961297303
0.9945195314388717,0.7537801442853325
0.9681785672246562,0.9443013368938784
0.3094397608179267,0.2556773145621344
0.9999127883835968,0.9999999445954297
0.2976094350090175,0.530328293102005
0.04164947585367086,0.2797117740756776
0.9987242640008309,0.14263211391700897
0.8578018259510495,0.2109184271316874
0.9999999832386695,0.9994675173113751
0.99999895361654,0.99999999982396
0.9079582270404115,0.7099078441368112
0.8673982098924521,0.297726609719403
0.9895532758698747,0.064445213546039
2.044595219688921e-06,0.08767756484480883
0.6847787612938216,0.0657352496353098
0.06187126785238025,0.60596771530435
0.867761889844092,0.47764969935048096
0.46765095197103546,0.026742640181327035
0.7725957627992672,0.7563977984198373
0.5120552459993319,0.37914947470645827
0.6878942357646122,0.7580135024582557
0.0012407696781539259,0.022274919968912118
0.0009121543756311025,0.06702353518801794
0.6483248223583634,0.38076196893461406
0.8343900635925889,0.39825889323889496
0.9999992857313965,0.9998535459110576
0.8057857386983147,0.748133833645772
0.9797523132468756,0.06342112151973842
0.6450904684573538,0.2600656551103459
0.6421998227472144,0.2955579946203581
0.7552881769279489,0.11362407350198682
0.9535732267571397,0.3862168922645587
0.11472537782290096,0.0016082426725166153
0.48940627140335996,0.7509882079371801
0.9978823199098047,0.3215824169801911
0.9931267677241267,0.4329231620794693
0.9999292776542948,0.9927977376178616
0.9549601902420907,0.0802331984046579
0.49943848216723974,0.04778718018538926
0.5059209543455396,0.14025004203462685
0.706840233345821,0.21005898458289968
0.9818305402211228,0.47204615505575914
0.029406325042267877,0.00012539566731475287
0.9621458199477723,0.8780006756549209
0.31677036784220625,0.009983100831941297
0.21846684365039087,0.08058755064342799
0.6849951407478215,0.6033052932708701
0.5275352528293497,0.16072558207449683
0.27237904264337526,0.00226840510133652
0.9927318646429313,0.7742589006285236
0.999998466277529,0.9025912102257382
0.29268386082793346,0.013049281439667772
0.16224070096711835,0.45964343782718053
0.17723871927581605,0.32693095855448456
0.99999882792428,0.21671515568476574
0.36483108880401965,0.14505345641226214
0.3745252237919466,0.4571445961326202
0.8057184349990857,0.3645288492944986
0.00482015105533645,0.026462401992252676
0.36922307681717575,0.9035989041701086
0.9992662828724065,0.9052374841400677
0.3667854251299028,0.08019609436207703
0.997539901855843,0.6125018473089265
0.48930106879460716,0.07906002163249537
0.012305486529111911,0.40464216973848544
0.9998050731369886,0.9813791878134234
0.08120001815036185,0.021386357386544683
0.7349997003938643,0.6177682844274751
0.6233986742422091,0.16283663359743555
0.6865401896602555,0.48528544911224175
0.32050810884607106,0.2078371134077343
0.20218618592159543,0.03250039323706758
0.9184710128609401,0.9614776878691346
0.34616344951450306,0.5030537462262757
0.7116367653056703,0.8933917426033924
0.11162175905819391,0.42558581649491567
0.9079951126930687,0.049859415449397926
0.579705065100612,0.95555383133914
0.9920962190666384,0.0020122629292282186
0.10815942617050282,0.04756874437602836
0.9999841614310085,0.9999994930377152
0.987326775134909,0.789975717434214
0.7678229735197655,0.2561573258185142
0.17127312528911592,0.4615170514610092
0.6219396376779436,0.9985591990692313
0.9999991321188328,0.9944359469752581
0.9724689038337884,0.6375261375777519
0.19341945883657605,0.3827104190619217
0.997890794104604,0.18220271470932864
0.9988916490139096,0.7166718925205849
0.9947176140253394,0.33485893567126696
0.9103723388898539,0.816270701874956
0.7695352235341658,0.567189336800109
0.9331452439503672,0.5360627478040225
0.47207654886035133,0.4252409742065542
0.9884824567946676,0.45971464206396245
0.41180325914131555,0.17284933960124033
0.7744738059781833,0.14236463222696058
0.9901582540921919,0.09020875935828576
0.5268056571195252,0.14202399384399947
0.9927023731564191,0.33019919487150573
0.08568866511697969,0.17909170367458455
0.9999999681818262,0.9999975449489674
0.974996364493548,0.85181406078755
0.7988912299729054,0.0331189305302734
0.7193253998460482,0.13477959211367121
0.24311302474550472,0.0747905537123631
0.7497637527630712,0.5947032070675238
0.3352838298606542,0.019204540206291424
0.851642976470812,0.06706893354694805
0.9251119144323257,0.10784276258199818
0.02052388110391035,0.10430489308149753
0.5533116099899974,0.12453802461418688
0.10478888772157292,0.0878473817635479
0.6038481891725836,0.9138885606080942
0.981808166782295,0.973535817397097
0.9153301722832515,0.017216953391293734
0.6948865962311404,0.3508464182884006
0.8764305979583418,0.13857137099268618
0.9999999992447209,0.9883658296721152
0.017165212632377858,0.00275000966886414
0.9674744807079123,0.24317785698454938
0.9860840199160756,0.7229126155667743
0.5608191275875879,0.5020090199347049
0.6938017159575219,0.03515980945982604
0.2377475520346063,0.020946549404079924
0.2134888690798989,0.14472420529403238
0.24792359540068176,0.009186248450903501
0.8898811814824049,0.7481194174700112
0.6972714906474458,0.2809683274436827
0.9827244394809225,0.612232621500442
0.7492292644800482,0.4706780072176005
0.9306245355883149,0.0354346988920525
0.3650574582945065,0.37611030736251044
0.5984625147800421,0.2093851121067266
0.6142625139387069,0.42630165091842215
0.5287515941019095,0.09672063507408254
0.8708299706763138,0.13206678164956162
0.872747934570975,0.5219051917326782
0.8619195610269299,0.8515559920980015
0.9201844101979434,0.3841358882003992
0.06379850665658604,0.14825235558361755
0.9080086870771586,0.4532518193422553
0.7417937387782786,0.2173040066857927
0.9999525820698163,0.9988072786343914
0.11471531382645056,0.5923155694150805
0.9486305587112976,0.3893388603301605
0.00717345114033632,0.8680776261012044
0.05036603114788439,0.5298631590873963
0.623631625505255,0.12544303966796588
0.6382133056571644,0.003570423970571685
0.0665549263090685,0.47945096029283224
0.9949317137377067,0.19410488222012756
0.9459166661267617,0.3366485634486099
0.06059645987053658,0.050335920902465144
0.009605593466217302,0.38564788526004473
0.9685132089570127,0.09431647070570569
0.6629840533640831,0.003814644533535494
0.7247283403953156,0.02823537276804994
0.9999034740512777,0.0399795954596161
0.16651340779673798,0.8959366341146449
0.9310114754372691,0.291209400145633
0.9860953301892219,0.01545649094314295
0.23885243170678436,0.29256747061736066
0.0366723780364553,0.038714956260912065
0.8630429285865323,0.019520042400480324
0.7150011006556481,0.08759768534022315
0.7467320371084986,0.4811139863570928
0.5752661627471607,0.06920329148089183
0.9135006449678994,0.7737026895534059
0.14898773972850668,0.8318548315014305
0.19739970403686855,0.058869857745276616
0.9994769727940543,0.9999985321456903
0.0018314581424439774,0.012610492076484939
0.999998710415261,0.6882498471085335
0.9999999944906235,0.9999988435162777
0.9871772882879761,0.7248486650386646
0.8248560574687427,0.16523611987629086
0.7729008410607007,0.656329766123014
0.9999945176765181,0.9999286655826358
0.9660061978723887,0.9383325149539358
0.1870206384678964,0.07012077039618948
0.35275118536963623,0.4840556340892582
0.0002696030423313931,0.000666763459412365
1.6857366894996685e-05,0.0012094354783934878
0.9892758965541862,0.21623723162816716
0.9998640164103161,0.5278354437054269
0.7581481396401981,0.157528323962454
0.9325681385995327,0.6415242692716989
6.799703894194028e-12,0.0005357705564886137
0.9994930331841363,0.1705971945744003
0.8631260686703183,0.052934542998867205
0.3127236118949599,0.13003308403599778
0.4889362538583906,0.08163735472458603
0.803862878559893,0.9566859700664891
0.8050579101949592,0.18394173089119004
0.7538201329333284,0.6735195165135839
0.8087716785892684,0.8318818441861278
0.9212338043562728,0.1109223850740428
0.9194084849905738,0.08965629547448387
0.9931012357208971,0.9338080580825506
0.7863776447360548,0.050436033181488114
0.2787223496176202,0.1917358482257387
0.16227247743247133,0.2028773932167006
0.7120507747944899,0.487303866175006
0.9999999989099594,0.992227943040012
0.34114632676774276,0.7461443022493238
0.6628725397515541,0.1431107632091865
0.6685845218705727,0.14962696643352869
0.7404373796078247,0.037450185394148024
0.9917131119643329,0.41211717327490616
0.5191408970950784,0.06426851898789289
0.012768584047895023,0.8367792225939279
0.9986978262283115,0.9999980672108477
0.34553648430040224,0.07421788633190557
0.8610790527866066,0.8588661487835695
0.9896840258320179,0.9938576696830432
0.2814574952099705,0.3555745261156169
0.971336712638321,0.034037864092913456
0.8313583618352843,0.0578679832068182
0.7001103499588,0.8531080321830397
0.8703943488074081,0.14247878939760728
0.9999868998206309,0.9197134132535286
0.982248517400577,0.31964551327767576
0.4717077827956806,0.08829979605265807
0.9695510564483354,0.26101535304148094
0.7168356638075901,0.6281901863918162
0.8805781895272636,0.49654535884715323
0.44089812743348417,0.224317779023617
0.3309438243251486,0.1254362052201887
0.8803313058659307,0.16210194238866288
0.8640482691092445,0.994826017950578
0.9165002932293896,0.5920930839850966
0.9841402273455557,0.6235931348951232
0.10515539713155313,0.009676091143280642
0.726443285287192,0.13020275181996455
0.5083552954062805,0.08554192308832374
0.7569318546778712,0.31274971739186036
0.5648743629817589,0.034236792057010905
0.8221332750692929,0.14156166225921032
0.9659480771975062,0.08036908843914632
0.9991747720577915,0.9406755802723936
0.8926061880714052,0.008913101913103292
0.40746765757192255,0.2009470316228695
0.6512604035670129,0.1297138182933617
0.5374865462803609,0.22397559212344248
0.06220808209583512,0.043117009065272306
0.34179076333775954,0.03119777739707927
0.5012508606400128,0.39883764938699734
0.9716172497634061,0.20860391169566717
0.2825952304361352,0.3443031048727118
0.7096187411255092,0.795466719777602
0.5252615913243547,0.3767087141523157
0.0171300014860092,0.053256110234321474
0.9999999977563729,0.9997320887461643
0.9995178073140629,0.15732495070706623
0.999747342051358,0.9996217172295407
0.990749290478516,0.11648464227744196
0.614556770804944,0.25967464410052926
0.944036179938992,0.004223617746367161
0.04486710984898903,3.386190961452529e-05
0.9103093274710208,0.582122230572672
0.23678313482153168,0.2756935579610229
0.1073389381407142,0.4688902455580407
0.2538937731105766,0.9984384169462448
0.8899298117502195,0.1758818877215545
0.9142701905935199,0.0735902140294414
0.8053890243261517,0.9975425534721841
0.9166182745109465,0.9877165503639805
0.9999705509665971,0.537499897132448
0.9858661077951429,0.7416037409474291
0.732410001355146,0.012835742025970539
0.9481850971786318,0.868792384348739
0.9137940500887733,0.07681956773484777
0.7515446168727641,0.20710913212142176
0.9999997654734851,0.18081853122529482
0.9999999994665485,0.999801464561885
0.896866328174186,0.4921861421734949
0.9999953198380682,0.6397913909971042
0.22321411787129075,0.7245314762911217
0.9677096838840288,0.18356347360442055
0.3131619153505465,0.124744805847475
0.9997478745398383,0.9899199695566682
0.43754005664460616,0.15473380862299
0.91127802229866,0.6083669634669687
0.9804511106722876,0.5848807454732375
0.8852367168521554,0.07832214934832857
0.7764447706264338,0.045084689294423254
0.9995971091291493,0.9930162076223218
0.9906454877641477,0.030410297073856694
0.3272847140866722,0.25400949352324415
0.19383904363252585,0.13351620151204452
0.9999999985961416,0.34567459726305433
0.1791803088149982,0.03248568851143581
0.8962317504490954,0.42654960391221663
0.09520779561441407,0.02374831758152199
0.9999999967782056,0.9999899291184944
0.9904134068860476,0.01763621551060324
0.0033376788052954035,0.2547357373402496
0.6847294724198272,0.14156976412308625
0.9017332988372815,0.38979833488319593
0.9671899345630971,0.3034264856047041
0.9976186656626583,0.7186530661301903
0.999182914417793,0.9999060380172136
0.19313926090110609,0.46479813417169635
0.22953910853293685,0.1799984212697928
0.6700740080354716,0.1296036226072104
0.8383813172581707,0.19098301465232811
0.9998963835795327,0.9715962958928602
0.35609890389619353,0.28413994772181894
0.38140487305958204,0.1292852679483242
0.29147962276768774,0.0024599320969608657
0.8274857334773768,0.1558462941628459
0.8453145160909966,0.06248646122134355
0.8202827562472365,0.2183100600009536
0.009769822555992052,0.12012025682523737
0.7032858762123417,0.5389180316549073
0.9603819729629851,0.9559311622687745
0.8458367365248504,0.15741472695077102
0.5061864349899633,0.01795002403027093
0.24137696238639564,0.2740632721951005
0.22447246036899185,0.002085410508595669
0.8243742118010016,0.3716009160010418
0.4141728367388709,0.30236100508490926
0.5901010044920292,0.05276232874373483
0.5892301639839761,0.2420221394632161
0.9088449888427963,0.7815581836105274
0.9542439597755487,0.9833027734134496
0.0415949428430872,0.9397030940610851
0.9934497337707615,0.263005171462873
0.9944068605350082,0.9616981433498732
0.3544320726286525,0.3011144077854973
0.9588684488311997,0.7176196735771525
0.8676228580531821,0.12887830046383855
0.6219802477934779,0.2677231043192883
0.4278942806628118,0.03700273913494624
0.8106843715788752,0.06085666654152218
0.8979109709803392,0.06539618489605704
0.9754287394136381,0.4941066441028308
0.783310451006113,0.1456847132144598
0.8912894466621846,0.15946987469681367
0.3447984355677548,0.0008626401554173384
0.9999989722669481,0.999997371331328
0.8916754750036932,0.06333283762333965
0.8907284988075371,0.8418157940720745
0.9999976354404594,0.726883870428917
0.9240697224178327,0.08210379975673396
0.8178165628565652,0.8220719622232273
0.010100638786474533,5.7731167692122415e-05
0.8380404283319798,0.6766409296521444
0.956869213275627,2.094561214135376e-05
0.7354894106234561,0.08272816611820039
0.8457955305760128,0.14424465771362904
0.9868353506004751,0.14220199077013007
0.9998067340676338,0.3587556722090187
0.018436887777009702,0.003004623410546818
0.9883963938866519,0.051214914383817124
0.4467730153847903,0.36037721908582976
0.24630715884460094,0.2843572241248761
0.9350288218339347,0.7171090773391134
0.9051129537710999,0.02501109686328439
0.5880667379703777,0.014045220661944517
0.2769705253114173,0.010734298785689926
0.008340354493044346,0.024318764150474025
0.5712500688882389,0.1337893441341113
0.8538775762565582,0.06124401081894613
0.052022928495323466,0.1439733090713574
0.9984398414529554,0.9989697111066221
0.9367341941099041,0.4299676677288501
0.9465676229790843,0.4952245043060835
0.9837473038707142,0.0004343690989444579
0.017873587694112337,0.026537102148918194
0.6211609420122038,0.11468954843049177
0.035095098253090845,0.2372379772471786
0.08044302105281391,0.18765777288169164
0.8515422820398342,0.29360254144291364
0.9804416185659512,0.5302790457200323
0.4519103341160873,0.05936984648234755
0.9289793618209846,0.7581893429830819
0.9885977513874934,0.14016421420921188
0.9566642610712524,0.2148458377342766
0.4398790806941414,0.054797518933030906
0.8254298853800326,0.019835837654884267
0.19443387217060024,0.33249155325101565
0.8692705266460117,0.5532496579762869
0.8469481668546709,0.013356402270125559
0.9998846248023026,0.00041515695517013664
0.07326986871890212,0.10431925632468328
0.8949379219325091,0.017869803916996257
0.9878976887392658,0.6434315171864257
0.9985826358962604,0.058681027792399754
0.9856245397740195,0.3886534303497772
0.6596363975339234,0.08296277433663893
0.9416689661335617,0.6417862900100839
0.6639061522065576,0.9860081542474397
0.5642797903374469,0.047063935679301644
0.910788393534656,0.676117569124149
0.6858483308839067,0.4774033625218427
0.7199040630992228,0.13669516843726193
0.8358791174664858,0.012924676136545056
0.9999968023914212,0.9669202419715067
0.8031172298783305,0.20505010296017318
0.29722821579180075,0.2469309647297352
0.999910194645124,0.999727365903219
0.4720376092855431,0.3897152355352433
0.7711536732294954,0.3177351457099999
0.840315798784102,0.595891755953937
0.9999468667080278,0.9503506980958535
0.8357307654783435,0.14821916538005178
0.583175578709975,0.03030395246123558
0.08529960814352266,0.017351582144014284
0.12740278298973276,0.4276543179327327
0.9579866411760841,0.26351518712989336
0.8526508976710881,0.17590655341733658
0.723085451017533,0.430682642219672
0.9302511046867579,0.3165360176544433
0.7653570056675459,0.9666746404116046
0.4834285622382835,0.09134278897840974
0.666886611703768,0.7296616309074163
0.06005399967686019,0.11625574636319055
0.3533956179619612,0.45197156071622085
0.5471008882464453,0.18442458378401952
0.5898210774386727,0.04411102336428476
0.3288137716527483,0.04122159087075016
0.02202705513515477,0.36374376767942057
0.8055318885337215,0.7495012590812657
0.8737507975397494,0.2877325481825874
0.8896357068416902,0.4767107963466861
0.9899874784980683,0.08102102825649099
0.9873035179893964,0.17419123327678013
0.9393025445011823,0.4649092296931425
0.7633098713623282,0.21077839769010578
0.6334829227210141,0.35840674025634317
0.8846087160409043,0.8339293314657567
0.9790166398362522,0.4657200088301121
0.6604233965346923,0.25767782677384005
0.994439165980334,0.816092373451519
0.9224859183918366,0.026835340217375818
0.5411100990926543,0.10145259991604597
0.8955083145176033,0.6356950769200703
0.01351915271607814,0.09024826060452143
0.8452285255434531,0.08271557652346326
0.24915431932746268,0.10334682275639465
0.93643794615176,0.2785062936867257
0.9993688326618109,0.9903970589337646
0.6585045261223489,0.3763197161674884
0.7155371287533805,0.12810195614580452
0.7623237514914175,0.7581143726599082
0.9348231878823889,0.21798885377958166
0.009826492707954574,0.02443395884629752
0.10710686722633932,0.9945440922468718
0.8812673406141834,0.9305572344291158
0.43547731779191434,0.45709638994854773
0.2204758099411198,0.05990506537980655
0.9721913103108416,0.04548476476956726
0.5121167034926076,0.08318697257765978
0.0021025430252381585,0.0055679650368087195
0.880722642331605,0.16007326392911003
0.6088391419112369,0.10925648875136744
0.9616791777297362,0.32596517661613594
0.49296210975601884,0.37128887341081046
0.8426753956934879,0.007089683832154264
0.9999877341101032,0.9996006805374604
0.9175462421851538,0.20175464083975608
0.9200459193461381,0.6109633837233636
0.9983119482611712,0.9937270020552225
0.3046198708101554,0.3758988097020442
0.1595494381551859,0.3519365687166644
0.9787285270086462,0.19465562890596005
0.0008649408919060798,0.04808971266615472
0.9871299362205296,0.2741681859691383
0.8285239488491468,0.1246707174892094
0.7684992946162487,0.2467280274374308
0.17377828311036678,0.05259704014818357
0.41587775024383916,0.06743040247346957
0.8987747841354559,0.5102158659939058
0.0694216923833494,0.08524917065611803
0.49151447048448926,0.08112378819968241
0.9656359847067271,0.4015510144777781
0.9684929046499986,0.5879516118255274
0.5407574277883291,0.3582864108461682
0.9321974053343219,0.11318409743734706
0.8011383521972306,0.1126812153647414
0.796833066273628,0.4395993180524622
0.541993640989417,0.05140143172158358
0.5884795462481179,0.05732227906390596
0.9687613992787423,0.977902017604305
0.7853839940429664,0.7489204318418983
0.9669987180625816,0.24940681929432643
0.6954443520997766,0.21338346454898596
0.22050100335529094,0.0261632227771542
0.00094029219368712,0.22970052365138258
0.7092624105737638,0.19469072137010676
0.995257746393889,0.836376762628726
0.9755903000571574,0.29718838015827886
0.4980130640145766,0.17589680038498917
0.6892245132444692,0.1562948265019338
1.0,1.0
0.4046587260178277,0.7224565044854897
0.23113923884680102,0.1765527748531866
0.27624805676545844,0.2955239141018049
0.6782267094454685,0.07094272179253798
0.9852209203010717,0.7537910698850849
0.27358387072835055,0.4874606935188854
0.6384274980804778,0.17507964731005785
0.32365930599102793,0.2866405582454647
0.3992941108442934,0.23102741950692007
0.9999355057879237,0.976481925146273
0.9234582962523262,0.8257325057962087
0.9035614096814193,0.13236903471060155
0.9999936921432543,0.9832847399757255
0.9928911190484144,0.004418394784561085
0.9999461078281988,0.9616516799564294
0.9999999910841255,0.8169458354576057
0.9710286067720146,0.00445906309135283
0.9736360993365347,0.1255531766911867
0.12341935416539257,0.08438023439456821
0.9887482311978237,0.013658704981167143
0.37654278193050916,0.37336930616663433
0.5295782167071124,0.777659031042307
0.8514363911499658,0.35216430175402297
0.787163636139628,0.07550059012641606
0.989980634041147,0.9554748314972538
0.9993254106892947,0.0014497807211595285
0.3480145658228946,0.5468405034855064
0.007273371027983866,0.041397630197809406
0.9623196652287201,0.26633374952284056
0.928988743294445,0.059816384072915174
0.002341863194296869,0.5135772637646798
0.9967077291403036,0.9980440434602068
0.9999977110470109,0.7507247180100021
0.30942508143362146,0.293979993341467
0.9997239711087812,0.9959013528071432
0.7803435020712759,0.22113497168623078
0.04855730721919081,0.0005002729879159208
0.46649631585002116,0.184882192521027
0.9510789992044353,0.5026496725283187
0.9777896870623091,0.29496163230563627
0.9231540748700885,0.30214814436030807
0.011665472652258632,0.12525569028980207
0.9286046266051015,0.07901184824157478
0.9982883197956299,0.9882164378484184
0.7470281425664463,0.2029319558913871
0.9910786107083334,0.9919800333008542
0.23955810027175675,0.2776944889924149
0.955944978955533,0.9028640664583947
0.9315362249672324,0.25723518451154725
0.013709472288939189,0.637384846265059
0.9603409565201207,0.8115814392192959
0.7728508674681991,0.25251123816549287
0.1734447985361536,0.2821893591302783
0.3611873342387773,0.25042510780195376
0.5365330028482616,0.7212581899274316
0.9991680901682767,0.06031395936823672
0.659753248056598,0.11887502101706336
0.952988477235209,0.2885709506569258
0.9535724515658789,0.16189356335362456
0.9371373531722291,0.015812105790837642
5.691403403362007e-09,0.030535279166808645
0.4761210187350737,0.1506860960507735
0.29619395456444225,0.04146223188725208
0.7385007778959406,0.3058826348683868
0.240609982750937,0.18437916653635722
0.7618386847988459,0.5152231182510724
0.968602154899292,0.4866512940836539
0.9999919005747058,0.9418803366062483
0.999999882895176,0.9997155951179337
0.9579559616638772,0.5855708237346768
0.17689217250082864,0.10716576882727394
0.37375326704825934,0.15533208379270003
0.9791161026608998,0.7052118520653015
0.7324607259166956,0.4731605751360016
0.9497380806411673,0.2817279804518217
0.9841461554185376,0.5051915310821673
0.07599014869425602,0.23063728779519224
0.8676950237261746,0.25397938722744295
0.4145410510636346,0.004936572087685804
0.9714611149324202,0.3963545955043709
0.9795280677444008,0.08012958667159034
0.9875776560024564,0.9370924696408318
0.8736698945313054,0.14339174408411048
0.7660628438525975,0.0760854658996826
0.5847958824951548,0.29159808677666005
0.05622022188868812,0.8529900175717086
0.6590760562537266,0.11265032258806146
0.4075199568562189,0.20486342551034853
0.4984956464848995,0.13989302969599732
0.7265613751628298,0.37375262827016126
0.5796763645744535,0.12320026363026347
0.5727697169900053,0.03747110551744211
0.9128440692509561,0.6162622622077887
0.3833864304628703,0.1235666289857019
0.8583137650699884,0.006807224825938742
0.8714719733389805,0.9727468548576405
3.3790469865014186e-05,0.017267802301285794
0.9516445756973829,0.295274166256145
0.10438501744239492,0.5350222627710072
0.09107086377777092,0.501069708047994
0.8445040287172252,0.9363430444615959
0.8198388424917615,0.2115701589075207
0.9931488883492333,0.9858709549582552
0.8654426411334196,0.0015767849820409743
0.9825142052209607,0.5835910025221431
0.9348593865424476,0.22132340778964965
0.9152438019896821,0.854365693462195
0.5364223708067694,0.00017384924583681687
0.8339470994388272,0.13019256207421526
0.9999165444822447,0.19700636605969482
0.7002808194627469,0.057310519358872866
0.7031850571415558,0.9973774895322979
0.8444800248064231,0.3190442113320114
0.9976813478655377,0.8309720429401352
0.7397850938204191,0.04649681111559942
0.8794192237741948,0.10031603374398652
0.9898094456433142,0.9026266124209706
8.071044345967064e-05,0.03529685219608145
0.9886842929382585,0.5090624699657312
0.5718076869321543,0.05900303713686497
0.08078950923471402,0.041152393764723405
0.6754236717423144,0.09852228791422876
0.9998397451253874,0.9974412141989405
0.968316573748916,0.2264234446990917
0.9861913837947243,0.11832203811215362
0.9629769541224913,0.3308491452325948
0.44496089178344006,0.4891865812517868
0.9517326434208334,0.958474936584479
0.9508081754442406,0.2800104371322239
0.17215351153886624,0.1593333980711803
0.9992587909729137,0.9999097631307089
0.32968436600540985,0.06783465472188716
0.991030132385413,0.9998998359594247
0.7332850978093197,0.4756799578125929
0.948230679710123,0.35749717426667427
0.09800086253956874,0.08937575104657619
0.00030301662668262374,0.0011798966747833802
0.9866956892173869,0.2104489222392702
0.35488384882888657,0.5032940743008788
0.9564615303585368,0.3408541454684143
0.1255984395166549,0.06506608122425207
0.7368147244713444,0.06898410049043247
0.7248820950107044,0.007101464209229395
0.5133855183810401,0.6341423111857533
0.6826734453264159,0.2503655822425722
0.9985039973162263,0.8952951328961691
0.0742734120943174,0.2667839011902014
1.0,0.9999999999977902
0.3261629169965712,0.19119387093020462
0.6559276791634594,0.5098949689494547
0.5761384917620894,0.20849833666413622
0.9999830764562545,0.801247778125162
0.7368786934485607,0.05357174327432051
0.8033961297526014,0.1144905289258552
0.9670244071747307,0.49783155736456136
0.2297673273793343,0.4625313702423342
0.09776540802640651,0.007755051493635715
0.1864962043736168,0.12695334071598485
0.7002212978461313,0.09650953316126172
0.9155279191828891,0.3905299119198104
0.9999929952547306,0.5321179700028544
0.99268738134012,0.9732421672774466
0.4455088339822183,0.10231228982800239
0.9450966814280725,0.11979902286591176
0.94523631896778,1.1755176772917694e-10
0.10751872357950576,0.02171545611770845
0.4952670294206109,0.1776886098369329
0.5853021367979386,0.037143078247592366
0.5549582500537362,0.541886098642945
0.9315985766104312,0.5667160433530561
0.6398102927602285,0.21367849218638013
0.991769355284607,0.7875674052618635
0.29215836606923173,0.3366006979461534
0.996352785196269,0.5643606030303987
0.995000108907522,0.7733386533164103
0.9999903097881083,0.9951435541859218
0.800833430441549,0.06126268397500729
0.5325951992576867,0.19297977399435312
0.2827983255118585,0.1177835303472507
0.9964400975737094,0.8146515163230852
0.7386480904221404,0.12060685875231045
0.42351142108169815,0.3197942912108094
0.8739946097447644,0.6531204256721089
0.9990376091495611,0.48464115227240373
0.9463801165777812,0.054237001591201005
0.8220430385044938,0.21939154002952546
0.2840217577802032,0.1773394752800037
0.702257689844408,0.4803449918218247
0.9941418991277067,0.5021792727539302
0.809842629280638,0.0749693217118417
0.9992700839683343,0.9582046276324344
0.46873500686652214,0.3665498036142207
0.0641251865668092,0.04908332652112149
0.8309559210952626,0.08776493128632828
0.86299384145786,0.17494562488817147
0.9337941211226491,0.011283717550100072
0.31887829563674003,0.24265901822879002
0.9999999999993804,0.9999990971776385
0.6563459211167635,0.09744666184755725
0.5670523411720015,0.012987302450407624
0.11674648255215571,0.1787634606386306
0.2618533919565996,0.12877949527389512
0.3631218761790941,0.05574629555766006
0.9919581640706399,0.4764287443418162
0.016194186723827907,0.15453230147723793
0.956950033182322,0.1488508728202065
0.7423797268417168,0.22501185143001803
0.5002755872868625,0.06910862433276213
0.9995461853578269,0.5500661555744573
0.8926950711071562,0.12521666413697038
0.024519635240423228,0.049439837253834974
0.8195951959248781,0.20063996822399166
0.8116587153968082,0.5282754683552024
0.7492811353460719,0.3420673314077611
0.8880187827959362,0.5256098165490958
0.3970519358719274,0.041953737319548254
0.9978491552826394,0.0710875539395185
0.12204676510896091,0.018201590247372088
0.4763499456225752,0.17628705112678256
0.07193400885750384,0.01723758932524563
0.6450479269185236,0.09028010169691701
0.5291900472208949,0.5190463348856539
0.549011728185535,0.5349328160662297
0.2139058586063838,0.7179334393124962
0.9687104619245288,0.9779197444271122
0.8894264414540627,0.5397007359674569
0.807684630956077,0.07641671861470992
0.253611265915899,0.992108934718616
0.9853555758309451,0.855962542391667
0.9999152643494026,0.9999924789800061
0.28499921188783733,0.04159804426671071
0.5319370366873785,0.18349773204103492
0.3569747621462015,0.03553664818922125
0.9592067603113198,0.11808244522454961
0.9062661419270296,0.9518622119359326
0.9999999876988857,0.870451472990101
0.9308457140306472,0.8754021538141673
0.5473599328928894,0.39215469452032886
0.861399342994604,0.2532565867595376
0.14525600679442283,0.7730665829663379
0.8337815967760985,0.028173133430600163
0.007621440188534181,0.10555905577798874
0.8792508311519651,0.04563114242573252
0.8958966478455443,0.03563521539341663
0.4175424672434845,0.016774892444664787
0.9968316899745967,0.38509772629707795
0.9342669043881654,0.00457171864545496
0.8868365225881932,0.17431301068408184
0.9999946961333842,0.9660388001567978
0.1002021429075822,0.006892053680305681
0.02377726128092709,0.0668631501995909
0.5886346992163626,0.3799114737304926
0.8323170687299009,0.4868380130029197
0.9845453754193846,0.570557445641185
0.6709958691121548,0.15692145828577353
0.7371542694050608,0.5424193674742676
0.6089464334552803,0.5481612500536531
0.38660214834186263,0.01647820670523787
0.4119740456790033,0.35914444025505005
0.9598945192026095,0.47798355539987475
0.9497781572042403,0.41110816453774934
0.0167936334543861,0.0012481499873100157
0.04278793478492706,0.44136156366177026
0.43254589149178024,0.3832223587689036
0.6923628186607227,0.2379636451903666
0.28549036509568887,0.7134060351274892
0.9997870347370545,0.9993215243747722
0.25171533969222876,0.047445278423998934
0.9751071223087874,0.5200006852822059
0.900434465126038,0.06087830745908906
0.8869486031359811,0.6900485768982391
0.9390014322239457,0.7277614996740364
0.9395358221372747,0.16285753070617714
0.8104849592458568,0.21682350700396621
0.9577265882710357,0.20958207340310014
0.9859481572817774,0.21855708044086564
0.10814697060162268,0.16827517697384925
0.8884150248174518,0.06066276257791189
0.999999921422668,0.034104612775695084
0.3919533324011425,0.8861619952267517
0.9755558506499938,0.90076052935837
0.6907419051717005,0.5359979188125302
0.9994325497934933,0.010543068719586997
0.0001429683793335244,0.10824704534244042
0.9909554402716828,0.9884897541463302
0.06260946694354348,0.09338455130352948
0.9164247381016868,0.19533466360587734
0.9197404238408081,0.3327763691365761
0.16409346532919006,0.014222083951470703
0.28276259311626967,0.28181119309130076
0.9711301651542017,0.9983021429029737
0.7375216317079167,0.3435495372718521
0.01494484266811863,0.011150114355619137
0.9999948581803542,0.9999883094611247
0.7490270946721134,0.3530717274261852
0.9999585707712405,0.38255203994445725
0.9788080790453512,0.18064905436173886
0.037803649520263986,0.21629431966943782
0.06449985200658562,0.03784552041619826
0.9982913893940092,0.5489803869590968
0.8749117313571652,0.23360434350736306
0.8679101280722764,0.9022476081038142
0.8111191215513267,0.0015519945290028486
0.5142735543797516,0.1852054049647344
0.31872438917612783,0.012783159831073258
0.8157227606175534,0.20117022955808722
0.96822283578055,0.5108303818617477
0.8904203418417795,0.3636573038680076
0.7472537339912816,0.09192258782211037
0.4485488935602384,0.012684840921237317
0.8283538312400748,0.7975514079243456
0.9985175918405262,0.19124702795456386
0.5779039212999938,0.0830735077762376
0.7409322487213706,0.09054566135293816
0.9856387262008334,0.9806893170718349
0.05558491685018609,0.004889443640584147
0.48376161823904307,0.011984360830877507
0.9691993739102396,0.35239621419656564
0.20067272253355223,0.05589562868284753
0.45209615310203904,0.29573045334969245
0.5171167404620317,0.0036327951676259377
0.7502462074978177,0.6707035942950605
0.06528373356404688,0.0834057492415102
0.7357633724212809,0.6002763234210095
0.9432185631994655,0.16009752656435622
0.014490142419131699,0.041920268738294936
0.17336793468533185,0.026394534316512917
0.3812513641041983,0.0647303308706869
0.5989105241622813,0.1808237277540204
0.7095939550645876,0.03109502185321847
0.5877135350367313,0.3024989718843946
0.958792812301358,0.1421239846356147
0.15771472638532588,0.5725357976288528
0.15762555264399516,0.10628015457437553
0.14074098524084366,0.7812961023141076
0.9168489728603948,0.2149280838867805
0.8340689693471174,0.17536462725272708
0.9432590104386067,0.8623851461862501
0.8822350911876086,0.5288154829115163
0.8312969661139507,0.16675176552486026
0.047322645631226484,0.3003172866340564
0.1404821887067821,0.06897597904722555
0.646546066923375,0.28468765215852976
0.7340438964589445,0.8224018385885362
0.03149029065883945,0.05240909019674644
0.3632232180632035,0.7565051835320172
0.8732387337734715,0.8856230225154652
0.4929067320782866,0.060676511063597824
0.7671939611196384,0.5263155212433975
0.987589301060975,0.028491035509395406
0.9438015451811811,0.04750006192374745
0.9026032934849383,0.6919241819668437
0.38315235512012025,0.05869787601669903
0.9999972919804729,0.9998829795210821
0.9421490871079982,0.9999931311240298
0.07122435472457585,0.2338464983825952
0.9012464124918491,0.27383494740718745
0.9644350815329719,0.0985893983497163
0.9348705252938857,0.11859916423808944
0.8163478015606183,0.22463982161735085
0.9448528596028127,0.16004468116842457
0.6276329776367796,0.6397111669884967
0.9970445481100114,0.8059200416993801
0.8514578942796199,0.3316865774706623
0.9999995415351056,0.9958830141331265
1.0,1.0
0.11252053153297939,0.016194358399587248
0.7573186682418568,0.3561157407747055
0.939422430058826,0.0015775834491036898
0.6405974996633533,0.16068805194659466
0.9238138384719196,0.9388638641399594
0.9999999968165271,0.9999711839257265
0.924089441078252,0.003259863425377494
0.006833921007468443,0.02318873067067948
0.9732685690268342,0.7248442792115013
0.809494510154232,0.8250510365955885
0.7743475668663318,0.01929877895844773
0.9991256572193553,0.9998177039987749
0.1992126895970768,0.0670627330998551
0.27084490539561135,0.2152841833077694
0.9309308480216832,0.5918249703915835
0.809594644652498,0.5201949836437849
0.1651441445102663,0.18773416606796414
0.936741323004694,0.1856960435502856
0.6812732206421185,0.310954312179445
0.3116293504597752,0.5664828562319708
0.9950304917159056,0.6109620555849165
0.0009281145898123375,0.11241901364686212
0.7415937046378179,0.47627154275595346
0.09751152274787997,0.24776934010851795
0.8344532088449647,0.05954565020948931
0.009049976619965414,0.15780825412847238
0.5911401709197879,0.6672448272902951
0.5765246133405758,0.10146008734300863
0.00017897085128779975,0.03668995648367069
0.9498027816547756,0.3788194979815677
0.6897388349436839,0.29874899553442974
0.9999811386618699,0.05601105928969095
0.9894179505118951,0.9875699500094923
0.9780858068480585,0.5939290013875306
0.9580262884292187,0.40611507061513313
0.6930064715525885,0.12289531779100697
0.7206843965343562,0.12424807766680782
0.050003529064628585,0.5118337400282841
0.9745240560787298,0.4953012202261557
0.38785277050771055,0.10610435266259155
0.12299902941146419,0.33529819486697876
0.5144976573218428,0.6274530433132433
0.94016436961871,0.7328404045359874
0.3839436423078498,0.07510080036534329
0.9060112316082156,0.8141793531001763
0.7098083124881363,0.5403434256517567
0.049952437887953983,0.39414567674578554
0.9917943565579501,0.03954701759388464
0.01684641530841865,0.0019069096078466773
0.9517676288776821,0.9997232682787154
0.8543895675795835,0.34024306827237616
0.9641342320013133,0.4463868447955262
0.8710084995804659,0.2762256986019713
0.9561319245163789,0.9743389426169216
0.9146417068494248,0.63280984823312
0.8051138892569643,0.0015300562653944604
0.3688260352335021,0.08060481562916143
0.09921090463785119,0.2945808502172356
0.3305446514671151,0.33415365930059177
0.22938658031979967,0.4213912690798135
0.34750638699246,0.21258726037131506
0.5852350323716132,0.39286218107619125
0.19718522625980034,0.17011299564856236
0.40684002270688907,0.6423788617021436
0.9889892859399794,0.3662501190262129
0.13499967869958282,0.6771039760166088
0.8446855644903706,0.5403168827489625
0.8744139869221836,0.6450513706661218
0.2814574952099705,0.3555745261156169
0.8697406877849024,0.6527229336766056
0.6103349180249295,0.24739499749179758
0.669462572579003,0.5697856563284385
0.9673648867625351,0.11250756987350236
0.004454635074313228,0.00918037774723826
0.4090432879289199,0.6355609127291935
0.16723571536404916,0.257443133174836
0.8184403350073974,0.06782926029629673
0.7802809867743571,0.4330966271932786
0.9111091747641494,0.4915433524451303
0.15373039701901914,0.36470160445219824
0.9929372673088483,0.9994665182286326
0.035218367709741745,0.06671721150410219
0.740438279722948,0.9993890660046911
0.9609681075406484,0.4340567331745011
0.4663340695853148,0.44715088989509993
0.7558171190260801,0.9930335616780416
0.94165294003674,0.6777517960432432
0.823140240518583,0.08760480682445841
0.859619136873332,0.38085949994267426
0.6583292160981982,0.5284474392465331
0.6156628209233842,0.13941953950752656
0.9346449182938096,0.5619537523769149
0.9009250885482541,0.09709685896689933
0.0005355845367237065,0.03776946647269924
0.7925370649816129,0.4773355505881617
0.8028699395060291,0.23719089809952312
0.0008717987395715481,0.02835513758188217
0.9027907851445904,0.22103898007775924
0.9975753248314929,0.3848723558623281
0.00567026542534698,3.6429115212048296e-05
0.9095610166459368,0.7444134583911638
0.4667575706658944,0.29823892445161065
0.7804087675165419,0.026487097938478116
0.5903597673176734,0.6437827358111092
0.36791341556626045,0.4808167431312553
0.9921322684542753,0.4070863628078235
0.32127228603928343,0.1775171622037163
0.30425104247551665,0.1660701021306044
0.6724047834289171,0.6667771412527567
0.23474131467725445,0.6846341273264885
0.9927240266831266,0.18914834434467104
0.9030248809603327,0.7017028270768768
0.4086339305259288,0.01109047685207117
0.5085325121173326,0.9741955180583922
0.541351521594239,0.212952507406826
0.18567674432550266,0.9287053991115121
0.9453365539832312,0.05776907037963098
2.3468488377113566e-06,0.0004641408294926705
0.889188982779167,0.06323142894430804
0.08505912083630505,0.10345935327035685
0.8257485398623561,0.5035648529734559
0.9993739745176344,0.8079894815392078
0.982870372494538,0.16583967172062722
0.025070212083742514,0.08998142089879813
0.7265016207289376,0.23169599432046373
0.0987777552010443,0.1014854819492869
0.8698583315898845,0.05406549356186535
0.10001628416152943,0.29237659640172436
0.482190839507949,0.18350855718417908
0.9697810583045718,0.6954387186651773
0.9999965781116208,0.9995490391571218
0.5693588482442348,0.7822035545382459
0.9999999608572818,0.9999948129576379
0.8969506597527344,0.19567980020267947
0.6824799951816712,0.13383139353047338
0.8534374167161178,0.12846188579989076
0.6116882678440412,0.2469037162687855
0.00016115912667726513,0.011053568899441674
0.44770341210190523,0.0046186050262873295
0.8540379972864236,0.19518408797935075
0.9977973309173227,0.037706269977417994
0.9934749656928341,0.6959800235975284
0.14657659101652998,0.21477234960438787
0.9853538844441704,0.42944635682696913
0.9885307620776526,0.1639811761371286
0.9985395626802636,0.9998368898681457
0.16828330162789917,0.05023349699318353
0.14318449529468094,0.774406570939038
0.771471700277644,0.06294558491294065
0.5147657926837171,0.06426658186511458
0.29331129985531074,0.08087966225736297
0.7199730511050987,0.345715970816536
0.30077215754313347,0.5084623413468452
0.734534962039444,0.058494061746103915
0.9733278541535161,0.354329133731232
0.9261746905329895,0.04839202505817925
0.025108819360918546,0.0037826277062236414
0.9816479700741153,0.9833542479576184
0.9473186671098986,0.6126437811472895
0.9899087807713061,0.009725991464557606
0.9983381014084012,0.855470968390453
0.690414518478604,0.6490844246271649
0.08749014657596828,0.09796210017320768
0.964187494124312,0.735955809971875
0.02969814433172351,0.0005802274933709934
0.9268065687746861,0.10203702415989625
0.26081503485956636,0.19444402447742537
0.8543451072239141,0.00045967178704672384
0.8713303348915706,0.5797852557892944
0.22306376903035857,0.34715926669153435
0.43863073336252695,7.18425676102202e-05
0.9999997945435408,0.9997603598395808
0.999999998434507,0.9984931242189307
0.09950386706119503,0.68944896701854
0.47933083315552605,0.8145964841053381
0.9119258574600527,0.6498163038469997
0.10071406195626628,0.11110948464468937
0.9734844538192885,0.9960369532328721
0.22843007374657,0.034851947251731324
0.9896688352443975,0.09826848443178073
0.7077623981739006,0.0019225975059209194
0.11092712199215558,0.0011449017023062603
0.008651654368790493,0.0308959338871352
0.9505569378283257,0.005198785775147787
0.9706117650396016,0.3544731667602829
0.72164361856016,0.10218773501280065
0.02026592734479517,0.13732303047765904
0.8805457619996464,0.031059032061868396
0.9758306535138759,0.44190515636177286
0.6077535132009408,0.04078932834272769
0.9079323368514743,0.13290948870105057
0.6581097665547186,0.15843204139147563
0.9888181952344925,0.77815741618881
0.9619502881748199,0.08319289011775739
0.7645144483278044,0.55167874703815
0.8162386275116391,0.35823104597179967
0.9881125657439324,0.5927287051859447
0.9222025982817185,0.6002147598363707
0.0024513011291004186,0.0004936149993954996
0.6619015529188237,0.000796120997125122
0.869950143326396,0.023211698396726283
0.9728773723284962,0.9546344725056933
0.2531097117995756,0.11647697035075216
0.8910236147655836,0.9402203748088428
0.8519336539924517,0.0025864791597096037
0.5124810799884356,0.37006487964101353
0.5957597871977625,0.06843002235311724
0.22614598841817712,0.07670392059539781
0.9999999985034699,0.9999171559442919
0.011417771197158741,0.5318288333692269
0.535324151983911,0.019408407458548094
0.9999519071063142,0.9998596238443166
0.9715029857570173,0.41188041266209824
0.589046964879585,0.5326378570702341
0.1511486040000344,0.0002890030226021608
0.9912819423002336,0.7883857311918274
0.754847311117882,0.7634326607665504
0.06391863134577842,0.0010525659308192542
0.0008589436960566137,0.4126724274767573
0.8427566825019114,0.30928465354553175
0.9391530962405489,0.3213221468052546
0.09091589772253682,0.11875160295636389
0.9992368294277993,0.9999999448469058
0.9962260648627003,0.6658424930600768
0.966742646174863,0.8172107381101461
0.8382515886179659,0.3748849716664112
0.9985916823571135,0.9277835175977575
0.866514322592406,0.8150903674317188
0.9999999981367959,0.999934486879656
0.9940621754059698,0.056698176094050964
0.3712527706810636,0.14212768485580174
0.003094817257418408,0.0013737013974623475
0.08058123631012798,0.06362449359329626
0.9966250222112307,0.23912150145758904
0.9603365000350244,0.5003646968892564
0.5013462832445253,0.10757682584018666
0.9542329953820814,0.35082827580021303
0.10301916969792667,0.9541648637444966
0.8773064928852935,0.05341147357491457
0.006085286278946579,0.9869902298392756
0.5444415773904607,0.3562001424640397
0.9993155443918733,0.998881457575654
0.9656705703704924,0.5544833801499525
0.9999508558711959,0.9999728909276362
0.47586202692910123,0.1819784088842653
0.8955320386282289,0.35339465091956695
0.7998292085099507,0.9927063108386888
0.9873754913707823,0.9188729684203503
0.5259250077193758,0.0592746955090216
0.7858409885388713,0.2636759480743916
0.9955750557016237,0.7028145986696722
0.8085700859675085,0.1779741060894846
0.30712483355558035,0.0680569906108656
0.6744055094846935,0.18685188998035382
0.9955156495328874,0.1369357621867887
0.7468868373104717,0.0744559035157572
0.7989012639907889,0.18357064960186656
0.9031316194802812,0.20782422097119385
0.3531664484379961,0.24515505308651608
0.9999999836956316,0.9997806129013086
0.7176910669745113,0.2820943655287269
0.16600737572223745,0.23950509237587572
0.2494870011980683,0.8491851458454284
0.578039505998135,0.0957334948959239
0.9832530971234191,0.7743829272002638
0.5915820697052767,0.06608742477143938
0.4230315382773539,0.237448489716553
0.7680872217935495,0.5011474933156431
0.9824997830137756,0.32078171911784986
0.147597130184678,0.7174513085460056
0.4224620280858256,0.008160361363866234
0.8269470971322368,0.6718975814139756
0.48368071358986825,0.4188304477254573
0.9545582546948356,0.08260276106426073
0.6225505896418826,0.05499086176634183
0.19789835291771848,0.08424332575078682
0.8785408059893931,0.4786668406279938
0.14676761430683094,0.062012326661055266
0.5452018627165092,0.040863960549445605
0.9715706899362029,0.34567980541611104
0.0624517880402541,0.0036689667927168176
0.7915932343216658,0.14811043024090048
0.9174788709874919,0.31192082500663193
0.9998854127955642,0.7517116351320415
0.0035929451720582415,0.50462418362015
0.12823749217474267,0.2969509686144721
0.9473063805658295,0.23542119278153337
0.01229436282298486,0.014083675168665153
0.03998660311831535,0.05400572910412974
0.25843254602277443,0.150804983993347
0.3256261454774946,0.0012172575660474166
0.2914987262683313,0.28215785999025156
0.7717716279380006,0.036633335521864714
0.9360273926513967,0.29109521396126753
0.25159772068797415,0.0064546173916442745
0.9327600915834874,0.08519818498162957
0.10217564505147936,0.0894702468135872
0.5708664702429712,0.14046636044002028
0.9176814592825377,0.46182345678857023
0.9699415388470942,0.46815468291082835
0.6323990265459843,0.01708730182310167
0.5094153088046482,0.21404168202310264
0.875232644443459,0.018142188699271308
0.5503457453265176,0.10149483524195646
0.43335136717157313,0.12905307464996277
0.27076600730724704,0.18231587830801668
0.8660152631808307,0.13517063590046957
0.40210982172229964,0.9586535710522335
0.9987832657303956,0.964365547407494
0.7520882860920612,0.48890378619208685
0.5343708535989733,0.12087759663163239
0.6605686220078804,0.11680137668691691
0.42491576826503447,0.12318161575109723
0.6466152184250161,0.17381154525642858
0.7139310869596228,0.06204382234730485
0.46394260716138686,0.34144776330353377
0.004167478640995288,0.07325695784270736
0.1756439986939929,0.07473464582357721
0.4369383957538503,0.7134913957929354
0.9630754150620792,0.28148733496995126
0.8785854099180256,0.66210476879833
0.005308608919346558,0.00020958716242842348
0.3585360682616775,0.6405308930305217
0.9339705546728876,0.6792910789275796
0.42814056410970697,0.2657931010156426
0.00044233552424045625,0.06692664353959214
0.9518962804402249,0.012450501555792378
0.36827587797319294,0.3965775968080032
0.28512445184560287,0.0037531491520456203
0.9412448582756514,0.9925377524778541
0.966387573951065,0.19976869737890085
0.9921415439175459,0.08304355084924991
0.021244149611076416,0.0003648113034835386
0.2022701896351509,0.04501635784371227
0.4862323488037455,0.49452660032725404
0.7651994131094824,0.17899999924420898
0.38786741860189133,0.34825679738409016
0.9999862060791719,0.29758267443265884
0.8502151262967403,0.06710712059437428
0.7494157333251414,0.15622658473014533
0.9389609980913856,0.5727575456221189
0.03908576404758736,0.009987687003945988
0.4891327112030403,0.003013347656543502
0.5724192190699067,0.05893954034998726
0.930243445705273,0.36575008539274223
0.6019970588573026,0.08743217082844161
0.15602327308912428,0.001950087189575915
0.3886289281394081,0.10007784279103688
0.8913338590571214,0.011848654571414576
0.9530600103144197,0.24281429081412473
0.861550773740294,0.9727173626580522
0.31775230308397096,0.02430783353094945
0.7630058790227562,0.01760871251172381
0.9218061605537738,0.7256680720262382
0.0003095142422555585,0.2415065061715371
0.7940158347795608,0.6890486471612526
0.8950493443130872,0.630543392140036
0.7006625577893313,0.07123694039506873
0.8987042858315004,0.060326693757905114
0.03317225440614045,0.10077912257981379
0.5302154182641492,0.3196202597104975
0.9698560055929669,0.9072937830195824
0.9904792120180566,0.6185882336005729
0.9596122641750174,0.08530587808994657
0.776454089515146,0.23258934727034153
0.35052100876880027,0.6351927159012791
0.3143716336130647,0.2265974485856376
0.9997320347969817,0.8704792946070508
0.5071678041539401,0.1991213480898529
0.9991801176704532,0.1196070080346473
0.8710246484891232,0.9534072817952275
0.026412992429176576,0.0168731877851248
0.026752046746080956,0.1513583944308035
0.5869980079243416,0.0029091701234924025
0.2522238178103284,0.7298544124117937
0.8840130166667374,0.06126685274388429
0.955699280057348,0.3091808852824425
0.995550012833125,0.022724631170058483
0.11685306389153689,0.019069682473755442
0.9786591547176926,0.005340551818667318
0.30680535438609785,0.3300872868292237
0.7462943607940807,0.33502358321954095
0.9999991716464246,0.9999702443408024
0.5346492395153649,0.20394643517159408
0.00908971981449863,0.6799667502065402
0.9999975426124939,0.9704018909669541
0.9947979719264263,0.03216039446836381
0.7969620156750011,0.4547528603595052
0.07750496982011935,0.8758593087734553
0.9969524623964526,0.1994353207069904
0.0018113810559981694,0.056086045614939004
0.10892634553811648,0.40224665645340213
0.8283478959490761,0.0018786800294132572
0.9946385929620434,0.8908825883411177
0.9459973447560206,0.15077931612295437
0.9008069365533536,0.2724460650162663
0.9996614770923592,0.9919291105712116
0.9973140207851267,0.7188063984917307
0.05544265757318773,0.01601542063823028
0.24130134572610012,0.09242331953935656
0.1287889225881549,0.5370660006751542
0.9780545162162567,0.9440175725180977
0.999587736046242,0.9999998092203396
0.49764577368447416,0.6429405366972907
0.9979765091008546,0.9900489141252075
0.9990191890046005,0.0059951771031533825
0.7563074737572298,0.21129290419617155
0.47972253277936266,0.2391428205750579
0.9159923511204435,0.024844945188601537
0.872982366428491,0.5502173858347797
0.24481398983950223,0.5994169850712482
0.929958423735063,0.6512081374627654
0.5936199620721391,0.06120198381891822
0.7557487452502923,0.04334504242415176
0.9008147915158347,0.023540736205128854
0.5602762083596189,0.5415176448747235
0.3029812694568823,0.06123968635908399
0.9078184807763499,0.6741450463682167
0.7920620552130017,0.2991555394415968
0.4807603723720753,0.24334692124103233
0.8875577240819598,0.8773727037421668
0.6922476801536973,0.06630008009268504
0.7897997279120531,0.6631146076222199
0.9929499291257513,0.09265301816845464
0.7434836107950393,0.14293561539773567
0.028672860821998908,0.028857585833575762
0.6620928437216187,0.2247491705454086
0.05732796850508756,0.400302502478307
0.9999999998539302,0.9999930941384407
0.3075695378199556,0.47967052416247163
0.8086832456335461,0.12454865222549454
0.6550326542087672,0.1471753343495947
0.8204193770660319,0.033825816067190484
0.39882164120972424,0.3095395329432123
0.6966368114239333,0.4172039047705112
0.4171787694656042,0.022489989815560624
0.7342598634587917,0.6249206335643067
0.23325248181083416,0.04843472458294103
0.001195009194280462,0.022675662745068832
0.7399084170763418,0.0020856303762867997
0.9362528474571027,0.6634307732266004
0.00635179945194783,0.0074950884456571375
0.10346244106213129,0.04156181516658197
0.4014580947729139,0.7889523987911781
0.8982959938231412,0.16468031564851907
0.9949614525013557,0.6467620962921553
0.9771109233279819,0.07241602540486454
0.845523200438829,0.5096693621714892
0.7274408611863042,0.1997753296193561
0.11971475822515872,0.14877448445065827
0.6471626320726307,0.14763388688318707
0.6520100722836626,0.42619593271041034
0.15679131716398156,0.03287006958185609
0.6929944615700333,0.8005443890603949
0.9999865389404271,0.9993405726026515
0.9705802520701063,0.18868491106211063
0.9991418007947787,0.7937122258099611
0.9385470941525995,0.28505713938979
0.9992485355852119,0.45998529189188325
0.5435232054351533,0.7834768184580155
0.39502468301433885,0.4744877111209827
0.977002092701702,0.14304664297677655
0.5311588722619826,0.6378629284673532
0.9996959637146585,0.7963051696197129
0.8635253384188363,0.07354484845227093
0.7731266803320541,0.49396229644108886
0.6582090307817288,0.026753111975630708
0.362686371440048,0.075445352212659
0.8806217416721032,0.16358890298597611
0.8701239520660164,0.0011145822232907399
0.6900201828493328,0.03807326559866865
0.9744102382795082,0.04319977355691162
0.8244694002081508,0.48120514950868354
0.9967031415433715,0.9999747166405014
0.9999780820589569,0.9949855669331283
0.9369809520496399,0.6030155943456941
0.9332877682579355,0.4543484679781098
0.840484793640835,0.09141289471752073
0.15110119400123886,0.2781465817425766
0.9760360681994847,0.4423588047788779
0.6780539215114101,0.10045698177460625
0.5452670188569234,0.11997539271205904
0.9999999999739423,0.9998480975042373
0.27837777818213694,0.48254543332258787
0.8721716044068866,0.8438311681319585
0.009004312169450239,0.01361661434791415
0.9993668955503007,0.9999589710132187
0.9999999988830857,0.9999947299363523
0.1900925982782364,0.8680463640646818
0.692284833039767,0.2849775438503121
0.541599686438238,0.08142659857039085
0.9947631366994557,0.10002663674701301
0.42285941045029907,0.9829248410365057
0.9217730454069948,0.5495822774537559
0.36077907214467164,0.035529785615565516
0.2540608136562461,0.9890780217941918
0.9920810251159554,0.042854712232595515
0.5183136796754417,0.0342096219004157
0.01100763112775217,0.0366955434016978
0.26851939664645474,0.35234136483830375
0.9999998734972256,0.9778125766955378
0.7369621497920623,0.4766391142801887
0.2110544275565627,0.006998360566297649
0.49694866900184387,0.4643555366142781
0.15568590039210484,0.8184092971526725
0.3795085999802008,0.02883823397377947
0.8018203850064239,0.27540318364233923
0.144130314641996,0.1133275630544512
0.2583072403166885,0.16568498704620196
0.9998440819966526,0.7485514206713452
0.5258037337093366,0.25086982263187374
0.6507005777997665,0.6850106158329555
0.6299044969220325,0.0332732113172607
0.2784808627633464,0.2468932509383302
0.827265033639753,0.04846453175220842
0.11127447894001351,0.1612006277340979
0.5199636543918892,0.11486048410317813
0.4329869794369053,0.0001511970385882908
0.5186647154473203,0.1522452423526966
0.9999999509157128,0.9999958547725317
0.5673916155880662,0.2047557191516475
0.9133327082697512,0.5966498773461111
0.5106217891052179,0.01752225955155618
0.9409994779931735,0.22934734867515355
0.18777530945997453,0.05718508290546485
0.9999983607907672,0.9992530140889568
0.8851691873154057,0.3246861105319447
0.045995527566203016,0.31590082294362903
0.637839781266354,0.2980979359792947
0.9807347735739679,0.19719163770479703
0.5428840726956549,0.07730293304386174
0.9892246353340495,0.9576670159997954
0.015213390677053303,0.5305523277015315
0.9773014117239631,0.17119366561403018
0.937211051352968,0.06772366866718584
0.9999913966968218,0.9996882636927048
0.39785928664229087,0.49717454753259727
0.7574083720768776,0.9999997219005986
0.0481645006829065,0.2396837252748425
0.27159725469667617,0.060933716428013304
0.1896209211869667,0.08277759738909457
0.5821793340029414,0.14373972627950818
0.1361870349309434,0.004395385945124168
0.8710746939599082,0.05599142540396837
0.7680055057304629,0.2505513464419286
0.49884634056862603,0.7596988469661149
0.7556345523932559,0.4271116856671256
0.9503921500640596,0.5613945106871273
0.9998763333205223,0.9815356270658517
0.9941086331351076,0.8825653071257931
0.4996246972219026,0.715620564813549
0.36732859085614084,0.16398823884031827
0.7617769967860512,0.9469179827738727
0.9993612695922077,0.989496959261327
0.8163939582337962,0.026031426075760297
0.997913365258913,0.009179743655203552
0.9797644275853442,0.7895494525885971
0.7531336432821474,0.027420327584507555
0.9991587339439141,0.9425549401045605
0.20032491005963404,0.0945974588499774
0.5082750556550378,0.5709240293238863
0.9947064826755277,0.9808218427306638
0.9663876022180521,0.144767883885477
0.7126947396938423,0.6268834481724109
0.01740973726125938,0.7170312444090704
0.9979591007698805,0.0004017225432521625
0.19365347686393294,0.1920869272976094
0.7910195643293327,0.3767492597198792
0.2061379406213189,0.49472561150290045
0.9999999957183013,8.899799183009966e-05
0.8808590836207086,0.16346972638489285
0.9996742158021135,0.6137158179307792
0.46505832866102853,0.023435054185988156
0.47697937217001807,0.04437335884802116
0.9290826271488828,0.8610613842509793
0.8223863227543291,0.5374126001648434
0.48148182776683657,0.01018445657768128
0.011849345844630923,0.569144813437143
0.5210746223216015,0.3199348184274232
0.989758105944903,0.9291125536633483
0.9999986127779305,0.9687887898100008
0.3436618097915503,0.18573594125566192
0.6538630742710354,0.09571167266986294
0.9740260986335174,0.8738355453962852
0.9876202122749425,0.6086373179610985
0.38830086524523316,0.5332083009956005
0.8014010532795095,0.34816286499803983
0.9999997722819908,0.9999822752184782
0.9134014156129646,0.3485047998459909
0.9948521628824,0.49979833345418506
0.9940241000982056,0.8813096443253539
0.14658197631156497,0.11782564100034253
0.9992103327998433,0.9759296888245558
0.06606377190872721,0.14850986905771346
0.444840177402861,0.4519815594199301
0.9982946578009497,0.9995210787101231
0.8384085960312607,0.7234299177503454
0.0006230389555209777,0.006259366436034225
0.2662820945035215,0.07661471517731339
0.7279596941252399,0.22733912696105082
0.7102950444845845,0.995505232137872
0.8596671072568299,0.4472328946317081
0.4885231239185639,0.28423747451046216
0.9900906563708589,0.5451508982601926
0.37325244264614926,0.2635843195295914
0.7639345033211424,0.578941530546026
0.06268427921227192,0.9798080139484491
0.9999999999804261,0.9999514611027142
0.18244166201025092,0.13771367509425342
0.720260678172178,0.4195925129822267
0.8537456536636627,0.1563480626744918
0.02517720689368329,0.0040446411168442754
0.7348585483234811,0.3040781085829185
0.630225630973553,0.1935822541802059
0.338255206080381,0.12636116823811502
0.26841292958168667,0.295028024558191
0.04285301700677666,0.13047587587384987
0.20762483849474916,0.7431016472918125
0.961163639267667,0.16830713693043842
0.9194418644978545,0.07061835609890842
0.012981804162244254,0.08288247537346793
0.33572159693601183,0.08395601554710806
0.11398769216149592,0.0009697542439592508
0.21922155835608934,0.04839584930863708
0.06798422978828074,0.21425152070185582
0.21878368717270585,0.30105731710345474
0.9926335302501891,0.7678994049445451
0.32183921473228444,0.14948442049887345
0.550058408221488,0.8188284817095312
0.9999215948943333,0.994202249689611
0.8715217836007019,0.06773517205283346
0.6375973821815404,0.4202072175582547
0.14590908861027005,0.3561727797387841
0.08222661219159381,0.10266106910388594
0.11902635576678318,0.1928819519547339
0.9881577938189801,0.9347062070382322
0.8143196891142832,0.03337106704022164
0.8985953058970294,0.3421017220118266
0.6242395351881029,0.2101417203301688
0.5372996971376791,0.6135393111080648
0.7133026850715396,0.15625693990055733
0.6433559981633966,0.5267004568060304
0.9999828159426354,0.9998300588378404
0.9242237456825815,0.05344734498375123
0.9307961706342729,0.04285809363432851
0.12040357768277461,0.03702677163903888
0.27215711917584245,0.83520715813763
0.7379014571404956,0.16996174547190482
0.8962679845623952,0.7550693748012698
0.9666416495720316,0.9779598793701916
0.9895400284097888,0.3657872443544511
0.4593446056703429,0.0770930848736197
0.2060493868406987,0.23387979825975352
0.7518523639777979,0.042521479507490925
0.686253394525478,0.1311491237122377
3.948029550038774e-12,0.05404277813740719
0.9999810274120663,0.9998616429629981
0.7666803845085389,0.08615887336164889
0.43867603238267416,0.1555967707165921
0.487241278915342,0.044122826187185535
0.9559967936603857,0.15051718263658795
0.06678866753114834,0.06581873893932423
0.9999999767498845,0.9999999967926799
0.996425144629711,0.8076721846487563
0.9117522389729485,0.9731608298487952
0.9999999994180763,0.9989855515191562
0.966893764613747,0.20471777505991767
0.9998429898451355,0.6337864433605027
0.5541509996729093,0.1332826512467171
0.3423146738487375,0.09896692612860322
0.9359609575193121,0.6007589143759104
0.5134762854600655,0.48875653851576156
0.6800978387346113,0.33202149436211625
0.35676558144906145,0.7575503044416853
0.9758879870386498,0.04505408552868684
0.9927199542346944,0.8788786664337379
0.4799360905920083,0.11792566910581574
0.7471192321181381,0.018389417810857706
0.05319624967190848,0.09247621683348485
0.8363242222105297,0.648199550297166
0.7754530824691203,0.14689697541507393
0.5918074827578779,0.025418642273255847
0.8474020524060502,0.5024869592303589
0.252867515816566,0.016570933306323248
0.8498233504701651,0.47449340473986895
0.348746518070888,0.11276652189153502
0.5200578235570825,0.09422800601844074
0.9744237472325022,0.12714072127048823
0.9215311989295878,0.010870305982403667
0.7763359983619963,0.31259169438548207
0.9996359440757852,0.03620124491871684
0.050286816741463555,0.05393002774118577
0.9728827218246904,0.3278444209843744
0.9927150483731813,0.9815668063586594
0.4682504572457493,0.16098500776711888
0.13850313797339658,0.03889397681352103
0.6506955850552161,0.05055486526328531
0.9899124130583129,0.04077299783715069
0.608906882340133,0.9022018406116905
0.8666967291709665,0.2809993975310202
0.4520854586980951,0.13506050061073363
0.9988167036100806,0.6116105748382845
0.5348309099466408,0.15250728558534382
0.5707642119603724,0.40307277777535366
0.6238710315281835,0.5010159359955827
0.6630833187232168,0.9676403157173123
0.493645760748721,0.02298853917326659
0.9999999150996365,0.9999999512257056
0.5363210840073779,0.4318592796814336
0.8251097593477229,0.2771156806981308
0.11831943183741457,0.0009156087934534044
0.00039376708600944626,0.03174445650690121
0.44753209644426556,0.5149619752954322
0.4809706833529272,0.06024442323756515
0.7985414868962342,0.08169194850547781
0.9844653647484758,0.887153442759637
0.889951604623847,0.07255669702363564
0.5790430226721511,0.19547408669200478
0.11549907999446272,0.10866394336414754
0.018111188649703437,0.3629333496484578
0.17788205211178076,0.42541511480564154
0.13215338887701267,0.0723511362157473
0.1858978844019335,0.018988060882513688
0.9952933792690535,0.6905298366444175
0.9925632959159016,0.5796394480999493
0.9321857450473132,0.3627688186353195
0.7735679157472702,0.3565463594969044
0.9786246050689236,0.09667346737900483
0.9833318299679542,0.8336737556974874
7.894093912326436e-05,0.9142385684438877
0.24646421783951422,0.7695525025317369
0.7813162349156438,0.295979743231797
0.9874853314623333,0.602310632134298
0.12087481227639166,0.3271408816592659
0.48303715341612147,0.08789489341100293
0.9836006359922245,0.46013434021158756
0.9725155130483882,0.18737674859566442
0.7786085744764828,0.30997357648075
0.1353577510370488,0.4612931777653449
0.3976808226905401,0.21683549109036576
0.9512710526931615,0.7893905544541713
0.060167379871693696,0.011056567088290295
0.9943334941415086,0.9910248228724732
0.9999999970510225,0.9999999529969027
0.4968323118367436,0.08056238580314613
0.8931041110384381,0.7217299638321774
0.8338423028591915,0.22497185693403907
0.6850198949421488,0.34526999791167934
0.5613069722226771,0.1627397250728988
0.2035872544416054,0.33175054105736096
0.8491820568472667,0.8287374149447474
0.7035155115527123,0.8758918072827507
0.8764333012895484,0.531854929834002
0.3818692257954122,0.2667918504923046
0.9990763828732138,0.2910227005530445
0.19401727040820993,0.11083073676889635
0.44296360440641824,0.48889355791365036
0.9963753906884363,0.48397495164185994
0.999999988935766,0.8821607718612835
0.386199381607355,0.23254986514177392
0.1786879461766921,0.1190191283372992
0.4624393043156032,0.15360683882544474
0.7045370709107509,0.0004446051259480176
0.13567279784167996,0.19615419523569033
0.9750323345361966,0.04789874520380372
0.0332920042103263,0.07798780020692633
0.9989393674294181,0.9463858896546846
0.9281738280864108,0.37448304380987785
0.008674540957824323,0.0027050046882886223
0.9992536782108444,0.012760031830322248
0.9281742097650398,0.3809388448284909
0.6678480916950245,0.8105195489405006
0.04416427393315727,0.15096410270942154
0.7428696333742462,0.30278175948392455
0.7092872756749824,0.11288415415476598
0.4547045773658622,0.12241319151308287
0.9978408330316237,0.9103556802461563
0.9727374408606092,0.646543343734945
0.8317979471978131,0.10015193481418713
0.06143412571217148,0.12184404974970034
0.600269463175303,0.062236269426248804
0.07028558926311984,0.0993657948671868
0.7832303388973815,0.45236813262069137
0.7759152881455498,0.24459236883459015
0.9988640045624549,0.4927476349220504
0.9168995250299193,0.32174662056431125
0.9999992672295768,0.9901648167418212
0.8030191479420324,0.15893814902342432
0.6477792338278893,0.275034759862365
0.9824045796558232,0.41000977551304635
0.004983509848438688,0.004664691763104893
0.9378957326519054,0.648085339524974
0.6142336756115903,0.7436783918809201
0.40078411719112783,0.023673599170647545
0.8534653974101248,0.40437911934037035
0.9999998869331845,0.9999974259382246
0.3187929208385032,0.011381582448231297
0.5424877696534249,0.5091344429561527
0.030548619318161573,0.162348334791577
0.7208605385781184,0.12825508645181585
0.7188466617836815,0.2843906637330233
0.0002924837877870376,0.0019568537849681965
0.7682569900995696,0.6246388045599024
0.32363875267754627,0.017554884559737274
0.9231814785924746,0.17399995759553488
0.9384667467854644,0.5936735624882997
0.5874123289431014,0.23630634987882423
0.832994773629288,0.42954475435346035
0.5967093601689836,0.30854545483470674
0.4079891460623189,0.002575192213652539
0.9898605425561946,7.676537275744333e-06
6.291185179324534e-06,0.012078261498764002
0.5038138262603448,0.2827432055940244
0.8774148278410233,0.6543462150941681
0.23341758433328427,0.054865652210892735
0.268681358975224,0.2265905270006983
0.9959481668378133,0.9621271132793545
0.9834727838378569,0.35038511123128596
0.36186054067449563,0.01777530347188471
0.9999979779626585,0.9999702095216233
0.12415864724395809,0.041088649257399176
0.8976609412307797,0.008242042341948223
0.8660107627322069,0.31807338997763807
0.547940060109234,0.06875054538862865
0.7657934330004684,0.32757800169533713
0.9864005854695784,0.9055764752913587
0.7386962769764863,0.01002024549989523
0.9971401830776377,0.9429985216442237
0.783941498347993,0.09588710659940566
0.020440047720711726,0.717312451936954
0.9999154166146981,0.2436849958315927
0.8738938935430859,0.21076657256128842
0.6958974671471229,0.30823536707545474
0.6748278294319517,0.7412220462012503
0.9999999767966441,0.9999812481402873
0.6633267852327479,0.02106179965680266
0.7855063269401539,0.3365149139466315
0.2530045166751023,0.06766113850173201
0.8036095047064391,0.34053941296944673
0.4737991341540282,0.06269479003020069
0.9971498164622639,0.9999978096937505
0.5557573548474277,0.5011316874021389
0.79536426695318,0.01732812188184054
0.2639411413060939,0.47294646165991383
0.9628159764126881,0.30580141372515757
0.5488236508470706,0.06344831610754019
0.07951450157044686,0.00021609146782067978
0.7481430002487703,0.12966775184081084
0.9999193274427498,0.9906555999560155
0.9955172344726532,0.7576498213861564
0.8480048107248516,0.06075222933963362
1.0,1.0
0.9995584401103945,0.9999693230009562
0.9667025342322626,0.6557797039036359
0.9899315108716614,0.06355110612707987
0.8163311212883949,0.6767977444321274
0.000870199385958889,0.050213483860266056
0.9567256746356014,0.2889006343262354
0.27914337200438344,0.0663616955933525
0.3260556811503243,0.3195789528271397
0.9787055835934908,0.18021245931307978
0.6804366348322324,0.06516440443176294
0.2439493657531569,0.02181035449552017
0.860728290640315,0.38398329924914637
0.8053770333187429,0.24751469224308015
0.5814110500830867,0.13236190569022482
0.6920931844820095,0.3024829627493106
0.8942498977585572,0.17311666139262233
0.7482048046455767,0.05686066952626774
0.5068222162908169,0.023733347002387484
0.7749241839905558,0.17063523567340852
0.6230356359613051,0.04084371194821512
0.4362731683782649,0.3609230243340157
0.7166784756459347,0.8285827063772933
0.33666584377093356,0.18845907663734807
0.3807506374510507,0.035340865979371965
0.7473425080920557,0.14032609682328942
0.9945265695835351,0.577801786095226
0.8817211812215224,0.36940958566846543
0.049805246824372325,0.07388097547461397
0.012137038445651291,0.014241239191465919
0.7770199184438289,0.37325991484843435
0.7026053885212374,0.17017065079043475
0.9999864702358211,0.9886969049892543
0.003890494272525416,0.0013661263899851144
0.0068302325317187345,0.05007433541013834
0.9977520539391147,0.9395956408873669
0.2955002547449814,0.04624304436821538
0.8863506947263229,0.035425743196164455
0.8418813260083,0.23417700755155038
0.3393731031367474,0.3335949437895383
0.40488404840223374,0.0067679665214560834
0.22758016939995576,0.257536726414959
0.9378364460725455,0.0772554334152781
0.11429398361445939,0.06348870555700274
0.4850397908297522,6.745506276264644e-05
0.38733861233012473,0.5672433406021873
0.610574592737666,0.2353924585385505
0.76117545458862,0.33513940721316954
0.9642020721581572,0.4586789884021004
0.999531485109617,0.7893625883994869
0.01382985450247047,0.09861627058629553
0.851989023727775,0.14204008502924623
0.7249145706232818,0.6191868586734542
0.5353380657300826,0.1623764570579191
0.6027375339830019,0.5389019959267144
0.9999996958820596,0.9999572035186551
0.9948760720837683,0.2787445588564233
0.32963665294407685,0.02753750373809262
0.9059789756770684,0.23971852602817945
0.9841806598434489,0.9195043223687144
0.024414747371796008,0.00826043544648439
0.7772521238951923,0.11853920898165923
0.8819961429119999,0.9262506289962268
0.3711079507706961,0.23976181898311283
0.6799006473185969,0.08468722688289447
0.569496659998613,0.09973748362238993
0.99782619840715,0.9745204550711647
0.08555503018623666,0.2684538039615761
0.7156566215626463,0.4821909386985726
0.5402186167351999,0.05509510221343053
0.9551430837743772,0.9999904977865332
0.9431846588741687,0.5088857677968469
0.10861564684831837,0.26254929467671456
0.596836030936859,0.5846354753883771
0.9954038374875595,0.5118474619049618
0.17599709465551816,0.6519411514628695
0.999999375873417,0.5897598102009124
0.6358155785758861,0.15971416299564808
0.16156549820907087,0.5872710871342404
0.6581015388251643,0.07268424365503025
0.9978223080663806,0.9188427366257287
0.2800062899875167,0.06244714004395747
0.3153019683100415,0.4408491968502175
0.06231613511909807,0.42404132482807616
0.7504370790309538,0.48359757410116283
0.8880201483611504,0.49947414103571003
0.9481750396872997,0.009608564916917571
0.0016955366232702458,0.009227127461922013
0.5733511223218093,0.6417860881727092
0.5694229703865691,0.23710435526887222
0.015361826911656455,0.125825800580234
0.875619110347613,0.7730443986598176
0.6339514956440911,0.4343890717999427
0.07581003915047586,0.8435622235393859
0.9986559586362126,0.40204297284924473
0.9660237050968606,0.820968942661313
0.8288748254088948,0.6520500138115131
0.287173786184427,0.10388400917934279
0.19080838132771794,0.08544531361655595
0.9574405495471039,0.2571756775463948
0.7719103105220603,0.6758599838792427
0.8190109514862522,0.5704944595937782
0.9729184728490724,0.35914254065663576
0.9995400183226607,0.9999937519077398
0.6641501630703747,0.17458969261968002
0.04678493481476197,0.05428259274985294
0.753127360953744,0.28516659098605246
0.22630283771653792,0.002714233264923578
0.048075384141007864,0.35925699467241934
0.9574013228695216,0.6261061520796516
0.5440832364155975,0.09220309623013262
0.6324287989088362,0.1246090003549892
0.9999999464265524,0.9999992696084475
0.8498355955192365,0.34638515963961214
0.6529096428800414,0.006554921010782666
0.8818459833474723,0.15935418965753287
0.3548337983376729,0.07242838492682774
0.9394435724799763,0.5402180451221754
0.4519797595475009,0.24004859892709754
0.9687046290019913,0.1800641414599322
0.6735108738604441,0.42322174588707695
0.30427116577101576,0.019669522522209538
0.9999985207126344,0.9928440093296875
0.49074067545996264,0.40553253679742624
0.667120268967093,0.00507307686744971
0.928402171841168,0.00011539196299676713
0.8397135353261855,0.02730219145086201
0.9998663348064301,0.9998668099608078
0.9999999999469718,0.9999983812671629
0.00013726595853524195,0.012960614815447392
0.00015803892077254758,0.03578514218196435
0.9788347241298356,0.43044017579338484
0.709303912497966,0.21283134128813183
0.8453886359991288,0.08762960701987241
0.9903278895929383,0.9025059769813127
0.8146091641236455,0.03862560740736275
0.13716082443191857,0.4525172979100556
0.05852690565208866,0.058889403278377946
0.9250359595885533,0.9545285530640063
0.9513258984973159,0.36930495457818896
0.44389421628215525,0.05610278962174882
0.999226508987758,0.9762718806037811
0.9966965083312158,0.7711411981701412
0.7933673812016945,0.22974750514228529
0.6466042582866093,0.21033839729928733
0.93005159258835,0.20999363087572126
0.8618914294978474,0.286749738096267
0.6759022807973348,0.4997966654953197
0.9414710954688741,0.32769141067541874
0.8165529231638488,0.9547840883208047
0.02117334207233185,0.06866014163515168
0.25060551811040316,0.16410357548834117
0.9539363660925826,0.015545989111866092
0.04436770636898678,0.3505919828776374
0.9663071242327927,0.5013509181738008
0.9652423180734023,0.12141245907804128
0.6536418639465417,0.27937573951726896
0.12181229583903634,0.024626088750188603
0.9776617054854626,0.3022343859423908
0.9624615363915899,0.4992156604694206
0.9962532383388627,0.06985960830426272
0.7551149550779285,0.012860285761212176
0.9999997272436086,0.9789968862613868
0.009448179178996518,0.1704097898329771
0.9568371889273563,0.05852350157595949
0.9868740784094097,0.030356445193921996
0.8577079658395402,0.4668475557874536
0.9903744383804552,0.4949303030642796
0.06473533047122039,0.05912426262821835
0.6073216668733964,0.17386103756548524
0.9912191470184312,0.3894789287945829
0.19415234749642743,0.17411334379907797
0.9999747680712656,0.9999976306124824
0.8966423531775626,0.33534375519357196
0.34024208482087065,0.013476889554073198
0.15703156102742358,0.08082593980727724
0.7540191712807754,0.2448561738155724
0.30769531998958755,0.08431109727123348
0.11193363797269353,0.05821461777941385
0.22739798553215487,0.5713262048805585
0.7260506402678054,0.5977255977729201
0.4877980904304237,0.6441584452135659
0.5913192368064425,0.4938291646532243
0.06006392799760446,0.18099916220317064
0.5438169993046092,0.2680296622665051
0.8890625731278363,0.21588666388408287
0.6366097090690892,0.04849825490395607
0.750935888266565,0.17035842938432003
0.9543499945254558,0.7945060302719624
0.6056371636647074,0.05736293835652992
0.3827549623006334,0.5659784440662725
0.4521923397643281,0.05454037653800623
0.8072447463731572,0.015099872411902273
0.3096071125400039,0.02836219534823077
0.8597955176275012,0.2525785092073489
0.999385315536793,0.1875631138615711
0.9986704898811996,0.9999959640306002
0.6916938113140357,0.28159882602981556
0.012631097470822805,0.016284787059185006
0.7164436576246688,0.40540732936193663
0.9715612868269198,0.9381343146433675
0.3596058224737894,0.01693029998741239
0.5990526614225159,0.33652680427217585
0.9540658290092185,0.44047082481252364
0.9994608452440092,0.8039088502721439
0.9906813223356629,0.6677323037704993
0.03287566424534733,0.017945103256980087
0.03105298716296993,0.10983894349704657
0.9995411893491236,0.0014283012655736489
0.7643548474241437,0.18766266417316668
0.30598119422141024,0.9528850306214576
0.9661758052142476,0.18192994566263412
0.8766598499222875,0.13033469007469817
0.6727998733415027,0.04918361362358018
0.35078491421483027,0.6453152376626854
0.9244981463541774,0.09660647124539572
0.9248932316366933,0.6875125870015433
0.9465541729552246,0.862106603770407
0.7751304360367051,0.10163018158964784
0.9537994925594405,0.9746215756343352
0.6253907270633274,0.0032634133938315483
0.9968079033961463,0.06100485367677008
0.11042786202068022,0.27501966318975957
0.8568333230018004,0.010273680753615518
0.7164134115452687,0.21307202533401715
0.6138983411632091,0.14290917860317906
0.9996775574829498,0.124816062481008
0.9999999904463293,0.9992480742933445
0.9241037157266034,0.44133138868054067
0.8191581714825541,0.24936918256102925
0.007319903160429144,0.0040711386460234875
0.4087301556532768,0.46484808476060857
0.046424910687141954,0.1044242362306781
0.990300212789983,0.9739718385812487
0.8360138006965627,0.21304068150843147
0.265945018086151,0.0011979589756809527
0.846753686231631,0.8254837189943232
0.7761483054915914,0.1824170334848237
0.9207980529711868,0.8563866614198765
0.13209102055391786,0.42920748887779214
0.3197601514054293,0.14857868844166366
0.9999999630510121,0.9999888172295831
0.9306424801036649,0.9899221776922442
0.5239147314825415,0.4162541097101385
0.027653783891968573,0.26490071687781025
0.3867627493096163,0.37274515149091497
0.31040466215232043,0.11826244402640332
0.4359187569609287,0.39498103458742834
0.9648619996572579,0.1326992780349197
0.9999071355253744,0.9999836105006177
0.9999999026114769,0.9129931930855658
0.8525396094527169,0.10527058346549888
0.9996647602498683,0.5623566220695645
0.17381531805421643,0.12481512134854733
0.6193134743528973,0.024284190782123228
0.6469246432038376,0.1501574648384004
0.20640067514264437,0.07874306101690494
0.9999990479598684,0.9444917816335012
0.8923009142473969,0.7795984112237527
0.11395069907269623,0.5672815348287722
0.7581469388483162,0.060214306448619435
0.7932223968193062,0.021149551133194278
0.08939100076772422,0.0844653921246252
0.008004559157764733,0.04737454523233895
0.46004606952315297,0.10137346542193562
0.9892365627569698,0.8113010984284597
0.9998194427090732,0.21896730551418256
0.9518754695660114,0.05263816582503708
0.7948365713809299,0.18516339172796878
0.08557939793337906,0.16366361098667198
0.9874467325808799,0.03787130483447978
0.9596480858669373,0.19946958145341925
0.38769792208246656,0.2728953413269867
0.0641346351706084,0.15557963021048915
0.0364174383749336,0.12720430644850883
0.11258381181284743,0.05055607553602893
0.9514002261381025,0.12072741552530597
0.3175692105968645,0.33250646913514464
0.9380848273159363,0.8448212551646013
0.9947935265317712,0.5715088605879871
0.9949910094129724,0.9720725574440617
0.9877076384618497,0.4614117722482529
0.8240929105463096,0.22276261848941406
0.2987351718396428,0.06644838910595831
0.9744042567750566,0.10988695389683384
0.9782491941118875,0.42394714124535127
0.7338312301980213,0.8256673956411105
0.9066855404750145,0.4731274293084058
0.556492754781887,0.3127193418739887
0.9909442596857625,0.04452652856051276
0.8009177486991207,0.5345123502911278
0.9762922833130775,0.6624397760315528
0.4341126594276129,0.0033028298394029193
0.7143293871674558,0.028697257005228495
0.5495355231762403,0.07446485739971716
0.49273856524334486,0.06311313249879004
0.5403205602220998,0.143970684110975
0.7083992855400648,0.062422638213870674
0.7482516949633267,0.8725740675857321
0.8839646104559267,0.9619079046038852
0.6627353234665041,0.09741827904591555
0.7078175128722416,0.05103340871498712
0.5163679126925774,0.22244260910486768
0.26851939664645474,0.35234136483830375
0.8660611649043743,0.5716851292093043
0.01980496897657348,0.15809488912927905
0.655881762782719,0.052204221498441616
0.049176344757529945,1.9933545013245727e-06
0.9995619072176706,0.8969464830911701
0.45848429925669454,0.2297664836943469
0.8913238601783972,0.013862579055005826
0.7297489738188412,0.189618188312084
0.6520653535211857,0.22273623879762885
0.10388863703463898,0.6115055156410157
0.8520917164883697,0.24811857943752186
0.7714516802690765,0.24219055584649923
0.8857423422616781,0.9831847234876596
0.9754174135078733,0.5377917365605069
0.984006615378,0.2530044551769867
0.6775788598085867,0.008884821438230727
0.0007406704360334784,0.0706876220031467
0.26541983160700916,0.1276998824395032
0.6369690067648575,0.5921547199047011
0.9998573490370013,0.6925183024574951
0.9669581692871905,0.0057324480782291725
1.0,1.0
0.8658203244766434,0.09617215079949823
0.999712153747072,0.19693842061934008
0.028054400872257145,0.17225485436095653
0.9999698103608001,0.7300881285476776
0.923104524124627,0.1650683975382251
0.713605474356799,0.5472274767806753
0.9895926388825469,0.8520442785064519
0.9791091067237774,0.6601342820781607
0.6783673201322828,0.22212126203043908
0.9475710710677538,0.2801590539788174
0.90355193836226,0.2839499441871535
0.004520265627444161,0.005894228832524172
0.8471158231507662,0.10267300458912489
0.33143140115416436,0.5560345867474208
0.912638267061321,0.07308682736694787
0.8961847616797706,0.03702909680943514
0.013901549676431606,0.028666491783698088
0.6694084785043418,0.0005269704527918354
0.9721836553975154,0.5726048446953433
0.05930259258188624,0.42987385983540327
0.9996520817954154,0.9989167131117188
0.9442538316364104,0.050722699816528286
0.569691491021536,0.11035822074450621
0.49092188891916416,0.031680801908688376
0.09554556856970184,0.18380840171847934
0.8433129786722408,0.02422128329516249
0.9666810104022769,0.6018878041951944
0.780858079383251,0.10289170941517996
0.7445966017277537,0.7079135487952551
0.11034863377098629,0.0022171880868607297
0.024117000461905347,0.800830674661935
0.5515613874938107,0.5462580964370818
0.27580014553724913,0.39430332185256484
0.8512920938462297,0.115918157956037
0.7419146462177778,0.17748707667475885
0.4459305020481519,0.5504935115340029
0.007621827620725025,0.18541782713727867
0.8390971484649198,0.09552693356337118
0.9863183263244978,0.9976417676391155
0.6977310571055472,0.7439812031957656
0.3276768691209571,0.967575338232387
0.9999988114374567,0.9999849019954223
0.14440253919646515,0.012903116270005581
0.09524781273304384,0.038741309407993536
0.7951590375937003,0.16201381339661577
0.9754227323366732,0.22323373758122214
0.9957669147549981,0.18821872896685546
0.1066752490404384,0.08332924047912921
0.006312075773554819,0.08930138828919698
0.915688888327893,0.34834843546307764
0.21274476762796746,0.13646379286569973
0.6600027465386445,0.05593438930647085
0.3307468831582407,0.03282040407569733
0.734938194973268,0.15419946573413135
0.5005863097444618,0.2436953895839265
0.5702427564007717,0.150822553610411
0.7075034943932335,0.12972511315380109
0.3364868170054193,0.4619346052995852
0.00016406879343092146,0.0589580687708432
0.47774697434683655,0.37969996868419664
0.9563608408609356,0.40016381944476703
0.013324187318129831,0.13893684355339625
0.9982855856352295,0.4533868402149893
0.9141928782083574,0.4879720670338149
0.497871848490317,0.9655092854804409
0.9994184700134455,0.8971061503102301
0.9855796294667208,0.7176168812334264
0.9076570443661872,0.34208636041278323
0.04142489325922479,0.013912413891704422
0.3296750488836245,0.15270228919900136
0.12462350712483658,0.17016708480395673
0.9930560020485808,0.22431517613511756
0.7687316880713955,0.14460417408312973
0.8880322426595495,0.28488197663587916
0.9852439387715471,0.03421434593873874
0.10972439990157665,0.170436724056786
0.9717059048700838,0.6170582198797776
0.7718313496628372,0.8655167821159214
0.479051460911353,0.1367764364060965
0.9200691135547284,0.48703119647781684
0.011032375988868358,0.00047537427174568805
0.186423911768093,0.16191749707961714
0.8120627689204081,0.8017184590894423
0.9981983436156778,0.9244503349838568
0.7937137864643109,0.16392760123877445
0.0005475781316557801,0.05888590914233523
0.18382671477942839,0.08689172974219805
0.999999999916011,0.9996071194058732
0.9634608578491992,0.9435265720090715
0.9807188668670512,0.6225186223005901
0.9285819654373814,0.042888722094231904
0.9259567708484314,0.9998695997752357
0.5023709303107973,0.537475423718654
0.9163052544016527,0.21244882287822234
0.4590278671168835,0.764626576956155
0.3493572831977223,0.17253167938852026
0.8897579318518464,0.7241308880751576
0.8225642438835039,0.07554343447249652
0.7586000864456143,0.9162685710736296
0.9640933799290748,0.2901135784674932
0.9869406466483324,0.43099631619414147
0.5661023575245506,0.11662996740916495
0.9248614998713468,0.8165385601428485
0.44358284869902936,0.5520117469353265
0.9707447994226373,0.6844271308940373
0.9141982029999235,0.2528234993788451
0.8485912116801567,0.8210046425580658
0.582824386753138,0.22376630036184775
0.9881161954660802,0.05747240314323795
0.773183812181749,0.1377065598682833
0.3425628824602779,0.1235380216546746
0.6551245827509123,0.09238450410914874
0.8509447717586323,0.8052920978128246
0.9204783046456659,0.14508674072595182
0.7581288619244054,0.024920843226529838
0.58135139547187,0.16756667405416992
0.7236923174466282,0.18464309027850373
0.03694689181825521,0.011245285190618536
0.9665330848225214,0.04897219911005704
0.03812285492473752,0.14460094616205185
0.9640404571952862,0.016191846089221692
0.9942712746912579,0.4612363721494646
0.984648895322836,0.9998084211831002
0.01016246805193237,0.28855558394462866
0.8062109144339193,0.054526069020273
0.9922476121162117,0.3846060065732361
0.4687981944222853,0.15101416430028564
0.8172960857325957,0.033033300155264546
0.7016765419699205,0.49600932413046533
0.7864355451599363,0.4098706264777065
0.9985332786576467,0.9941185920622616
0.7840553807524031,0.011294001910626716
0.7468841401875743,0.12499434270710089
0.5098513430253954,0.1212375034076422
0.1845972225436044,0.003631267850222392
0.9999999984175294,0.9999999526253115
0.02935401667599232,0.03554416172526937
0.999933549589595,0.9995468107837664
0.5805301759385426,0.5943377293987357
0.9999999679753308,0.9980867935443671
0.016731222130757995,0.6527138742682367
0.016505420724690002,0.011520401286047458
0.9743364953585887,0.16973996502916897
0.987366259127117,0.0400906621838458
0.005577255565954278,0.049545953322613086
0.20179424838921245,0.0072681633605736415
0.013262379839722166,0.026256404102381458
0.006793912800308611,0.2808616767851345
0.9999638665314987,0.6284847111210122
0.2436692324643757,0.050224214128780385
0.7873316271535055,0.24662757226273405
0.006205277960125827,0.002009810868583242
0.7700889117616251,0.19116524614732164
0.7925759115727237,0.06870163451909955
0.08423896790831686,0.04274703377125362
0.6442303061255341,0.1252661694508018
0.30089992277001426,0.03852894816954673
0.6261890449671217,0.09340223190849498
0.9355148618535694,0.09455707397356564
0.8293918438905544,0.47274453033200026
0.9334393803831825,0.889523246982469
1.0,0.9999567998067754
0.0017015395690287989,0.007022817896450321
0.4581178936911502,0.24558650135452612
0.9651999622204128,0.4185899888674627
0.12758481263062638,0.014979292264945071
0.884356556539917,0.09593287871529119
0.21329276950203305,0.09059531813351
0.5799865948526167,0.24745792372604206
0.47578682138019146,0.013950767071296017
0.9941777757674882,0.9509164426426997
0.023932032230188718,0.006634695961641965
0.6383247567984245,0.13997833058949138
0.35860030123848496,0.06876836245402325
0.9999998187858365,0.9990826184018772
0.9088430136456948,0.06682872065023278
0.9999999998519022,0.999903196919194
0.6162630354043825,0.07201486462860311
0.9891048857002952,0.5472497322414185
0.45722817079586053,0.5193595610695603
0.999634738557995,0.8896590662407414
0.9611939709933827,0.21209456375589808
0.9931079492498619,0.030724794949310723
0.9457332852428035,0.009383881827358328
0.9999999999988008,0.9999634814621857
0.9999864605407388,0.9999999996816546
0.7176761930119242,0.032971106291861514
0.9901308971496855,0.12966218261230822
0.041156499807840426,0.08499562075558278
0.8829087992348614,0.020446698259272526
0.9786784666594095,0.08781848223610225
0.35816219838900715,0.9988443508858743
0.9413387652922807,0.02615525655385474
0.9999999996610834,0.999998829896043
0.8387018561696522,0.04225727299774709
0.3613444699819083,0.0002668761369667634
0.8129744781676518,0.21058002461558314
0.20298035670177556,0.10971439487842065
0.9825313314032169,0.8011636085358651
0.8943116356345228,0.15133118294309614
0.48276319966543757,0.13742408530644265
0.551869619230385,0.27785774096688903
0.6125175389295913,0.28890962808574094
0.3275707554486964,0.07731757318932207
0.8087118724613924,0.033116001144774476
0.824475859529752,0.585358883660619
0.8622888930995146,0.2841647130065833
0.5930609653891626,0.10497442913857395
0.3841211547015211,0.046748736885819465
0.8753748115264915,0.1089753700961426
0.8071439415352073,0.2796817799304022
0.5273725948476164,0.2970048702957462
0.5692204997671332,0.5428381007944549
0.7096042093301583,0.9270475518189567
0.7014245693818577,0.3023754410818906
0.6759537394670135,0.23362139034095605
0.7392214832484757,0.5560583410791179
0.4602183524712242,0.00676521158150625
0.6266195510409154,0.28651975195228685
0.3166871638048146,0.17116922117646394
0.19199987532341917,0.2939554534571765
0.9871824449319384,0.006960895371004252
0.9646763920823576,0.20534898345721161
0.9887693319837875,0.2541156785409283
0.6188660712033285,0.4311854122885641
0.9386367292896772,0.185741033063692
0.28858855755045787,0.5318573787607566
0.8203879720766076,0.042717087111292205
0.9715469000889154,0.13992298077775672
0.6625610539499333,0.14850942658912716
0.999999978776206,0.999999995363377
0.9691732360326849,0.37167589529822004
0.9662965344004377,0.7654764599474364
1.0,1.0
0.9467093235350688,0.7615626037277721
0.9490546034926487,0.16010120113114348
0.48629805482379734,0.2721348675632129
0.8877615992855677,0.01976643155032085
0.8882747725014017,0.9767000019924681
0.22837401151475026,0.6918404287978551
0.9988802983944998,0.8697898957299606
0.7094872524553302,0.047513386505856535
0.9805181680409255,0.6027557745187805
0.0029597506621000112,0.7762075577145148
0.6904687792237061,0.064296166533627
0.6796912399572066,0.22462212462159115
0.2559675892213948,0.1711983994379254
0.15299893204131204,0.04752437363345411
0.9999986851436291,0.9999034096060575
0.5921437557364548,0.0195762969710496
0.7386435606690561,0.3006196212369177
0.9996839002925298,0.9805545718602885
0.273937066633058,0.17485903038815312
0.9500028409004556,0.19476370238029536
1.0,0.9999999999999999
0.005842588322328558,0.12984422039531332
0.9877487898112296,0.11395501393566809
0.7903502602980564,0.008060354051176765
0.983326683686724,0.14343113583150882
0.9697163562730939,0.22881585297037735
0.7489132841020791,0.9865323268820247
0.99995060952882,0.46784503010584466
0.05264299541256665,0.09891857073371914
0.9737252187815937,0.7901682623010896
0.3906385888213929,0.04325086997089283
0.7936877724918303,0.5214077144221605
0.1461643956023477,0.0034532842167586263
0.9116651797508486,0.7443527890357181
0.9991476565751322,0.7524281051138841
1.1083134211785409e-09,3.3005423287473265e-09
0.9992262237911012,0.9780426604417728
0.17349450812284423,0.28313652018484764
0.4323724282389293,0.1662088735720476
0.8322990315305095,0.6584425374467681
0.07585693003574884,0.23042165280369645
0.27441082455981497,0.14483855558472927
0.7955608375326358,0.36262628831882626
0.017620107573730906,0.005289761644206172
0.6185933897782412,0.13709413337129217
0.9535236248088375,0.23855646663545968
0.17907605447037755,0.06997439208809819
0.9243191279750802,0.06253895184152784
0.9999999999991016,0.9997340201724432
0.9705806251063916,0.6699314707954371
0.9838220307155862,0.07771778828041723
0.9241573897028754,0.09575807575976297
0.2537804388395219,0.08554628956145142
0.9978291554949507,0.8511239102541299
0.9999819603063382,0.48741347732317614
0.921528149060391,0.054560694477973896
0.9641070503764897,0.2677221963370805
0.9909116793792976,0.6767684358175798
0.7998244248974159,0.06885225609270348
0.5098221036801089,0.0543382068747986
0.8026963919972877,0.11680259769392208
0.9999109100557129,0.32426151783276713
0.8775491360377908,0.1693864746959133
0.7802615688222009,0.2422582811255403
0.9942171017890337,0.8811165640117815
0.7269577254192197,0.0038746220796925007
0.8848210270700352,0.048129500725037536
0.580889184841148,0.7158009914136925
0.38891751605496605,0.047206497036880485
0.8385612381947106,0.4692482285966138
0.7773143673163814,0.04588260558283776
0.813857157011828,0.4643929902326181
0.7981312482111387,0.05244053149010441
0.011854969762986582,0.08981110914801946
0.939151761040955,0.27619435396780645
0.3628478642347789,0.23960343677076745
0.056847085191286985,0.01652326184421878
0.9746063137407783,0.8025787806162514
0.04729959018186121,0.0909997024866445
0.9967440342461932,0.8077339320143065
0.36263998919066065,0.44500786826136135
0.8715874002416553,0.009053200533531126
0.9119979132377531,0.40360455170667014
0.9651331459122592,0.8277420439530523
0.4651862541858585,0.5455266349400696
0.9130582342498852,0.02108373379240719
0.8235946823934405,0.23543417623481125
0.10378594026413422,0.025132787458624763
0.7877975759725998,0.5711083458782616
0.08236304921576264,0.0024821445511642886
0.5235795904041678,0.002468566932834114
0.05071225957136543,0.036628774330050136
0.06218078323014095,0.16170596704577156
0.0862389000957989,0.03834668275962688
0.999406848197347,0.25045302686396187
0.9191609591922948,0.9211213870153712
0.9999890372622886,0.9916846082019511
0.9996133736384607,0.9931517380243308
0.931632691695804,0.4524437724222757
0.002349770573338213,0.04930120333704655
0.6666898210300471,0.18948861294253994
0.15617186526455756,0.14624217036726722
0.11008320920079342,0.21556131452083263
0.9736881946505936,0.17420158794998486
0.8654360144800783,0.1888350473920215
0.8173463058972352,0.037751362325666095
0.9994795708886633,0.9676142187374764
0.056373848958465145,0.5139987098019139
0.9999712463176545,0.999999980422055
0.9126310806210797,0.43089854613670475
0.9600087606753867,0.7703826686871049
0.6346974432889402,0.09980010625006595
0.9988059033835751,0.9957838991763234
0.34506891337811313,0.8010448993302369
0.010659611316502464,0.05958899061880004
0.9954038374875595,0.5118474619049618
0.7572328860794902,0.9500197203699744
0.72018193118051,0.4310087510970802
0.7670303812302781,0.11230091433113672
0.7752258469822826,0.40576766830956157
0.9616375697960969,0.08472758621563627
0.6517679347269433,0.027924112911730435
0.19063755083487618,0.4769882803939359
0.03628747494373161,0.15973462139324815
0.0023200615398171528,0.006048535322051644
0.9990046173078984,0.9948535705366998
0.6751926493864722,0.08944062862558591
0.48994575505400645,0.1367958401472032
0.6509710028272306,0.002599180616767763
0.03529892521691846,0.023874484708427866
0.9716754790428312,0.5037301710684114
0.39996854233322804,0.03404816300438356
0.9999999996626844,0.028850594842072728
0.9999874310064933,0.9999999993551961
0.9637397846140987,0.7399889848532875
0.018006199557805302,0.0007263473403633516
0.9406150608583616,0.12097047588267244
0.8790732144194117,0.44100128604491884
0.9759137143244373,0.3497984671653045
0.2209128840279145,0.3442578080606094
0.9981344106161977,0.09186387924381739
0.916876695747313,0.42940310959137673
0.5265462234715571,0.10616451736386892
0.9999999999912398,0.9990859980954286
0.9537144645312393,0.9030845473131267
0.21450935471507349,0.8894315193144852
0.9407455716201318,0.5554957679201743
0.2492302040466972,0.17176499730471553
0.9154171414731848,0.6584906122956659
0.6676651420853758,0.2712875021948076
0.917044679580493,0.06379152024842863
0.18350894629212555,0.07841339083410827
0.9799737317416151,0.8839774188540906
0.9991432906898577,0.0020538948976568197
0.5192621468109847,0.17647181047055607
0.13824251676627194,0.05811093600587456
0.8961002654966171,0.10734699677698238
0.9989553448383423,0.8917312422696703
0.6100459021691144,0.055687361611182526
0.9500493852567795,0.3719255521257049
0.521170041025932,0.02568120349429481
0.9784231996153245,0.938528623983894
0.9852244769229981,0.06209571607190891
0.9938504896308343,0.4406153970036019
0.7177865297026331,0.21333229226536166
0.5271087321986819,0.11937979114614959
0.5008063168328453,0.07283189568865907
0.6029077249130624,0.15271445284452237
0.8372106612977741,0.23173511349856268
0.2674018907589447,0.35653497710978427
0.15034657831401393,0.014187186493495065
0.29377208506819824,0.015282428144121897
0.6650340952862116,0.01698229906830197
0.8085916347878123,0.3484335022116087
0.9105754079623496,0.248485329494745
0.0867151427327153,0.0014071205577529113
0.022957765294599145,0.08774416770521126
0.9687259288912047,0.5117399744117883
0.270047094605773,0.1373546150972315
0.8068997473804511,0.023298528309057254
0.9998964191992361,0.9992305355432672
0.022837999892209932,0.23284078392791385
0.9999999999810573,0.9968685332990119
0.9999997999019071,0.9999996599443841
0.9999999637568225,0.965770882630357
0.2992057964212992,0.372365370813765
0.8529111544295437,0.2710179972596739
0.05469718712410377,0.14132002715441505
0.99999993143978,0.0035798113867041167
0.7374174577406609,0.9094776160387149
0.679087020554246,0.3461088303185562
0.9999542968815142,0.9812166288981
0.39329148136818864,0.1347796799028848
0.8703727551349496,0.307145040665987
0.7811977655376183,0.33268476261782903
0.9341945320404103,0.2585118323247828
0.0003155445067943128,0.0003113835056914465
0.9993721763740891,0.6843415629126713
0.14628991746679057,0.006043865903436129
0.9170859973556927,0.8321387486612006
0.9999999999450364,0.9992441966063447
0.5778677240741131,0.8970958600514746
0.48767450830810977,0.026555145204071623
0.0858861316402895,0.08666306915689789
0.8559700440061455,0.5586496584058392
0.7328216890336979,0.037955102751848505
0.8897283878628522,0.10785063773116818
0.8219119141944597,0.1109764385947449
0.9231635163689605,0.7383250601121977
0.7938775988667364,0.06543831609434596
0.013837352235809338,0.04224937379587213
0.9729953492499802,0.035461249397894946
0.04997137850616027,0.05420426868728321
0.15797542668804937,0.046883258982563666
0.06901536116703065,0.03818334977878374
0.8028661539788614,0.03232645382437409
0.9116051976293038,0.02397110078388133
0.9966550096932968,0.7607962164161093
0.8217459248868744,0.3574803568970671
0.7668535157927634,0.0971991151208313
0.9799850159004343,0.9362541078467209
0.09301626430525323,0.014823436434391818
0.9187597159495975,0.9270085589899242
0.27984932884974545,0.004496786082573562
0.18875561308946748,0.20133851105282313
0.9571166140362999,0.37108564588891213
0.347589885928276,0.12673547205554558
0.8321465564028989,0.03216687120658383
0.6271863863630729,0.4788867407906164
0.9949559090995583,0.9911060471051494
0.3701186700431224,0.2287891225838023
0.9721364142097967,0.14252365926469682
0.34491728101832686,0.012944211071475394
0.6315487627196278,0.8230399460162511
0.5814417252704103,0.17120250920923497
0.9918135828768266,0.45267420092903565
0.6800475162146921,0.6102964606354944
0.13427740360414894,0.02742674769274733
0.978084695374759,0.8516587817238869
0.8634978660693391,0.43905445012730804
0.3979889137085888,0.20699480797561481
0.7149464206052178,0.4978767705496788
0.9813075348668675,0.004730867650124541
0.6898417169719604,0.37336768822671523
0.3932778584457325,0.36418402794159094
0.9739529906983171,0.34560580466799556
0.7771653956468919,0.004716863910249385
0.4560649626866885,0.16760108860524456
0.9999999999621998,0.9994782607925395
0.7157872213382359,0.07733839476035116
0.9345518836213197,0.9075986923813887
0.7455770777381593,0.15167457343018725
0.8079357849521531,0.032972988153846014
0.6362112835035957,0.07096821978222959
0.7774204137715531,0.3673268284634163
0.6203827848575614,0.12810790037238007
0.002854954142800552,0.09046040782078342
0.4421842192416305,0.8429473628698434
0.48598628640648606,0.09653952347124549
0.2545757579890599,0.4616229160406075
0.782649385266325,0.9721850072058994
0.7328761081211767,0.8112802727719909
0.7465187711671946,0.11716711281959857
0.9647568673693998,0.005075319359885396
0.32179021614911735,0.24511490821606688
0.791443394407813,0.9699568910604646
0.2544020710030718,0.03607963348590946
0.7087781510524701,0.04386725628840983
0.9903045475423057,0.4022417923359209
0.8104484796759938,0.24531412825744137
0.19253736956389622,0.028616418683793027
0.8501840160912022,0.5449614236653035
0.2518298286816766,0.24345582485174486
0.058358698487063626,0.13398252905791191
0.7414290609505435,0.1483382908994416
0.04788433907819651,0.12658622292572194
0.4428240510940793,0.16753643400724147
0.8916756916260979,0.15271871932561887
0.15793818807134816,0.5261848621408228
0.9999365597074605,0.9997640585270366
0.9998605274227002,0.9999980906549215
0.865180972822999,0.15634608798549474
0.8098567752773091,0.6486260737908035
0.5778371577935335,0.18361269873201344
0.9999998369680144,0.9727530821044987
0.9997382413520063,0.182589072179648
0.9663963777294856,0.26483149267829786
0.0875993695651409,0.1543890870942845
0.9999999994121797,0.9999963231630437
0.9875496343754404,0.10960403746542768
0.7908910670898937,0.04384425639324308
0.1691643142672234,0.07649547177981016
0.803443359241713,0.1579296774604785
0.721195257455818,0.5394386282064606
0.9661703961490804,0.059471138503133535
0.998466754045693,0.9895243904126275
0.8407165097390914,0.07957036298901925
0.9990956799026762,0.9999948413318804
0.04726830332021591,0.005423250394300431
0.13753813250794994,0.2979084333424208
0.4587876006078083,0.1585867894817595
0.14157082485613046,0.16100045089801962
0.7251872279686631,0.6576383763400871
0.8870864658084592,0.6521828491884352
0.9245283275386827,0.29216900460939793
0.9836393416490681,0.2676370334705676
0.9980692313793827,0.9998370828711741
0.9224246589107179,0.2909133261315138
0.6919688717360295,0.7116860344585908
0.7312208525017632,0.10444182985640839
0.9985894461758185,0.47325998504997896
0.07020945324707574,0.7177915706035375
0.9750603850636292,0.9084591937879036
0.7473117713421101,0.4263705833637798
0.6177293764702939,0.08607029164407913
0.8574214562496019,0.8576547542505341
0.6812718541421922,0.31899689311987756
0.9978748324760153,0.17296109992949704
0.03769914870803091,0.15565352878757766
0.7544326784358454,0.047443421582800044
0.62698038368423,0.9750020608919162
0.33032789856499467,0.4684251002871164
0.07337371608174117,0.47436774734779574
0.7855552051870072,0.7002172207702668
0.996713071705299,0.6242573146146799
0.6318344500623013,0.0700740904353467
0.9577469225741377,0.4962733188925165
0.009149686663260043,0.000196454247449066
0.6865584207424804,0.04060412358261511
0.7879377569908491,0.9970428163988048
0.7623717053274183,0.22239915254448062
0.8448529083784977,0.17658138138282217
0.8425634688040025,0.12899609521128685
0.738107710684387,0.0956372853307789
0.9738082177454548,0.2786889694418168
0.6895732898390393,0.17380056555858034
0.3612066074907875,0.334171126233416
0.9958340217763167,0.8177116826072275
0.005196067618530193,0.0020633801217493203
0.45807548094478473,0.3015612229428719
0.7465162084036316,0.7303643449912224
0.023775800366051546,0.02683160935100072
0.3576075258500054,0.018222102274626152
0.8619149566100022,0.638416905226179
0.8083893040661324,0.5712259858229872
0.06225014200162549,0.24310003192580382
0.29120794430180813,0.034402174399594476
0.18068294847698027,0.48386920722264914
0.5842968787271569,0.11305166174197094
0.9999821086648852,0.9999226588356435
0.0557281203492514,0.9563590347667307
0.04744660951820656,0.9050886237412179
0.986150699867731,0.4611501677949131
0.5197722912793105,0.16745460248173963
0.1722600084106496,0.43492642361049855
0.20933013415812915,0.21049488560290075
0.9726592782383077,0.5280758710209076
0.9416828030273805,0.3619485942501157
0.4110667758043304,0.06375023062350614
0.9146434255680854,0.43859467081542025
0.8002883947508743,0.14118138429799398
0.9983183116205187,0.9870331499887052
0.0020377712235577243,0.012055936218918433
0.9419551494048505,0.8485854461557192
0.5805170820425066,0.13161265339727604
0.20068851131736767,0.33664054405680127
0.34131105354358776,0.16844644401712602
0.02736420304417959,7.635195252804455e-06
0.9994588813459196,0.5428669391896143
0.9891785620621243,0.7712290983498539
0.37730454685434134,0.015153851444010762
0.1344145223733854,0.10421174279399507
0.810757250299038,0.3962995499178042
0.005650122340674837,0.02883803553798336
0.3412553475892341,0.4214670439930932
0.8107988531561229,0.4650480114374086
0.9832204619762668,0.661453237221132
0.6934218592806094,0.19379483363404307
0.6352769992923208,0.13357871712035652
0.0046093725859236755,0.15895651914833545
0.9983101555196502,0.860568336755305
0.9999928231172506,0.9251136347056362
0.8172752521909665,0.8223315318063615
0.08976899628019991,0.0023969866286238507
0.8057735197089121,0.300391048931619
0.9579416494196981,0.659647567719534
0.6637134168853119,0.9317743925315825
0.05817497649638416,0.023421797571323854
0.6586315251307717,0.21147286848770822
0.94984254090365,0.2168318848080458
0.2552607312339,0.47944320588397377
0.7272411662312028,0.0022412063789155716
0.3951740421747527,0.4972120217300228
0.7496048549650995,0.8850063791174659
0.22262714087302973,0.015020672105170269
0.22387549322855488,0.38731030338444755
0.16742216194381726,0.12216155064165928
0.37277993848404994,0.019971015996388623
0.9996187071306208,0.7550325457461758
0.10486744154605517,0.0760554843207675
0.09097358220838088,0.06021437494614813
0.022091518078691925,0.8249765563264709
0.663637012271472,0.12756250263121666
0.18244270932306864,0.15620566121538026
0.7731576504529754,0.24868795040943248
0.006598022384884285,0.0252450112823268
0.9999997713034717,0.9998151200759223
0.9959986504234829,0.0003798432671484342
0.06975609738779123,0.34967303691049967
0.5662985362091103,0.513899387816965
0.828194093012207,0.2693928131991116
0.8315678765470539,0.04191906640596126
0.08250570436094995,0.1851376918834547
0.2648076728516099,0.7518783472421915
0.2848491449607982,0.15552466590269348
0.5898666209745875,0.260875816477342
0.8235693945192952,0.1250334415984835
0.9300463207432402,0.4295533928604565
0.15693183652229453,0.10860590177436887
0.67566859367474,0.12529959430480486
0.1670557936507968,0.12928452502441862
0.999681261847266,0.06713605944216418
0.02830822447141115,0.5218599498188564
0.03609426958317366,0.2909289255259939
0.8864604388819425,0.05755815737986335
0.04406321613103823,0.0833568798616219
0.010672080846770755,0.0001945173961187445
0.9948468784438877,0.933883256114977
0.914467830134484,0.5315431004269588
0.6068260360969423,0.2168302590950668
0.4536405646272457,0.5120983213111799
0.2077524970581581,0.1754852075382024
0.10356351569371203,0.011952151685388913
0.9971569265462104,0.5256365422860201
0.07440293760702561,0.07854128864675336
0.034347495811867225,0.08577849424051301
0.9772259684725138,0.6635973498727924
0.06648936732167264,0.06539905459214451
0.03659230289770453,0.00400127955989168
0.9407462076630475,0.016683495975667584
0.0005603707648827658,0.0001415045416888848
0.9999966728315609,0.9940393106939881
0.4672962484066965,0.08991189602213402
0.8650903280729296,0.0252063362629442
0.49678938701663106,0.2804694315961371
0.9906570370103579,0.10675746284858476
0.9999999999973082,0.9999939643664586
0.31948535148924423,0.31243174886154096
0.029687269863175124,0.6627840086920344
0.9323374105087523,0.9373592356929447
0.2542666296036419,0.9989681140861782
0.9029543461269949,0.1867956678010789
0.9305108494919235,0.5139960271226028
0.8508289596811246,0.7959029903695521
0.014690505871649138,0.05051638105702693
0.6853127033744176,0.20841865810085863
0.38010606103205125,0.08903395819964033
0.7310744890725724,0.4824389652105531
0.8945760955392986,0.7278113317973174
0.7657915792631236,0.24829625844850997
0.6216283012678285,0.058380792904893876
0.9408580989677355,0.12576687057272112
0.588572004737942,0.41161969140154125
0.3175547007963316,0.7301661556881296
0.9867095895372152,0.43800193664644244
0.29115420386003094,0.057673861659377636
0.2928684129260449,0.0005836287052575594
0.8923178706097527,0.0716507095082232
0.7686922557484073,0.49437732775334514
0.999996600974161,0.9999853230777292
0.21874059525291503,0.21486792303879784
0.2662230745914778,0.19496695694689933
0.5328507078271287,0.4416964168895484
0.896788217095262,0.14910842864894142
0.6588454145529087,0.6929226721206996
0.07899954046493772,0.48034561544808557
0.46330095741006266,0.1040591865398332
0.4151019888706693,0.10613303154621213
0.7716572905841846,0.27169793174261075
0.27688606876655797,0.02159200850732422
0.8940623018379419,0.5027139761072787
0.8288144596203488,0.2631675274135257
0.6807645400588581,0.34966113150750605
0.9394650524953586,0.06656436191115146
0.29774741451540854,0.05256986760000554
0.8422356083495494,0.5737224589799689
0.32937006722393686,0.0010610158365170134
0.13102177364809853,0.043472931180377254
0.24288477461155955,0.29705088191676515
0.09012301747263671,0.017011025620514687
0.8101729781632914,0.11344707825880739
0.5230834812220575,0.8358824889984076
0.8474004458131409,0.45498482917800387
0.9524680441440122,0.4877282188277705
0.8728526058471203,0.11987487358893045
0.9509343064875314,0.2769058030325849
0.23630680187152725,0.06259162327039007
0.9999996954285681,0.9998103788725766
0.9732683276938544,0.6804657694853838
0.7864285873384158,0.0683290575273658
0.999999942655479,0.979398481876834
0.9824557903936662,0.0456314159760493
0.5702873280202013,0.3863155974617856
0.9920299275745305,0.8647306452146571
0.9405779533377562,0.6045300509101108
0.5162138813472205,0.4472679725871954
0.8199333143654082,0.5208372478073826
0.03198471517789897,0.007234067176967253
0.8547632430091248,0.23936534651978295
0.33010290200799053,0.10059313715028825
0.9995931369268737,0.9155515471254617
0.3773743364735267,0.32038211470366074
0.7991119448542677,0.9999914342244924
0.9179070826870593,0.007631603290301441
0.9949887344663363,0.7479607598608031
0.9512965527436319,0.33203786857963674
0.2710660527944821,0.06890231557035745
0.7398498010687362,0.08433819308031876
0.8058977490370578,0.07658082713227071
0.5671587614191032,0.027420763582075906
0.9220086956458134,0.24494151837997527
0.9999950021355136,0.13604977846814073
0.5308252154183638,0.061977516122648714
0.14414299482603973,0.007747508440646838
0.1171500045396897,0.7561666497630066
0.5896511917823055,0.2014402941954232
0.8953774833049533,0.09287317326157679
0.998896838089166,0.2897297384154939
0.9999999254404104,0.99999996240454
0.7879530144441038,0.6868707705597809
0.28534363357459624,0.07824940276861161
0.9999996928491732,0.9999999999807802
0.0010664942540567705,0.36620401108669576
0.9999999957812451,0.9999978857760365
0.15646123277332782,0.010685122662384876
0.9733649544777222,0.3500938166532922
0.17813791279497088,0.0489394934428517
0.9181113923969364,0.15773798823021554
0.6535967193117398,0.6573101663882117
0.7039379813625943,0.03719794140331457
0.5449373520208678,0.061059289657348984
0.8580938019809687,0.25544042740075135
0.9999999454329669,0.7367397384776948
0.22225046541350243,0.23526302446016634
0.8236790827401467,0.1992593913262288
0.7316767684890427,0.09421474044782908
0.9569515210120794,0.10478088552750035
0.9999988513143456,0.9299969412814464
0.4693220562128636,0.6017269196142288
0.3667841699276366,0.08719115322121436
0.7734559681100645,0.4701205979150837
0.9884212101240107,0.9995686939508287
0.6995438169822915,0.07045779422629501
0.9413113956591488,0.02477494793095678
0.8534600179495686,0.8701578529080395
0.05208030163429462,0.009722665395100095
0.4713064154558691,0.07787765887091269
0.025200142355239437,0.010693422994491502
0.845281143217841,0.5460886736989978
0.001042701538719442,1.5990812606133032e-05
0.8457426958484533,0.03772005476284005
0.12374762421599869,0.6239720052964876
0.8092465378835023,0.2014340736424485
0.728476974771303,0.08648951615336613
0.9564153311959294,0.2655344608898232
0.28927168314072305,0.019171748006314018
0.7198890432774198,0.2826063262317666
0.961401742450945,0.2863832896411497
0.5447531655225045,0.6496829380930297
0.7961948862912358,0.05747555813337012
0.9552053288008757,0.34329161306151595
0.043278900407988555,0.37765270298079234
0.8027924183661695,0.40050316464352975
0.04406023430271156,0.2291302464552953
0.9805375100496622,0.8276614585261781
0.7935936552185777,0.15388187607692344
0.06150505464113954,0.5118999273972686
0.09875410812547857,0.1575415911943766
0.9690592277786194,0.06887535248042036
0.999524984687027,0.7935332748652048
0.003384883616359903,0.10580766897338797
0.269507038691375,0.31033378789998506
0.22395017275833126,0.0448247745205748
0.871871995906561,0.5130290223830978
0.9971212493287396,0.999125880306407
0.006339253322823529,0.48174634122990756
0.18559375625096453,0.003571923017076683
0.8374695511675687,0.2388073106563883
0.9669467978252898,0.5366835929956616
0.7173792480347615,0.010739040283500952
0.9959437381377598,0.9272049264296383
0.3094957481110322,0.36707840119255786
0.2567253653625548,0.19568300328178406
0.975993020282508,0.16582917617218465
0.5913192368064425,0.4938291646532243
0.14418222934753686,0.001503808143202117
0.32720465467631304,0.09236121969514856
0.04522170872190855,0.03435085999968128
0.944494289102721,0.048759167336107134
0.9763989181754669,0.058805344442358624
0.5925215774469488,0.3557522313360326
0.5334324082923703,0.08724699270759215
0.8424241869803688,0.19735546509845028
0.6710578039779057,0.40787069354664407
0.9952982459082703,0.9964474094110776
0.9999998871546472,0.41716701584271226
0.40159217348124504,0.230942529455236
0.9926203470427741,0.9148174084273066
0.3507620368826732,0.14349129061178634
0.028864325255645945,0.012050938099496476
0.18116342385730866,0.013161395437485693
0.858789271724691,0.4631906450171662
0.9985181904676993,0.42470308245679383
0.23850133547104974,0.5028584453779855
0.9306576574623496,0.22720012080602056
0.9797255019403035,0.8478910913271387
0.17193903597441934,0.23625408518491336
0.9999429648070025,0.9997937871614825
0.9999958938995174,0.9999924379375162
0.09720463285550426,0.25908096031601097
0.7832083107918861,0.3162947924063355
0.919614335922106,0.0621688053557636
0.000605803982891246,0.05824870165643681
0.5383475107907705,0.34045353829476244
0.5917295957105385,0.15113914926559885
0.5545335427012428,0.2602249455856945
0.28491755282984826,0.14324762631754692
0.9999999986092146,0.9999995369474598
0.9406531582278265,0.5432190997935028
0.6969318282893558,0.303790268098321
0.5361196035317085,0.4424896936479317
0.8254808817269115,0.7199595062899916
0.9999995015443508,0.9999994345546566
0.20485786152499053,0.24821190738435134
0.6358137935107857,0.043688154753657275
0.024787858671338436,0.0993769859798266
5.582319082377173e-06,0.22852383745935462
0.998001031061171,0.107180875073534
0.8913297277404836,0.8533566940910197
0.6868766395001258,0.004708361144461204
0.07029071951934658,0.4855297666875612
0.39175907823000605,0.4588036109619219
0.9304828810931826,0.9991781052754949
0.9767186522470318,0.2382726342353114
0.629401063446354,0.16255857682385683
0.5771368908048051,0.10400834708608453
0.6664971787819951,0.03954713095302226
0.6843383728456469,0.33178475623325265
0.5468933051555773,0.1430586547808281
0.38749098941863647,0.0032616444167611843
0.513389423990747,0.5531565810932646
0.936022384857446,0.062387980528620865
0.5791609834894124,0.05542093527643976
0.22865827672897204,0.015524185822778206
0.4137895809579047,0.012276259556943342
0.8311937972398628,0.8023728915604404
0.9997414268226849,0.9994984987526662
0.8647385638613044,0.09359139400768714
0.8746488955706176,0.6175932294297971
0.5239169981576474,0.8173202130566246
0.9051750370003278,0.2943528863871208
0.7874561393363995,0.11862183152638395
0.9005560030623179,0.11854397508303034
0.9475855111396713,0.03671055114673626
0.9432514686747783,0.05929448655704181
0.9230144815603784,0.7607017489488876
0.8867171257501135,0.09099485718150947
0.8127082129435196,0.017744669875080478
0.6387214944515042,0.05502995733311629
0.9090296572745913,0.6803994294648873
0.9995679641903524,0.9996190579723166
0.6052193714747648,0.0473195043705307
0.24237605749296592,0.016303217204071293
0.9994508963863757,0.27120825284691047
0.9347052332497523,0.01601554806125814
0.9999939082340403,0.9043298664403564
0.9256231530468209,0.6302646697741145
0.9855269105248392,0.8345938429206243
0.07188794631039792,0.22165123048575963
0.9649064000954672,0.06892870004701826
0.9735571727293213,0.01741897441834621
0.00964140128128337,0.02876974829242275
0.4805952075928493,0.07798567537779476
0.4334095042492946,0.3488836740410854
0.9443125699192442,0.29499293174172
0.9274827538048771,0.8417393960655968
0.7589036147559404,0.1396370952697923
0.8098523147595392,0.0758188739181612
0.9611779548844789,0.4979761073376058
0.9999999303092072,0.98946449096507
0.44597251978252084,0.24356450758793452
0.999998622164589,0.9999576322680673
0.5695456842873323,0.07596370916061958
0.9938855656493898,0.4091981210065694
0.7609487866231256,0.5976415763321404
0.22289389803936535,0.21883223316039896
0.9999833899828273,0.9999999987223813
0.9918966800274949,0.611376938571118
0.9289290253320213,0.10324182803746834
0.04170924274632101,0.08660670072371467
0.9999999982961957,0.9984151603936915
0.7029597375234846,0.3715454123396041
0.31953902454527067,0.07817237931333126
0.999997018635327,0.9802020154632494
0.9520090251029641,0.5104988983019537
0.9660764418788075,0.5826677931347151
0.026896978994006112,0.28225499257960723
0.15983053808624975,0.015313159067156284
0.9548470919188178,0.23680114784582548
0.6390098538016705,0.21349169836467813
0.3156636487039102,0.09985485905114186
0.6385376765225841,0.023278463932352413
0.8799391514205538,0.9842415599188242
0.2146273798230298,0.00629059246653212
0.9665932268388251,0.03101550114946722
0.00012859155089419046,0.0004043130535070685
0.2803912670993661,0.014704925675819115
0.560497196290414,0.6363705985228717
0.32304710335675235,0.39764313572942495
0.934370356605823,0.34513215776769723
0.7499330508614658,0.06450333317487168
0.5733192962507561,8.887808879424967e-05
0.24723633904551245,0.09126705156165536
0.16261114154846257,0.619783124264132
0.0766734037624326,0.14107085468425848
0.4926261190231034,0.0287260481434041
0.47043964356744655,0.13433121931322695
0.7815501024927327,0.4247014312579708
0.9003154810732554,0.03773705906304516
0.3645977017062932,0.34830009543153195
0.13911728062512924,0.2168183462764128
0.01714887870000044,0.00023799017365651413
0.29052650269372177,0.14176075581558747
0.5947025915122017,0.40956810542190425
0.9942604885787074,0.5767259779371252
0.9998079914554902,0.7278057252389898
0.9669418273436847,0.425512588339305
0.998331224676713,0.9998954439739459
0.9148111104095333,0.7238648472270406
0.31933772582317893,0.13425678659317816
0.9878748830948773,0.6836764073580227
0.20428862143031093,0.6763926219946588
0.8863621279735673,0.3399842287668164
0.6645190290456223,0.19162743270566437
0.9318481726058181,0.5180428866964486
0.01781070223724009,0.0022303434779150436
0.9747260061804742,0.9819518467075505
0.8703569129343067,0.24519127508354788
0.9897749951486742,0.5719467980691268
0.44803459964554593,0.06765180734081724
0.9999666405027414,0.9997043105355303
0.9464772860112227,0.11107812917668755
0.8203527506440662,0.026021928719280545
0.9989511425617992,0.9999953542129479
0.5673010621967105,0.5637975132411117
0.9924427290080421,0.20391546200850288
0.9970750434561053,0.9806374310335085
0.21553274949420428,0.020223883526198038
0.689110577546556,0.012733148426704404
0.9611533699342933,0.16040115506038272
0.4987215933133461,0.3503850004819845
0.01676201255518706,0.30849819402789913
0.0982773285489024,0.07498280372121717
0.016023130817780434,0.01110948934510904
0.49307748485217456,0.3122621691094261
0.7209964397289186,0.20867866133201074
0.7207300207568851,0.0648617875328452
0.4550005673425551,0.7008418745516182
0.4937775595431509,0.047606767021189
0.818638098834647,0.9910327590062724
0.8694421352401411,0.07237833810219203
0.7190331626755456,0.3363091077158049
0.599746246580194,0.18944852202923307
0.5509627737466697,0.5381552251011656
0.6988762358274632,0.9116203400688354
0.9150638160616895,0.20940938583605254
0.6994759117578696,0.3430827466403907
0.1556096316977152,0.12027191778195266
0.21789254567996671,0.1408845542952667
0.5003273764923043,0.1901250641711829
0.7630002239840533,0.21846906843538705
0.6502877956646516,0.262682774997786
7.19846593396558e-07,0.009966667707951363
0.920225758844535,0.3590250196332845
0.9999813333927183,0.9999986416602769
0.9858988670885184,0.9752061394984218
0.025419744950180734,0.35226771282215275
0.9002129854098945,0.9982437558486817
0.4503493613741662,0.07600831326079666
0.9960849525774953,0.6495191487259332
0.8260507128282837,0.10953209556119375
0.9217175598911408,0.8314181055734623
0.5248591071067644,0.09577448319221021
0.012061360306323342,0.04556188853233178
0.6306912078818003,0.14777262763995633
0.09903848707652439,0.4962821023991158
0.7281946695902933,0.2366152383456651
0.9998800334303848,0.7666486812637712
0.9713266233316029,0.05158122701189776
0.20246831526855827,0.1423085464369283
0.8356726113972396,0.05764083228261428
0.7881546198828111,0.33020584711095075
0.9741683824696494,0.2507248279387996
0.9585745788889212,0.40529379440074625
0.22414204835903628,0.18806361005643354
0.43009710561783043,0.09422475312319288
0.13695815836768563,0.34069823708080027
0.8648804800422698,0.04757452646320859
0.9857108192934597,0.8045369016349831
0.8597539723767035,0.9753603414000488
0.1777512678870007,0.045266325407603024
0.8348972970653569,0.6530074383292019
0.8250943654560148,0.07717899864791129
0.02549047182061696,0.10090747753110886
0.6298780036761072,0.02697425921450552
0.8544831472288407,0.38314256348641434
0.9898054509528489,0.8266195697804768
0.005107047442884252,0.0002591825637487933
0.46167425534765927,0.41264328383685345
0.8663559075427972,0.2290962707503036
0.4824569058697621,0.23674480301513132
0.4444869848281345,0.2944926911144802
0.726316412535448,0.9009263696028564
0.9774964461926849,0.7024933499644835
4.673846506351203e-06,0.5317736986137879
0.4707645798464214,0.04007093390541136
0.6458922973502361,0.49724048973497675
0.8063521114279699,0.2902907688059131
0.5408860801166392,0.6183308193741652
0.5484085083302882,0.11036603707587309
0.1527288688652243,0.11036931292430403
0.9110747861565734,0.16816760858489094
0.002460570933047993,0.003068141373253157
0.3029171846794833,0.04850026262446208
0.6394958627465467,0.008822991450108938
0.030011202171614224,0.00031907055040044665
1.2464836734866755e-05,0.1878060949415787
0.9194651388333992,0.5906148051281156
0.951533817246171,0.3004057929711307
0.9687629819366808,0.004630852773386048
0.8857196386596099,0.48665712096794256
0.1084753039801983,0.03322883760259735
0.5997669872008758,0.1484111823989437
0.8832545863782112,0.45110218221466647
0.9963637102214548,0.3513319123611406
0.9952888217963914,0.8115831026303827
0.9998840578960037,0.6353621518063697
0.9761308660799586,0.04365390958793681
0.9735992740367541,0.1034701131859203
0.3263510938281501,0.2865251633509816
0.7838802026976971,0.9377075159411163
0.8268603349864775,0.03384756172731769
0.9988271366120145,0.6617893713161502
0.20428413750223728,0.43027934822535335
0.3217962734922713,0.40968166070805556
0.6335225956779353,0.03848400145386118
0.9773611092895949,0.7179572755397542
0.8737871623188268,0.8255794306770381
0.24337259633906183,0.04874649914305789
0.9784309823998617,0.4891897893381097
0.8454608243915056,0.20025745813999082
0.771652094795031,0.13210366721804587
0.9999999990081497,0.52352204504672
0.9834501146238039,0.4677201001351522
0.7835401388798865,0.37633605001540743
0.8813945293056478,0.16212173800965834
0.9905780150749771,0.27463552175567524
0.9809886452754445,0.288330934082251
0.9469252190909452,0.7730542637136862
0.7314473022481278,0.5310918219818357
0.12023173254260408,0.06425406343444526
0.8377126133291072,0.2577118169901843
0.7559542656681759,0.21474580383418368
0.9696540318838242,0.21223479454500302
0.13514861830089953,0.5186559438739827
0.9331667033520941,0.353517117892291
0.9944953119665128,0.818309591114002
0.08839242703105846,0.034376430693095
0.8831676532928074,0.3792164588396768
0.999828705065706,0.8848279038273911
0.9635199283375309,0.6663410992840573
0.9770081224890433,0.1577531787555557
0.636467188183415,0.16042161664489843
0.4395635132455813,0.18338191045296712
0.9933620679076064,0.8725123100405822
0.4231118113041235,0.8932674316005356
0.8660021281887705,0.319529267694733
0.9263417512311759,0.44820270245950333
0.8711114313723394,0.6447331338138398
0.9999728942209394,0.9999738788895454
0.999995770671348,0.0983567478910994
0.8637965193623577,0.263868809894347
0.6189130773927805,0.1472976039417658
0.837869411387659,0.7104779075711772
0.07741910647389195,0.42401534935101765
0.6915638568700766,0.8222305835478803
0.22314011731764244,0.12607150127394523
0.9999667869643246,0.9981752345381312
0.14269900857765008,0.16774122263886937
0.9991509146637645,0.07867724054543329
4.604700498859727e-06,8.254918497640116e-09
0.4967108067946811,0.2005521415245587
0.6932738666404109,0.05738697415334561
0.9773583560497116,0.45644254888850566
0.8006488537625497,0.3483713080849162
0.07723030475161677,0.395570828876886
1.7619777061706049e-09,2.241572986453147e-07
0.8566400459805573,0.0719457410151318
0.8787379853971897,0.8348125748895807
0.0003398729038181773,0.7695934278134184
0.829393152898237,0.15433126387079718
0.5252086275340759,0.1079946290303894
0.7213279041711435,0.561843866792444
0.9641314656130764,0.6274932884005426
0.8574009835462633,0.294359432091854
0.6106648956439471,0.006147425332096809
0.34364697948554207,0.3901397244961109
0.7284726570604705,0.348353655013095
0.9246644776480076,0.4239407001892384
0.638851650927286,0.16211862233661864
0.7502377639196983,0.9968251505143665
0.3263612798875102,0.9653778834751418
0.8230568081176874,0.18296903717438118
0.714989683734243,0.07043854104713929
0.7667993077318725,0.05325283999863909
0.9942237472882715,0.48313951085205953
0.5407681020577895,0.5722100736779429
0.3948146662830881,0.14128201697713488
0.8544221107055326,0.05454304656811264
0.9999821190674545,0.9786398303793763
0.7855527079005274,0.5616229951804518
0.954447049127959,0.04520531063325997
0.9923364234391125,0.8502890685096064
0.9730138232836771,0.0021036025302815613
0.01553688127755253,0.25143126459856247
0.9999999997379603,0.992146405960058
0.7205242781286166,0.08494580347114701
0.7161402882257191,0.2729072356294474
0.8821000330508872,0.3656483085302522
0.9195385171966968,0.34800697900515637
0.32913328378056755,0.18054071185982604
0.8529365900575584,0.7825205659126802
0.5527950563585464,0.013081850808638327
1.0,1.0
0.8889267875779048,0.36265607473878664
0.8655703472727253,0.035455726925905165
0.9742382134193993,0.06048194888881493
0.9999999999999716,0.9998670555558045
0.9466720391759831,0.4816479822124864
0.9981773797132867,0.00239692615270595
0.004440153606316059,0.20811826733144767
0.359098245311952,0.03200163253604116
0.6909242591356928,0.05919152820163815
0.9694425368119051,0.019897874566667802
0.9983218468655344,0.9446959175406108
0.997240933219439,0.8859592486784865
0.5890191346312028,0.05988105465699506
0.9034939858909523,0.6382935942611889
0.29996468556058004,0.11036844017469621
0.9999021557346096,0.9998258876178477
0.5730955072011823,0.1368752664807453
0.8507943059452094,0.1761790120341424
0.7498866382812569,0.026685268627354403
0.8902819894020059,0.5903149494552818
0.2135255805967964,0.05484029262269037
0.7002498493080797,0.050094637029024766
0.0806921665188484,0.09706233638376842
0.8590960175777711,0.08123453317454273
0.30777612134572474,0.2945401334559144
0.9530211231673741,0.32981124110815674
0.9999457918213777,0.9141059744394872
0.8832456174465328,0.987444458187032
0.9560009637120905,0.19095187426294657
0.8832172816397552,0.9882471758976926
0.04024181063631919,0.1267951600619014
0.9970848149995791,0.9023513534637139
0.5562865657484167,0.7762739865949272
0.6695251626933832,0.24213895494653248
0.3230646578334285,0.45053863787479786
0.6717098799466891,0.1260966514990812
0.9520515986143819,0.31215316741850685
0.6195254658856255,0.004030148617658306
0.9973124970490865,0.6370395133151506
0.5104697934057941,0.3817102314423697
0.6657616250005215,0.3585088125537159
0.9736469100494306,0.565161848353643
0.008251692465941436,0.008000232903833917
0.9999999787713529,0.9989836162206348
0.9798365808480076,0.010462329066771744
0.9395795358493256,0.5874532645298159
0.6687074743587887,0.19001123980263332
0.9985265309095371,0.12148730548257539
0.6545045845115889,0.16029793933497372
0.9674991161618844,0.1944454780012897
0.7929979913173618,0.37098841166023905
0.1770716456895004,0.16274091288974374
0.9942034989729429,0.1276028027169343
0.2929439114363055,0.464887059285294
0.7889616852188865,0.9080546315886762
0.2321369737255336,0.2185758176582524
0.9999999996803801,0.9998190732839686
0.18690036170360794,0.13249043764847282
0.04167627418843721,0.4487779036459129
0.9718943009462074,0.9387165805621476
0.5067271304052255,0.633316906136498
0.4159596856751292,0.06954897755626513
0.6522514935768213,0.4206194899905102
0.843191821251615,0.12211988668291601
0.8442635763491512,0.9543886728116155
0.006641449087907464,0.012463695854851643
0.8547133464024075,0.04433931987198466
0.7427066970111947,0.1922407177533434
0.0019877348343995166,0.20747771212896265
0.8622085255192001,0.24528242836626565
0.508976292783043,0.25663507394485224
0.30878343936160135,0.09494715913425196
0.9999883882348377,0.8810163923243785
0.8393374433881623,0.5115722881128787
2.1238490350825125e-05,0.008000914520948017
0.9999979544498817,0.9999963682244701
0.03734239094794882,0.001823431131534687
0.9340431474235138,0.19352599231531883
0.31055036551185805,0.14044815895277096
0.005821026198888094,0.2936949066137626
0.8787144911160588,0.39452555651652715
0.8999150826892587,0.6207337563316447
0.9082088193971122,0.528490226748802
0.35171922467197503,0.11045159453358054
0.6373869104482902,0.02353304207809578
0.931411982657456,0.5465363354376126
0.4807002727873412,0.06793503478867358
0.008914800947537967,0.015332352876216664
0.4916787178517773,0.054745625848689805
0.9518258883549735,0.11776197616460471
0.9016883457179177,0.46202887783071844
0.07644009478077668,0.87888599330222
0.999535747286797,0.9998965623084248
0.6896978439401915,0.19794061834940527
0.697184615269692,0.13301338416186417
0.39749584997210224,0.24660169758103603
0.14526848087350158,0.5262399687345501
0.8965196290846673,0.18289906864185837
0.9923648205794299,0.10091145579863565
0.999990385630851,0.9993528891979614
0.8201247411641287,0.05834894757451307
0.2888920975922118,0.5207973227737241
0.25181758736945936,0.22141015458908628
0.6306131115075743,0.11884481519109195
0.12446880366185852,0.280355080722988
0.7375433786147414,0.21037710891431785
0.37409483360302154,0.2726997844462035
0.7554320440431874,0.2301299373702097
0.7387685452107592,0.028327000416220122
0.7271548395436775,0.510711906241679
0.8751850770962666,0.7306555955131961
0.03353329042194878,0.0413434999946071
0.9298823719682145,0.5368517765131184
0.2072471410388422,0.08505988109524727
0.7785131811350734,0.10719844324540632
0.23424532369525358,0.2707961662381986
0.9965540859790863,0.002766682276485229
2.315156982033873e-06,0.048245171685259276
0.686699243776662,0.5661411131832124
0.9916900912407939,0.29579383621242894
0.45841023073796977,0.15178087893553466
0.7898423305757748,0.041518548011303294
0.30035035283244504,0.031410692392551814
0.9015814329411792,0.2737644447149468
0.5481011436601148,0.16764591523892614
0.8747417162762463,0.7058073723813693
0.26056696153328995,0.004969019472529176
0.6693563824485835,0.37581539146757037
0.15036082569974052,0.03621230145667022
0.6692733709163697,0.08738153118026779
0.7837263787399565,0.002607066193727413
0.018790754812702464,0.9543332428532351
0.8255481273615729,0.1064872739341476
0.8607408395914211,0.1965558703231439
9.709345937646657e-05,0.004063983113474949
0.6676032858239282,0.966838337466159
0.5660150328709321,0.4070922422102351
0.27572071819927724,0.256565664632221
0.8939404022793139,0.15699049126939899
0.1650107827265281,0.18211316644996065
0.782566504938605,0.13722486435219267
0.9325019149843214,0.2061711653961135
0.772937114875683,0.6541194649865875
0.03850293221487065,0.0010470607389094855
0.955127735108785,0.4875303030184605
0.0400972571329228,0.6375817836943367
0.98371333357378,0.09057166612384765
0.993585542561476,0.5167588265266225
0.950882259504664,0.5900407604369927
0.02236208302910377,0.03260467416940796
0.9581194563315206,0.9935949200738456
0.18239828181511442,0.2798978046262082
0.763734052450785,0.007698237082186229
0.6801203906803284,0.9958260718310514
0.6594164167992802,0.23499407936622344
0.004618658836436139,0.9042048411997008
0.47530133622418086,0.2882672456541874
0.9107967923694998,0.2920968948847575
0.9611701725765026,0.302652608150265
0.4632579162130262,0.32272819103301276
0.3052173296452637,0.8046209465139058
0.8033655968418223,0.14796395925505965
0.9790521100080721,0.08795583700254563
0.7420692984652658,0.5254175261794654
3.99969574845992e-05,0.23826939543193007
0.9968606084474564,0.47903844326800565
0.9982899427818515,0.01967053365571302
0.7898773202884902,0.7373651699422862
0.9533051326095503,0.2897667686715872
0.9557815208254645,0.1345975120227866
0.9926370837210666,0.11171971817208036
0.5765816995480764,0.25045862302530414
0.9875512243547031,0.9650692021846382
0.9569668115937177,0.5712579441359777
0.8101647276796617,0.2009584315736766
0.06812596941831944,0.035454704667847836
0.09664048270526916,0.08716557025918736
0.7550394436749696,0.13727471378564238
0.9999991486941383,0.9891917968938433
0.7867592638553003,0.6225527240776297
0.9999739424765156,0.9992645501531541
0.5710748697803798,0.20229214973195975
0.20318895778517565,0.26706679547554424
0.8450043783819414,0.7572241045106953
0.9536658253549815,0.3424522229235186
0.005830729894570485,0.24240933721521166
0.5786617701661781,0.022202440576672946
0.015636092781068967,0.0001323043028852679
0.8977689018226406,0.006316347819269426
0.3369050490797832,0.05671134785937216
0.6530686130176124,0.01648816020766885
0.10207470896106387,0.12435618141306767
0.7179841670291424,0.05691284555458413
0.37618788077370924,0.2491450866334319
0.33939754540591954,0.0918894870244906
0.8501791463705392,0.08294517709995965
0.9999994005663982,0.9968742125174075
0.9933493843063236,0.559051087596469
0.9619235665043583,0.6744692271070611
0.6078480111566573,0.19248556375403267
0.011489852334796595,0.10195911651532867
0.1646624022544872,0.3688382811916479
0.917396768689288,0.3877615645245926
0.7357736555507643,0.09640075604005473
0.2520502850888223,0.0549269362224603
0.9998281464006383,0.948616628553802
0.9999999989618436,0.9953356327343237
0.9958673834501137,0.7486344796742435
0.9480845197417325,0.18365463228626144
0.04624135505845353,0.41747759837731785
0.6554441560154373,0.11379244261589634
0.999999999999996,0.9999977428341031
0.5814576665548592,0.4071452733657995
0.918036331743533,0.1853341830655898
0.8824600290364479,0.07295688857736495
0.99869992124918,0.9878014926633145
0.8863224202210778,0.16197660982182918
0.30927363721490686,0.04719453175570053
0.3497987364486373,0.02466864482723071
0.10400249850898777,0.158326974417993
0.7925817533742298,0.26926611556529073
0.473231708807152,0.32581152434902977
0.9138399946618851,0.4539733177381909
0.9866859932153436,0.4665717881203039
0.9997990882177035,0.971638611762771
0.6785175253106405,0.4990711898188493
0.5528490587350043,0.6490247253160988
0.9881046300733919,0.21154715636720015
0.19423228061140094,0.0074973231115966835
0.8746109182831232,0.2790496851708102
0.0001017688553770016,0.0408566515970665
0.7085334772778997,0.07139118394034462
0.9203399662347607,0.19044768755824887
0.3469340597920965,0.07148089585565734
0.47616690259007466,0.6623158570641403
0.018267375907781186,0.9979112759566882
0.0010321275289185434,0.05801475983518691
0.8758725383140659,0.17026898424768236
0.0013554714019995409,0.23451845952298847
0.9585243255360978,0.3841948225501161
0.5225283390422294,0.4322575781386893
0.6655269816379215,0.07625377025495761
0.4572282810702174,0.17991686880778407
0.9960142693738837,0.0005148538792276141
0.8949373613417996,0.15571022867946427
0.9774197375391316,0.48437984839865067
0.5293771676704121,0.7269550968871619
0.3044985479463244,0.21301388586081368
0.9091410442541876,0.7464017696616216
0.35597599231327437,0.07761618661330193
0.7602985237174963,0.428532984919641
0.16737623737329868,0.1447586727692063
0.5250485129061867,0.057122675289196775
0.914181986986489,0.2528167318357584
0.039890334868101986,0.0007830576292755102
0.905920878575992,0.3086800548064183
0.9996313502151644,0.9990798469844586
4.283166447313725e-06,0.12752680758462215
0.9963960460145366,0.21495587034798216
0.08316050478440447,0.14628497390541437
0.7708157687371094,0.33521513860441693
0.8105558903621721,0.271663731053449
0.9952949291422106,0.17508475831391382
0.8765260505753538,0.03302639291707408
0.00014390392725150794,5.0896983748457714e-11
0.15984540821888787,0.24162412493693014
0.019761502729615518,0.006105194796710888
0.08537450304086133,0.05698492668843335
0.03651770147077679,0.18427801638262453
0.9505342058512662,0.9957965636237066
0.3582063405304923,0.9161137659989749
0.3261629169965712,0.19119387093020462
0.26769071323420357,0.15005116663432636
0.7873057176414968,0.05395962721675482
0.9804987269654295,0.5056808250807697
0.8674451242265386,0.18454064171464696
0.9995910203937891,0.22240553784768224
0.9891432233179004,0.24242295292360058
0.18947689026256498,0.5565679214083771
0.9941079695560389,0.026768612718156098
0.3486371785785047,0.3225821040495667
0.9971921092947923,0.9256922589200778
0.7789273288607608,0.2896582665881572
0.9999977191917471,0.8309869167980088
0.47935510978363055,0.05207129735922756
0.9023383824083222,0.16295058646535887
0.9999693868411467,0.7045604672240253
0.9998815260596143,0.20328576867362466
0.969444468393052,0.009134857824593784
0.7260885521661347,0.5847203922265845
0.9710533084037104,0.37721800635672786
0.37743139400564574,0.3657846421279103
0.003166990880470743,0.0017161279208307433
0.9787746340821153,0.4262573799151018
0.9049506603450052,0.54645631476799
0.9987813683264011,0.760159545450203
0.4669197187491443,0.1664257225947443
0.8969415000663111,0.4230547662503924
0.6433559981633966,0.5267004568060304
0.8294026703655728,0.09317996007498534
0.542258530938548,0.023471103194904325
0.1787520895365699,0.0036714396065984614
0.9105017277342682,0.5483052601097573
0.9983857300227501,0.6250867673898012
0.9798264808971663,0.6555801552305928
0.9986352828660627,0.9999995221941252
0.9943709919975595,0.9873246036866618
0.9223608226137504,0.015079677120079323
0.14884522993330923,0.44774754278336604
0.05124928027397238,0.06684372181973178
0.3836358738830259,0.42422395275121655
0.9910694255538907,0.33292008313370514
0.19331698560354554,0.38957755704745467
0.00030886085506556376,0.14693561568569818
0.04464609210186856,0.05215291748185385
0.3595478762403416,0.0663480337455913
0.6957852354978553,0.00455855358352324
6.683008124583417e-05,0.012640004904200645
0.8925509903570348,0.5862965625307136
0.6842710358511264,0.18353168459307845
0.6698385637002482,0.06535300061428732
0.09121282174400581,0.11967787686049577
0.3314004314978313,0.21148684521810343
0.9322694157765306,0.016949114330626024
0.048996924743933974,0.08247619090151827
0.5893476555628154,0.12368468927379929
0.5012546975293133,0.7671594132928645
0.5537401169979117,0.22040146264303226
0.9123617502046969,0.16367299948346195
0.019792047193262552,0.19694378429827686
0.9976110816851188,0.28684695153371054
0.10274283528603723,0.025714753018908867
0.8600056353425579,0.2125189023584747
0.07718273177794877,0.07245332419301259
0.9998287506006026,0.9953157913355045
0.9999948285600359,0.5752363214895686
0.9999999983354425,0.9999999977286267
0.9152966944433598,0.3105953634123922
0.6013321815100116,0.40410841415131155
0.9579788723960836,0.13605652745405103
0.6660498637312949,0.24134344492539866
0.7168751769339421,0.018401560430930972
0.7963206637072263,0.09274504304482813
0.8381382765406111,0.18981291981240217
0.9866162411882086,0.12877597550694728
0.9999821213305063,0.935375591655466
0.8744199701564427,0.060007715591112565
0.9177786993223477,0.048855961098720854
0.03706818676776834,0.6209912920486025
0.30573249605212166,0.15346232771901552
0.46302015607172986,0.034532800677203504
0.6768509829644168,0.6070246682175761
0.6826393595297804,0.4070073334517447
0.9974905433155669,0.7168168115890153
1.2871996556755412e-07,0.008007611338843548
0.9884397699852043,0.9941559013771415
0.9923080135689903,0.028386722194265624
0.9351200004518102,0.22544920100779567
0.444387575694253,0.07100655526259528
0.7778399485902783,0.2651809293377608
0.8887747500503781,0.7853615810888827
0.9716984650643465,0.20055100530170128
0.4736702479794087,0.06573435621048816
0.9999995369983076,0.9997858548485226
0.9967849538535039,0.38549621733148287
0.9370695044036327,0.10448614677557302
0.20877801495397094,0.20829633828106925
0.09384316096531087,0.05809423911505537
0.6826288167283003,0.2675242368992249
0.9376611990006049,0.14484986437496097
0.9553926666366127,0.44702095569203515
0.9702039036636362,0.2926301464628813
0.7566918098923155,0.40024353497789805
0.7216458252805343,0.6078395145500384
0.7023764047228327,0.16010497224183068
0.9982434941468757,0.9990459290116137
0.9462489077996601,0.6453041187494173
0.38341777379529984,0.1659215898309959
0.09932676701616822,0.06951536437283501
0.9461595931692534,0.07123968327321581
0.5974108147963062,0.42744805872999736
0.7030735794204944,0.28880334098342814
0.7629810561232755,0.03370743714561897
0.08085943995233168,0.5019012000169453
0.5563216773148848,0.3183826488647264
0.962571873656201,0.07735868279872544
0.3529666627864783,0.04983770768210189
0.0842811651406038,0.06521996303453315
0.5455225082916539,0.4021459387574312
0.8936779716404809,0.11052165776164126
0.4648876466455028,0.10900536664354354
0.3253457008383991,0.18199216268949245
0.3359945603562592,0.1431569320551624
0.04625256055614747,0.5631773958610334
0.17510483077161826,0.2434871654888912
0.859275673969366,0.8758431158284578
0.9687453511362772,0.5581717066381118
0.2440164023967041,0.39187953442848794
0.7579823225153598,0.081330131595813
0.007897995463523887,7.246164963850294e-06
0.9874348003699942,0.20078086609983897
0.0077853100819278665,0.003085789202285912
0.29536876003235035,0.043675620244847016
0.8105619075426415,0.9999689673768295
0.7055489251368833,0.21420813605009248
0.7809834610993811,0.9164977642136212
0.8663652483193697,0.1758965250261064
0.9999999665756136,0.9956187819913174
0.6390488296908495,0.04281889374290943
0.7387317573166781,0.5070086758576757
0.0012121133079012845,7.063853360634356e-05
0.09009647158701596,0.07713118075922089
6.762208819145402e-10,0.14900454339783267
0.034542434353701905,0.02091177663951572
0.060330432111584405,0.330505912857503
0.8947298061604796,0.10192487769799129
0.5020001915058414,0.23946435972108351
0.7477862027038253,0.399873702858577
0.9261254769478876,0.9483973369722746
0.923315282669647,0.49733855977861796
0.7865615006501938,0.16278348929589842
0.9999725485510748,0.9996260057856453
0.8245386578895508,0.0036524329464371597
0.7816240081443881,0.06311557789724954
0.9880524919968467,0.9316457766463366
0.7392318316809315,0.33459927004467843
0.24914565112452497,0.2925303155283832
0.02379997268847873,0.033351036001476986
0.4703045979612275,0.023175888203570517
0.3060728666583669,0.3203334682909002
0.9993648133065195,0.9869014159225751
0.9994004903601316,0.9899554949971171
0.8559333404150394,0.2572031634267412
0.3970468311008996,0.11573834569297921
0.9234872574899996,0.9772434247318635
0.22780147281498092,0.2763583240039721
0.9999999995196031,0.9999914155338757
0.17106570666106677,0.26024586788934134
0.015612700811367914,0.8681053120418866
0.062355825474501074,0.632511250677645
0.9859226842441776,0.9994307351578349
0.852082952550925,0.006975601826071854
0.15165828764761446,0.09677683175713869
0.8655947063656978,0.7063188586084252
0.08276568179583581,0.02092568592030399
0.5191015931223969,0.9757540418975323
0.3145412225166139,0.057907674245711506
0.9998956840173969,0.7720252772518484
0.9996005067458882,0.37751945074859344
0.4746834936594539,0.038268104195363084
0.38050666453512627,0.2551167979865875
0.24279989141140312,0.3684940087564641
0.4397808189470283,0.09887507578720214
0.26851939664645474,0.35234136483830375
0.015745948221781804,0.10281936556068996
0.9737292098214665,0.10167505535714799
0.642811412090611,0.3312911502881723
0.7383315474985772,0.3180193291830172
0.9042157917943057,0.7521193302573728
0.0884785610263454,0.14586266299560144
0.9999999990386563,0.8981242553617398
0.6825428657638576,0.03309597964524868
0.30305495462295146,0.003992218996655638
0.2916208651084386,0.46573495772703527
0.880084984465881,0.20498015425879654
0.9198867069549841,0.30394457782710466
0.9739626146982943,0.06978079558321047
0.9731721887954718,0.10595182097278484
0.6402032371076373,0.017439784666325005
0.8241264468442576,0.5797558360065942
0.8870652652142816,0.3523740359215184
0.9794693041352978,0.23037044811582086
0.866065554269648,0.06668316982516888
0.804921887810663,0.09445015411117864
0.9513104211109523,0.09862607500561069
0.7440388975094566,0.06885465089435773
0.6293108452119481,0.06652229036761541
0.809197702488991,0.18269430968961392
0.5111511265568369,0.05493091923847337
0.7447567424657627,0.6843778974259856
0.7014450012421136,0.10664170487888233
0.7141402970637589,0.5966423155796988
0.022456105280039246,0.01360803576256282
0.9983333325398065,0.5172921854369322
0.9489141796261595,0.5688666165711302
0.8029220763300099,0.02445114875582892
0.15800651341066324,0.45624449093735353
0.7326612049853747,0.0955934649087588
0.9430996544251401,0.33644114091950844
0.9494557574039276,0.14171515200721185
0.9316265792949565,0.2632858050004917
0.9775928531038278,0.14649513230040356
0.5359868149255449,0.04615066253520614
0.7739080225629988,0.06649979213093647
0.483021892901314,0.03775384553932656
0.4710102995181806,0.17611452885027545
0.9174856824495785,0.3442311528749711
0.7903904438619674,0.05413693222559204
0.5666800102696464,0.07369734276306447
0.9890133086793994,0.20203037922132408
0.0917806874569671,0.20695642581930554
0.938551521816868,0.9654213379852439
0.9999999999964867,0.9999866662384169
0.9125773549581736,0.8154090591251253
0.8484066759668965,0.7034570349940021
0.7930252887376069,0.33853735166757604
0.2294764995392206,0.1838528621393808
0.9940118670578214,0.9970754338158073
0.6839335621938533,0.10491920821876764
0.5714666533827094,0.9999711538008228
0.0014996393782242298,0.0420799999601372
0.9864005854695784,0.9055764752913587
0.8380671027464385,0.034470066124020836
0.8434751803012043,0.07342000897071377
0.994000150700272,0.6703744322013563
0.3283970752248645,0.2024763343089214
0.9202390608102233,0.2157926554852318
0.5686879663764712,0.2489187865064579
0.9999909654663028,0.9999999288851791
0.48832577154316104,0.044746688183562526
0.8800631579113408,0.8192080106006474
0.7936506899107554,0.07659411212782118
0.8695314379554286,0.15293783577417888
0.7373657096562136,0.042355075914036686
0.9331165860483163,0.606672605545515
0.9979248673743716,0.86412768914604
0.3971704051285216,0.11890687737083347
0.8366375908718113,0.667628981603456
0.19726421626411228,0.2676124202537498
0.841410733887632,0.16203676205766063
0.9998432043309666,0.9997961983154113
0.9630706337109531,0.039954508497999676
0.6493584691212577,0.0764424397895199
0.9039168363440966,0.04129337903010361
0.7835442012782031,0.46543521405773636
0.7159829137924589,0.04471865021440105
0.12105854818268076,0.17597841110538204
0.0062802420703560275,0.8258440210540868
0.4441466802378435,0.2683768935710983
0.8063180631369331,0.4984853628454779
0.11569424715795208,0.03243946908224107
0.9944526232691937,0.00551121924469942
0.6283248736629227,0.9992111819060846
0.0032236516701551663,0.8784407523445829
0.994912020866967,1.1884048413434735e-05
0.999999999999326,0.9942827028339393
0.9963724834895081,0.35489229955909696
0.538585322593228,0.5715438315434965
0.8735627623627576,0.13296683505200105
0.952675613451675,0.12003802212367329
0.4395482235542211,0.3448874954586406
0.8117772288166922,0.7387988167120096
0.03076536304047222,0.00742712555553042
0.6521297129225581,0.7389207838611827
0.7991771011477594,0.03250028379930368
0.9252343895286622,0.45040498770113696
0.2322163035079455,0.2930088363716137
0.8469901563602805,0.3832949381551473
0.22907041203229778,0.37634674408597146
0.8986507582958858,0.4359448827542884
0.5234942300485916,0.00806694457056994
0.48152811437794535,0.2131223863711477
0.994527142953212,0.2716947249319564
0.9833633081545471,0.37023947510753125
0.8288027741545578,0.09941739965854855
0.6994602428077703,0.20132547214223076
0.47345780148600886,0.016226271106462516
0.9679784740178786,0.24057245320741832
0.8812166376675328,0.2635856530045517
0.2734288060167581,0.17195193611435747
0.000888087213173033,0.0016670588210792104
0.15897597606351022,0.017047723708405616
0.8373849014590615,0.5046811444248904
0.12586002083261585,0.1611319517171694
0.025060586006145844,0.40114001446140396
0.9805268797597321,0.6729833531687264
0.3578260891826902,0.07962000995438422
0.06845234028872865,0.16193699550499677
0.27901460519015137,0.04163619388651875
0.9586900065869021,0.1390351582853767
0.8444763342864503,0.30086847527587524
0.6298915918204254,0.14802430642206876
0.8428713845709468,0.11966255792997743
0.9593422313137334,0.7214429901478151
0.03170745259434501,0.01758438548593361
0.5051631635293542,0.26581749175024366
0.6198059679960246,0.16972199295623508
0.9651217184441008,0.802052983890423
0.9968278787565222,0.9179635759027741
0.5768758295346845,0.29549117629496136
0.8311880871707847,0.511213063226292
0.6087370577278179,0.11352531049375222
0.9353900271846286,0.5731649522058359
0.7407136782499424,0.28328237457432354
0.9963393338181232,0.3631106794458501
0.39453090197977064,0.11589983023717103
0.1104382645625783,0.3454975608549319
7.354184434739672e-10,0.013454428635333053
0.9312145123803458,0.20987597029929278
0.6373333665064208,0.01372339195380398
0.5019490932371447,0.16576047562527038
0.9994706340912712,0.5480066422091292
0.013485860979871294,0.11872292711333246
0.4190054441854558,0.5017468389103158
0.8749505116241433,0.6363905582891684
0.4064519750532514,0.10239727367425491
0.22420013835866398,0.33002839551758695
0.21610246504444047,0.36574093979784544
0.9995971557840245,0.9956029453198436
0.6581347529592689,0.05083316732513527
0.48337841100863943,0.3789099122679412
0.43398120848353366,0.7583133669002882
0.816914487279016,0.05816276777175658
0.29019279172800394,0.05582464219956754
0.9999781020412878,0.999998188354393
0.9993257536614264,0.795288790556982
0.8646976893704716,0.20439787999740544
0.7894676205701657,0.03086247025488774
0.9984236384572319,0.870922991864616
0.25098664404323723,0.018136501689386283
0.7853687325772923,0.25904413957055683
0.996021160608782,0.2741570317241195
0.8682244590963327,0.586307811896434
0.0528837765218051,0.05180131752864692
0.9165793434370895,0.28498770222778996
0.6707777448327681,0.4032318865349238
0.997327518452623,0.8153277051827242
0.003322933438332282,0.037815045745518444
0.9915223588098244,0.4579960974439773
0.9388257369506653,0.20162181432136594
0.6492981296958539,0.0245927023191621
0.7958629325945416,0.8425305128107836
0.9265473208683261,0.09425685735633237
0.9390160989644029,0.047526956054983714
0.23979827939689272,0.283439534274056
0.44850913758319777,0.29571264477478343
0.7913401202609461,0.15096190806186247
0.9999989876944655,0.9670709909492128
0.643157366377591,0.4266485612249352
0.8975155317653531,0.71468407855099
0.3368804468091701,0.17215732405406026
0.7993590883650957,0.5788909200696143
0.9939221118766179,0.918337815095443
0.907269269880529,0.7009709838147741
0.9999996834404341,0.999609723181576
0.8681001070172957,0.7892822636001426
0.2959651302349713,0.02137450549190302
0.7179838865939291,0.5866254725230229
0.8714469189161972,0.6035239936155595
0.8566752011437687,0.00198705585517479
0.40715039193726915,0.06267746661823446
0.9942291356833912,0.14771405056570047
0.1150354977084901,0.034964921218756204
0.07475725740203154,0.33697019316083976
0.0772027693302044,0.2927160569949856
0.5503237012619498,0.23830277233420114
0.8634215746025794,0.30176122308328107
0.6906170774093491,0.2120226390945922
0.9309413337419434,0.6031797138971327
0.16723900140937162,0.39501923938585487
0.09816244266843864,0.27176024503265295
0.9999889154279785,0.9227315918660959
0.900654665197277,0.962625699603607
0.9999999999990994,0.9999948490028897
0.9999768256085904,0.9921892292475087
0.9978037379791186,0.30738269900929194
0.1693479517150895,0.39705520625635027
0.9328318582166083,0.59537264498638
0.9999999770897571,0.9999996703204191
0.6925121679654939,0.10466613845887537
0.3931505064215127,0.17051604657204214
0.9808611734763077,0.8079150886415526
0.03653317672900563,0.09251682715592206
0.13862999018364214,0.1215697663502163
0.9694318147366711,0.021029343221185333
0.8871468570833895,0.1457783672237825
0.4471511568569537,0.08749993759906731
0.40524525928883626,0.15106361551576739
0.9999958289840687,0.9969141139677923
0.48305300902348575,0.18222517923818315
0.2835777342509056,0.8530705087401133
0.6046890141418533,0.466388960839275
0.4904870445761419,0.2586294044811115
0.7834231244068788,0.32852501197203726
0.9584481793432231,0.06199207174553667
0.44048133135205897,0.1461027783248373
0.7805867364911342,0.020526543286094014
0.9903278895929383,0.9025059769813127
0.6839548914564388,0.36801306981338355
0.2256984056541947,0.4527473447963703
0.6496352439352682,0.09904663275321826
0.8925629807411593,0.3483409949324467
0.21939017161147947,0.24883512567076455
0.46276622962989467,0.7585489719913203
0.8865851874521392,0.45449601122143324
0.07647728036242309,0.2018686298960633
0.9941668565173211,0.007694034860567472
0.8658027917109798,0.43761310353045124
0.7232497355993889,0.9964317544241649
0.5840333810892852,0.016560833701691476
0.28664888412539663,0.2491620025938156
0.5392185568312308,0.13072545341389358
0.513335908905052,0.14123073103326583
0.6008175591439623,0.10861637294616894
0.00912928105390611,0.021819609155794836
0.9559462391608039,0.381303824484247
0.9999999339804596,1.2055510768465395e-10
0.9599249891265164,0.005612814912037679
0.10220427362672775,0.010973666269810702
0.5350755710465606,0.1781000737751654
0.9919479888357663,0.002258899908895889
0.7935001004268318,0.04570331356961519
0.9999930636519458,0.9999543387338152
0.9937734619622104,0.6278800286475422
0.8698848190063572,0.48383986121890593
0.737805232730518,0.1269941167692705
0.9991895354141659,0.9335094447374749
0.2672393855042182,0.06606714002490295
0.7341548270112254,0.30289226929753726
0.7180218691143572,0.7706677145414302
0.9954007106343886,0.09375865893746481
0.6929933307323244,0.2273185663108534
0.9858931425991133,0.8784311359016039
0.4110088282508112,0.023663958583052674
0.4221031282875037,0.058101311452328136
0.18820623001031297,0.6327466025298802
0.17092430825649182,0.005877410134861718
0.890761035672764,0.9588953542722767
0.7997585705125704,0.06645786716238972
0.8173457853557661,0.1608797421821672
0.5209977691310425,0.8048599097325692
0.9999999998914915,0.9999999075497858
0.30906154606937614,0.02553792918392854
0.8997323997561019,0.4017698246646049
5.445590412502049e-06,0.006847739996867569
0.9152655310822343,0.2795151487532106
0.9914610038642221,0.052848676972262275
0.6079254974644599,0.02883096140408489
0.13742752498532113,0.007623195064442742
0.36075370616466895,0.07397960828313473
0.9915439575167114,0.015133794085085443
0.7851588177233615,0.09898887937301423
0.6800295647354127,0.06011473505440718
0.7421329628150998,0.18664671029528032
0.7975748996895188,0.10930111206002276
0.9795583855994804,0.9795897814345201
0.6257888061408343,0.8090351132149697
0.917591654689158,0.0893511373771392
0.9662593496099519,0.29668383446660646
0.23324264611558682,0.4176612325084614
0.3825425014649044,0.8522332039356008
0.8467652599946589,0.8025049748877126
0.9962770376595839,0.6386408902376277
0.4692395085077969,0.17093133238000768
0.7981544222400925,0.6711371093679523
0.984188565510028,0.49796826235080976
0.8868891329415268,0.6210085151908686
0.979333771714527,0.14184620577047108
0.06498327477244037,0.1368649995789499
0.7894150042201121,0.17804767756508608
0.06858067087924863,0.09204402259086057
0.8992591847423772,0.09404258495030259
0.10418721765651263,0.028014545565516323
0.9698725162509286,0.20541212071358758
0.0008496490853362238,0.08855210847180989
0.9888014358969328,0.44545353330043386
0.08909672375924443,0.15930766012598066
0.7686620849001967,0.15703209719745428
0.8205906995138009,0.7068764889686313
0.3197913761002084,0.520082041200826
0.7756162883080638,0.4412510438548866
0.7207265268086384,0.0047348458138244095
0.7174426322688674,0.021345384319957753
0.8938589659000837,0.4432546589241143
0.4084720592059009,0.3548550668023604
0.9559139861430977,0.15623020022860243
0.8684030803429584,0.08198266474445093
0.016148140305841423,0.9223534484059903
1.2700076429997979e-09,0.004106332869956998
0.9956435831510531,0.7815725174281812
0.9009956779815881,0.008957270902207114
0.9999998864976949,0.9998760254287685
0.542145391091013,0.39338065117447135
0.8845785505742068,0.6643041341279629
0.0869373416327313,0.13015158894312745
2.246161465261076e-05,0.0008225578081929867
0.33487215839394924,0.17087590306250966
0.9692683872495168,0.47767009697908874
0.8642313212348173,0.35856241291333907
0.6434015905679838,0.5187044329513494
0.6482809335625133,0.013452592938573212
0.9314320420107006,0.04254329672189025
0.962556961534807,0.42949202606773196
0.8781853341512096,0.8798313732355458
0.9461205108568846,0.2504898268303561
0.943745879049712,0.06788984406470112
0.9490919045713994,0.21140298651341297
0.30896002581083026,0.16090658516838865
0.38191838430659236,0.4886039542578698
0.8559468929609008,0.5821210049217095
0.9990405251637352,0.3633159440850807
0.9845003169705757,0.5069217613471899
0.9807456630699029,0.9316772550138243
0.998703449771357,0.9999929006905405
0.9813073342780381,0.9237101521871147
0.9458900612224598,0.03922596228078351
0.9946096696478305,0.685588971211014
0.39201509128343254,0.031910225814675355
0.0025410480342558566,0.0119952986709998
0.9466819946977889,0.9296000546396334
0.43289295305418446,0.19437633751615657
0.2327855481264393,0.008556420035810634
0.39166913768742895,0.013904236135971847
0.1849049642501985,0.23985444110182716
0.005346209431997925,0.015280542163380305
0.39822164070508903,0.35851700564301836
0.9370869041241963,0.0967215294454666
0.10655464220915746,0.35520292762921774
0.4865034754956771,0.00903405054923981
0.9573270402099897,0.08133207519265294
0.3954865548920374,0.02720796558658018
0.7550522735820309,0.7561171062100377
0.6269939227764482,8.954882162934951e-06
0.7486049186747427,0.26999715792905876
0.2012674111016111,0.40082185156022854
0.6196594241102735,0.09143148535077952
0.6318484318640688,0.25536939146712695
0.8529545973623105,0.6022866599595693
0.8193247617897725,0.5199090431739206
0.8076092450690798,0.00035800276315522115
0.646385799277111,0.06394879706857563
0.7659706953638575,0.33699188684191284
0.9606752516955839,0.0986868559346356
0.0059789109566911755,0.016815659246854728
0.9018287400498932,0.43827606095382554
0.9926108256441186,0.8597937554452965
0.7582585552898894,0.024694911587458745
0.9731933630776237,0.5678677938681481
0.005454689573332273,1.763670315351186e-05
0.7247689088409485,0.055197094271560804
0.6652482328519244,0.00856235677179461
0.9897846001850329,0.3073002635089793
0.999537750671474,0.4895169870194621
0.5288246248922772,0.9191538637330181
0.940955235791073,0.08493577403718511
0.10199564055496814,0.043959105310184834
0.3289302695735123,0.13869353416648234
0.33428167245400664,0.5285210993070903
0.319273598920436,0.06912484921901285
0.46663660474230906,0.2806772708152328
0.9197413526296562,0.9331013560869064
0.16017082436716754,0.17279790808930667
0.5101331723115082,0.3223616726481265
0.9917337297823251,0.20402545237957512
0.2373816767806108,0.09728623644953184
0.9999999999192565,0.9880704655103337
0.3765449580988901,0.12407284989176245
0.8575615700039203,0.12065177093175777
0.8187949318474942,0.13928457548097697
0.9985056509898121,0.2287325330024282
0.9527713924894661,0.06049616642395644
0.8862667881264595,0.37093146476141575
0.7838100077170529,0.06646788902445046
0.8737451396232558,0.41376407034806767
0.9936662069607151,0.15126170387216134
0.688945257156402,0.4721406640451967
0.009351153784878448,0.0108982553375121
0.07397006499758492,0.22155130431662828
0.9995152286215716,0.30965888284684256
0.39874917283424743,0.0664126480871574
0.8941822546546767,0.3801132968698151
0.8972812022791878,0.012472058990902039
0.8966610670127593,0.5696974559004176
0.553039031407364,0.35670661060360914
0.48265821522186275,0.055412247556365805
0.08324880478833625,0.7859120933583041
0.1181347765537985,0.016715150385576014
0.966187725513251,0.02463900997456963
0.5616601988813864,0.5321966768488716
0.3873623497356155,0.08130513271361972
0.4955887569307865,0.2004314735696208
0.4213382436173322,0.23378295173231944
0.9935579748048379,0.7775330330429856
0.1895270268851528,0.28087247418950645
0.9999534002336884,0.9669553226969823
0.9070729899029215,0.04305382993247528
0.46708594836368494,0.6170799249010652
0.5590269342783282,0.7495294999579285
0.9999876743963547,0.9998093978197097
0.7869127176721455,0.13915777589049252
0.9996363282540952,0.9851122973458408
0.9882686237258926,0.9631012004107374
0.07573746460161991,0.0285795622203449
0.9789314580957165,0.08690536434169835
0.5408296750604611,0.6291254690808096
0.40328423501952326,0.5406201835927993
0.9750969748794628,0.7028709700290651
0.9622835920413217,0.08921474657435655
0.9929169402892095,0.7770341468472759
0.5683563884038129,0.02054003812225489
0.02541935395316109,0.018324783603361604
0.4786785542903386,0.1073511218583481
0.9999652883218993,0.6971050536027202
0.2555600517633087,0.22938641817194497
0.5413675014446804,0.3136727054531012
0.8130893849166361,0.008672510276923999
0.6018948264941596,0.015131311969305514
0.9309121391290383,0.6369948079173241
0.929664650005846,0.047087886212569215
0.7914038639622172,0.20143282932535916
0.9939328937783647,0.9824125736328675
0.7933698790718293,0.5545607965691499
0.9998554639088466,0.866852673674457
0.9753122939384006,0.21199303274992068
0.5574384493743852,0.1379966884570502
0.6331053651013467,0.3886141344780164
0.9640376907772131,0.40688784931087363
0.950798078207309,0.08819908785562387
0.9053667212713945,0.06599390550083072
0.9992125556541912,0.9723463898160833
0.23556824564163406,0.11735713114056354
0.8676301171519303,0.3248719092404124
0.931807019120791,0.2769412998153004
0.765629467002462,0.4402237172940646
0.7832500806563942,0.23417776049755717
0.9229745626770827,0.5811678209946589
0.9972383580519398,0.8786875449451533
0.8113530279827683,0.19284500205936222
0.7901783626265739,0.6138062537773623
0.6871054077833847,0.6985216041956814
0.9788010570644975,0.9883372178835212
0.9986881047195502,0.9233898606745833
0.9967083780668814,0.00817430527906529
0.9834622811117092,0.18163983735045497
0.8209156021057417,0.44424691845912784
0.6636734631397052,0.33468805071107854
0.9889832029897676,0.6007157854297809
0.6492210684191789,0.04455197161146346
0.8827927626658786,0.16606612328869796
0.21987363809904176,0.09345227519804611
0.04649044178000079,0.19163200465125488
0.7765110540417755,0.000608187706754659
0.6644015750123987,0.9741354914611999
0.19317653686667885,0.1502040711883139
0.7695329952943529,0.6591026563313109
0.894169814613134,0.7995362601115374
0.8606112886297845,0.19951316851357995
0.045774137351061304,0.21172394290943777
0.6254153402208943,0.13826057233365666
0.9334276164667413,0.29303426753107464
0.7852504909013635,0.7073333862827995
0.9988019530767931,0.991449870156346
0.9598011507424462,0.4844886858699852
4.4199460679690524e-06,0.011403936912403654
0.8741188706586754,0.09299564909959962
1.0,1.0
0.26367815156915203,0.13797118730075283
0.1605555995029417,0.048357447746291624
0.9988556133162462,0.9746802249379172
0.6146115182004668,0.4439715208896447
0.8880321041810432,0.41536466877217915
0.8554118050814842,0.5146162988291166
0.22254864377660624,0.24821292954293178
0.9222293646904538,0.04567096987805665
0.9999987704730295,0.9999628702942556
0.9671193150352909,0.028082335528962964
0.7662996260216585,0.9999970758894268
0.005721622107815421,0.05785879071319596
0.9107406906466589,0.1112522254601073
0.9905850841985036,0.1140536269609825
0.2670780825503191,0.39731984401317677
0.18539029635674387,0.10338439587959282
0.5930766497075582,0.08240281952429052
0.989141280880413,0.31924585134540834
0.3493552934651455,0.3328165697786538
0.6455927093588023,0.4141681139688667
0.954054472269174,0.3056959116756538
0.7754256305522518,0.21361667813516655
0.9999999988805864,0.9999999915717233
0.970329487653409,0.31972998371968453
0.7936251348642301,0.0209608167464083
0.2667398527627082,0.1701965772661108
0.6608608131461423,0.33259824237494284
0.13743376655961587,0.03179649799562904
0.0032987710819951084,0.034846154652220365
0.9936675880252271,0.03910686515865501
0.6465690098656796,0.05790336267842445
0.8874169336537509,0.045586190037416284
0.017377913941440132,0.1173806825257435
0.9906382316713456,0.6529567069712223
0.6728565252740286,0.20152956298154737
0.0072053537944741595,0.018360736635885336
0.9754663437896086,0.1582988756709379
0.34397798470743707,0.4756425184924498
0.6090500787366266,0.47268822014351264
0.05863801422688443,0.004585306687679152
0.9825845605050554,0.5418691273492897
0.9843062477166172,0.14798169033661723
7.957205084777885e-06,0.0023579405044180934
0.8096821611281805,0.638098992200346
0.3216462666077637,0.15227333442683547
0.6935881902445244,0.8124758330701669
0.00042292897440852716,0.000200659728853211
0.10990641508576322,0.6360076911425453
0.2994110729901272,0.001486465678686962
0.7834846214340091,0.40508674179951976
0.8927037675138431,0.11631259897214237
0.8630240167020348,0.5914882909934311
0.9972215137139493,0.4653084906587394
0.12011810005152497,0.07388886798438371
0.21401710410314156,0.1364480558048529
0.11428230880575345,0.08946735213763635
0.6688671545736317,0.20524050814732925
0.9909890234618298,0.18478839078703266
0.0320112971211519,0.01620983803970736
0.9575554035522007,0.0746612481287108
0.6188547668392752,0.02119139411592952
0.9918809970358284,0.9974498508102994
0.463539522612132,0.9675791074920723
0.5150345544985804,0.4261350988412969
0.18684385494101577,0.22712723374063942
0.04888037646883351,0.010503847284380153
0.6618014094751529,0.035148055873127686
0.9520195195475576,0.006921857077175253
0.9975019101898158,0.03758263397563922
0.04828905037321346,0.3737709487009048
0.9478134281274501,0.010659071436103383
0.013272717346653232,0.9882536088749421
0.005353174503351131,0.33856994735815177
0.39733046002902134,0.07390403205471895
0.6636396785364258,0.6412777875842524
0.7245723619191287,0.2460481324525838
0.9847736097425293,0.09478559409137967
0.016514762230733615,0.149925349678704
0.9190383457976925,0.2774032086681784
0.5279094869659315,0.31166820574703796
0.18632221464775947,3.412865103977509e-05
0.7801755069842775,0.04462578674745794
0.838829498038844,0.5773541822449964
0.9513355630869572,0.6000987278803968
0.7534088809914601,0.2236760927309329
0.0002536412836831633,0.4473921611314037
0.8734131702312875,0.5614703747979306
0.999915460974841,0.6194071146033873
9.383151678991242e-05,0.00512989003271724
0.8726259346237937,0.16253302027728056
0.5502859297010326,0.018161674665624936
0.9661091012075551,0.4093529416685898
0.7534099008194416,0.25676550687520494
0.663993713159997,0.1858906782458303
0.9999968049573872,0.9999965235045513
0.33539135071550275,0.1394266847047816
0.9201392439325224,0.11470056531122173
0.9484886217122699,0.18314065597885198
0.9992811259657371,0.40426993448726467
0.9298457203377448,0.26608255461316754
0.8862912730263638,0.053152222148643485
0.6647920618428611,0.10990722787973557
0.9970913051403973,0.4270018920663315
0.6582398346240612,0.5856569518052411
0.3575297299710968,0.4464249774713181
0.7514751457011625,0.682725356830591
0.7110649275943299,0.32343607008351954
0.9586977587231847,0.4124300427900272
0.7717100927880997,0.5878291168253169
0.30370888197199725,0.15775670533877204
0.41375445825772056,0.09697773547146353
0.9914711696516701,0.8191494896255106
0.07102681465251322,0.030701259097823567
0.9426602364016401,0.1206769504735217
0.3872501337716002,0.8908497911306158
0.005349133503192691,0.07498018098349686
0.999999989295294,0.9999999224774209
0.999999727932425,0.5588538017857444
0.34285024912045275,0.003285912874414999
0.5448984172037291,0.11996693399355107
0.9998292060500036,0.06124137855702831
0.946875676350741,0.05735821534375997
0.31135242157267917,0.1400943876252156
0.9999997830651622,0.7749357725526733
0.887843331157408,0.2358181910611869
0.3541187664540774,0.16671662506911963
0.9022986678490548,0.3415158068257634
0.9991242215667108,0.6339901270359679
0.9998240528161091,0.03203335719123671
0.5165583951778077,0.8667582367032491
0.8505609478559845,0.13923491690265438
0.9995255872360991,0.7944652765586343
0.9425887349387843,0.9331346969108791
0.673250794203557,0.06393317086664678
0.8812924678667836,0.41273884557627055
0.4578728016017738,0.0690422984090424
0.9996622802921146,0.999506357211432
0.9999999995732063,0.7732513340023749
0.8335770512794829,0.15416351519581453
0.6049913111415913,0.062008433765371025
0.07880777275018132,0.057104661950640685
0.022727638326445036,0.011177584671885175
0.9788368623000615,0.9622038386415993
0.028896939460147836,0.03933056008527243
0.19420059524314284,0.4387172995562906
0.972374093713148,0.947005718081466
0.8236307533783591,0.19144349964632987
0.999901234272805,0.5249736319788662
0.49559374857031574,0.18523200206985216
0.7430975269867655,0.11254181580095807
0.9913132154698343,0.7376936751369557
0.39763952253493223,0.12122443421389811
0.3602680317143092,0.07017932241412135
0.4951999285878468,0.6890306315353601
0.5977855583769617,0.004843980884621761
0.7624707821615129,0.510485832902231
0.22534310951124595,0.49326585704771264
0.9033218547568009,0.3362809594503507
0.9998988576393029,0.9992105368052063
0.9976816256180475,0.9988774910986616
0.9921675028659699,0.9758363173797663
0.657162664879179,0.4181588892340657
0.9783383751295437,0.30696919301030684
0.6019581280550361,0.035251323143583715
0.8630002933833164,0.13618961023504617
0.7910341281161426,0.06457428555112903
0.5882471395132017,0.17383414359295088
0.659267900179679,0.20669355614662097
0.3157114835504915,0.10972220263286667
0.7232214467888708,0.5782074268834634
0.9511287867406836,0.008236378566769778
0.0013708833972997218,0.4718862286680495
0.7623052727271706,0.2154404571751422
0.5249162300499017,0.0027168545431600767
0.10002278220820959,0.14900452744625772
0.9999568803278627,0.9969571225896219
0.8010306565815485,0.1507210454422497
0.34329309270959785,0.10073344900792354
0.2748096212201046,0.28377679749006524
0.9929692172554971,0.4875970750591588
7.110598163590833e-11,0.0030940210287666702
0.9985770717030231,0.6398898081149307
0.7312470502443881,0.1012072762860262
0.4766435495956394,0.7847347283553231
0.9902933521247387,0.9955567629528258
0.08591845625854969,0.15513921413975246
0.25916999693906173,0.6946946350619032
0.6899965172289904,0.8231288506174544
0.6148747703215899,0.2782695867649729
0.8088798067737626,0.9914769514546876
0.9022101921275184,0.018027611925881037
0.999040797147662,0.25751902995895437
0.9991596488695845,0.5929995512303506
0.647820173649112,0.047964732644687307
0.0016424830247626825,0.15383504726854086
0.5405412941844043,0.05906485773381404
0.8747244944429522,0.19545898772866396
0.9102776325418708,0.04881543181064893
0.5885913470535644,0.49501833028696973
0.05303341937465774,0.08928108887162825
0.9291309205726311,0.7476075289617542
0.31941269681142076,0.019032284843808776
0.9624982731446607,0.025694100395456734
0.6514440387544441,0.5591979124202635
0.2606846295071026,0.4758788486137064
0.9658731100967307,0.14552493572149128
0.22082135722029436,0.01343744025490344
0.98474874060015,0.1814649048954547
0.9712357604161969,0.35141098747184946
0.7705645066767909,0.08034327881995165
0.9992683630955116,0.7901525744198183
0.9736103311022316,0.16832817786867973
0.7104205915442073,0.11226148060830336
0.9969207414634357,0.49442502174558806
0.7737829255185145,0.442857696843154
0.23354637753550458,0.33146494162942597
0.24306905149184077,0.005161284320885948
0.979212225708836,0.2600017338373967
0.14212517715632283,0.012260947296845204
0.8278697547165181,0.19873691827745976
0.7858830714395598,0.10118873327105497
0.9103443073197535,0.06736124960759411
0.6219634755358314,0.047683451766874746
0.6837313947121364,0.11996655895778459
0.9609001042681841,0.3043116911953976
0.9925040322711451,0.0015465776460613844
0.04845080184325857,0.041216448629342074
0.6983948179194404,0.02301987822705186
0.8538070399167053,0.5407906691822866
0.7572002133403593,0.11698447728836282
0.03791624984839917,0.1759454912530877
0.8461219409908846,0.08822725438402931
0.6520089580292481,1.7489699324995765e-06
0.00754594960095102,8.013820539685577e-05
0.2526615695226339,0.06529316183582647
0.8950044346869621,0.5645558922933407
0.9879860409998897,0.20224013354981865
0.7704382684680069,0.6860958661430773
0.5696418309733544,0.12115305542353128
0.9489466076651969,0.002443443594788101
0.8654319480925942,0.5003589825024812
0.16704719751113742,0.14642735665725692
0.3063246029154789,0.18323173398385384
0.8132362061217177,0.2013148875822339
0.8527629371029115,0.20084479937615057
0.907200808052368,0.37034120534108145
0.7697141693059774,0.1471526864095614
0.9383866907441316,0.023787560534837344
0.9851958626431591,0.26795493967229256
0.9834430795927015,0.3142844568058742
0.8649596393258756,0.2304298219881691
0.30859087912176675,0.16450203995356075
0.4906954438123014,0.24848443065820502
0.3718329050740762,0.017271195053814303
0.8173966465313064,0.1380869237462696
0.610291191099845,0.3893181413928989
0.007661170220664845,0.008790160345961412
0.1382503118844424,0.2848406733975479
0.7438042718351978,0.48097580860897193
0.6047078299891416,0.12718916275934497
0.2034719137216391,0.051875989236896576
0.15739054391379653,0.1877474425547751
0.9999844483326863,0.9998307777001156
0.8453510389372827,0.6105649808107958
0.9072275373733689,0.5082503698425115
0.27468499338987357,0.1962572794796978
0.8865591639816874,0.013490891543617456
0.8274120301716398,0.44963312093321695
0.9689903603626474,0.3217215742344747
0.7852527733779344,0.4253091709989539
0.3336186462461244,0.2501086650071353
0.6872917766142349,0.6524161845713695
0.8464048677467477,0.31252826419482554
0.9984239300479648,0.9999999999999738
0.44754143803836327,0.5109598942287292
0.9994712464857078,0.7550588763673945
0.9974065873986135,0.0026329814187432475
1.0,0.9999830866910687
0.5658160799858158,0.12303767559553527
0.5776286412517941,0.16781206164748189
0.9773271073443496,0.6103651677962442
0.16802940702790187,0.03276385460338837
0.8680955799302368,0.153013486084996
0.729451307337253,0.24426884445888822
0.9672435611058718,0.15657464733405463
0.9507842464710015,0.2799121298718607
0.9098846152317945,0.9991600361657644
0.5723168731503494,0.1569155300929673
0.11296302512463383,0.09249399713725459
0.6494001020164392,0.104075601981641
0.8715189523233826,0.3856610980446441
0.012048739506873464,0.11792989739303751
0.721565057980483,0.07432586932933374
0.9554969689035091,0.3581487271261322
0.7784935021140968,0.04881308310914263
0.7186910658530353,0.05612140030136089
0.9995969782713431,0.16712538744391747
0.9774890977401608,0.30417085206890715
0.9644309274728504,0.15989992068687983
0.0015353062853732168,0.0005043281002166292
0.6820964239833698,0.3902177033327045
0.9609910955274835,0.9316510894490633
0.4696994693680135,0.012813715792111262
0.6735493366171489,0.2158703113836412
0.4322251512914278,0.2146417605770399
0.30517402956322953,0.9845888702748717
0.21868707408573437,0.048973839776076944
0.13391123346999562,0.2017165543366651
0.910575416086114,0.2695542040452155
0.9983112339443895,0.04197485616664689
0.9999926315300455,0.031130241645923366
0.29944328039863,0.0753427563999019
0.8917882162256032,0.13564737487856762
0.037090021104621375,0.3058856003823218
0.9981826880950044,0.8209497417558206
0.17977859843346472,0.009870826371358533
0.5924514113599469,0.0008663722437391337
0.8460896172390208,0.3718724554348221
0.9999999993577732,0.14901286973595315
0.6396575250900443,0.01448020487638231
0.2267786407661212,0.3959084723220433
0.9999999999952595,0.9998977330678834
0.9319624858189098,0.36306826592596125
0.44606434606051826,0.9128289164667546
0.118048308581629,0.13669767573966057
0.5956438679719839,0.08826574947024328
0.13282234826789063,0.11498500659480498
0.0016203628892776953,0.8276735933951176
0.5597601465204194,0.07635867833391068
0.9995970387810713,0.008687177090570188
0.34646138611509375,0.3531871049963499
0.9746491637347815,0.9999955859909821
0.7105731936550009,0.27848853245919697
0.6771455991429358,0.0648089980542283
0.9999995737042257,0.0003185406519704124
0.8230337326470535,0.4121309314099875
0.9610013402936459,0.900928255428129
0.006146224137065257,0.002966350838550294
0.9401771376572023,0.7800186603530719
0.5973509407063358,0.01787528220518537
0.9991153562895597,0.0002016558288808707
0.10344479867695759,0.3984329657974518
0.999953202771931,0.9804110002953299
0.6833418024530352,0.07433459983754141
0.16614564976341986,0.009156888615628186
0.9226272770517477,0.25927880436919953
0.3734844844131076,0.3275636675038064
0.08366022460997337,0.7485683617276847
0.9072752735024986,0.05296645055557936
0.39064412016235867,0.011536519810696054
0.9874337087646543,0.4897267901683498
0.7918784236479499,0.9406479125934445
0.997479650289573,0.9999605375453356
0.5404604242608081,0.015842989340459076
0.9999999885363065,0.9999884907245904
0.8818835218379473,0.2027439840611978
0.0437409495543936,0.0131445655962851
0.04164818553808513,0.005786583703529963
0.9874086399036205,0.6948290447265612
0.5211754337110867,0.09038908343684315
0.22277862659530032,0.021029724212972507
0.9357181930527732,0.4942346044083411
0.3198086231737039,0.40914088701369666
0.4602597724101427,0.17998573692010386
0.24954826453283852,0.13761588767338345
0.3607842891560258,0.10950432478248544
0.4930200985247702,0.06144891807750522
0.7145805611031869,0.0291151804321847
0.9866251631157904,0.9219319057683115
0.6648803043083943,0.041451998782509686
0.9902499198011663,0.9634997200736358
0.9995720472206171,0.957065687880601
0.5087855033259617,0.6281616896076747
0.42239211731813286,0.06402531996751515
0.12490993915207342,0.011190787501031895
0.6362262431771589,0.46284789311246055
0.8979124306746541,0.1958941775243606
0.9739143282239733,0.24645283928173836
0.9976583514010761,0.3627483474610733
0.9220926743910881,0.9915872431208608
0.7512631931165807,0.24260521754233755
0.9941219955765058,0.26747351167983807
0.2301086138265644,0.3557485398109981
0.8828907307273316,0.17679232663793348
0.05023059872787474,0.014084007710068434
0.9316866372569589,0.028665651245884403
0.967474457941297,0.265400528626251
0.9756558742074247,0.8542636012139122
0.12840737839616362,0.0678105183289451
0.7606874709837327,0.28908257431737927
0.596600944280262,0.046739409433880545
0.7827276607224318,0.01863099089877887
0.9635010093628804,0.053595898487115365
0.9996282051467973,0.9689752933047998
0.677762481658858,0.28604579244510403
0.7565494454454943,0.06408053776775391
0.8763380478003758,0.9894338334421313
0.6992690198909376,0.13033788870992946
0.9999974283254569,0.9911658834902181
0.9020355311717515,0.9999857426034515
0.6966446710308126,0.6409242717365364
0.9209909265872828,0.13121482930361453
0.0988521129255578,0.34417283113601477
0.8656422072120503,0.5140329987028981
0.9999900409551455,0.9999446162189323
0.9390791093324712,0.2320999955937554
0.7811789301652861,0.25707698237679966
0.9999998956622671,0.9996552552131063
0.9999941941353251,0.9553980354310974
0.9594152605814871,0.6051614239906961
0.9306933597285346,0.23688957214551176
0.9986024307070374,0.010331268225365575
0.9993598597507511,0.6767102734656327
0.8128834441020539,0.21686267884818075
0.9999973903037273,0.7090391931514392
0.9459891104404221,0.41463811548269314
0.7323385426597186,0.016924661899445612
0.8572642675482882,0.7160775755210017
0.5650635038126455,0.12132220833268853
0.9713397432538037,0.5332154686593957
0.5776358078701097,0.03407673130331663
0.9163337602950244,0.6362501049137006
0.9761468389375346,0.6943754504034341
0.7258647848398693,0.26491472696197915
0.9233505072210503,0.35076036703094876
0.8374895059472989,0.08286674717708156
0.7240783270592074,0.04428519497467222
0.9903325268818399,0.9861560555951538
0.5257518249548191,0.06885585820387537
0.606838446237603,0.2395601938719691
0.9385815490594047,0.033058219346892896
0.8972005355009897,0.11300888757723905
0.07322406778538125,0.020074674336661418
0.4733720001745985,0.24102202236902698
0.9999832123581434,0.7845109918759268
0.7402196581092075,0.0302172665184376
0.9085776511657663,0.46465002056324106
0.9987756626477837,0.2851942798513004
0.8336087400249722,0.022532235298958692
0.9855785182558368,0.24644733815568867
0.7024137077119915,0.022605705860460894
0.006024679767097653,0.5040229028199227
0.9791618180500968,0.6388376150477096
0.9448641943589823,0.10261947875199745
0.5983015925821124,0.04801681187896293
0.1255780173954227,0.5620804087815673
0.23833972331021624,0.15412293133171281
0.9780778209853472,0.5701435204967984
0.990601626169284,0.03099583326119126
0.08868774294580017,0.9462621871618815
0.9713366708840006,0.5501542379125545
0.6300755308770756,0.1733542224416813
0.7926412415346376,0.14921378930028117
0.9526849174896956,0.8657983713442019
0.11229669136156153,0.02218099977887982
0.910727153288084,0.27979759121587694
0.999195285198521,0.9592018840398673
0.9750884291167126,0.5853920423253516
0.9999969585396052,0.9863867893053078
0.7416288227747172,0.8102035079590796
0.28841185542315434,0.2939192494045623
0.897497471556584,0.11118864620138515
0.9999515712854878,0.9676313353534888
0.8070139954202454,0.5582836430689208
0.7973332363515652,0.67573128085753
0.04629996363623622,0.009935155228141455
0.04187285417255108,0.007451703284995939
0.4373937796061541,0.03192589870911619
0.785129590168596,0.0017218598588240098
0.9942017477243744,0.9583894796353142
0.012040757794018999,0.0029033229656915674
0.9774191228775932,0.1548985012281167
0.07954874140200457,0.0431211340605887
0.8872324914180365,0.6487693895832813
0.07660137021278872,0.10642890570428108
0.9995326871514302,0.9974989977115429
0.27941522068571106,0.8593603060720141
0.08067863093137971,0.10349964519398445
0.937499612608575,0.1242845982429413
0.7926470302300516,0.013595734056623749
0.5520315901313602,0.3984304478772681
0.8559713006285586,0.4207632660792225
0.9021281080940987,0.9243882449092585
0.8817034993140345,0.1550990839173084
0.9718705636543769,0.10772900833520022
0.6009414830948765,0.3298622726835746
0.29519631996008094,0.4127949174465214
0.9974228020948256,0.6127068526608478
0.7433339057821822,0.7815600975533011
0.48231989443511103,0.13163964226758107
0.05367228629111952,4.410714016284826e-06
0.5885913470535644,0.49501833028696973
0.25618205918988607,0.02755012343683216
0.3937640023982987,0.8541893799925334
0.7897726553200605,0.11918958342498881
0.6631521441947359,0.0734709184219031
0.24042367877489396,0.2064021325368557
0.9168692619137335,0.4384307047705071
0.9375356124820731,0.13811486153687788
0.7208622684133167,0.18040058270854478
0.005340688098736158,0.40107772972254485
0.9502278961587671,0.14085923117904667
0.08015362582599149,0.048250716638943814
0.7079969180058514,0.04866997677216688
0.7617298482067527,0.507487589755797
0.856360662177132,0.1814988467903515
0.9880154872449252,0.6049288004752448
0.999874659479374,0.9994057720018167
0.9999680226138594,0.9456874119293212
0.7330090281713558,0.1303093359466248
0.999999999997917,0.3300180010038192
0.0004399223943353702,0.004620081764991475
0.9999993074894155,0.9148824088144283
0.9149756120040204,0.450817169615178
0.0028256196045756514,0.08911044883971225
0.9549192378042966,0.7754539481542918
0.9967616645072552,0.8411614882475943
0.6296454630215571,0.19503872920642568
0.9591811577298228,0.7240243696760583
0.8477419362760961,0.22307500489626716
0.9337924151630593,0.20560970763466782
0.7392530439988176,0.24095078446959106
0.7472566450749186,0.016709405887350585
0.9997324855757221,0.3799272992739271
0.9999999958680456,0.9999729998171389
0.8904144785143187,0.008181831888286435
0.2143234197737567,0.18650688276882207
0.9130254412227742,0.12621506627409917
0.9455431302051716,0.160444580964032
0.1766477285332821,0.07414403888889165
0.499533654108491,0.6654775927759893
0.7271995557353992,0.09121958048824569
0.5631619099421385,0.060827543319124405
0.25373289195278875,0.07087750562672343
0.9912091115071545,0.5907366982014858
0.853299364608767,0.41148230980673184
0.9376424539419945,0.19035879109071902
0.25048376036646425,0.2587619493557065
0.9262795045450932,0.18469382599312184
0.998993084977795,0.9796097902420571
0.9999986130401016,0.4543990476306383
0.8638853854790574,0.12334362818722909
0.95028336982922,0.1311435640602396
0.8898139269620714,0.9179248792392467
0.40035283243679765,0.039036377942858434
0.9999731247465126,0.9999224289533982
0.91451149097878,0.06540667682331545
0.605557805434087,0.16375340473145888
0.00021010047699601694,0.029218467392942964
0.9892204070592504,0.8530240702592994
0.14656497668797108,0.18471669269004656
0.9990377523713342,0.04584077030103431
0.43704926263557964,0.08684435780219701
0.03805696767659097,0.0061268411838119735
0.026246797030944274,0.001599005372577883
0.9876310972628447,0.5205545589255337
0.7554233521348366,0.24841294119487398
0.8052691082512287,0.060710729652024537
0.9830272010626205,0.5303400220184934
0.3212464092232013,0.9993586884055635
0.9601955087207464,0.04610320326924795
0.5105482294247101,0.9727152253717641
0.06987615496326592,0.1775545299002086
0.956159305584089,0.44599383874358806
0.9119438390458432,0.5185688793593114
0.046234354318697546,0.006711722665976915
0.821778129451336,0.22856812959581085
0.8665228083373355,0.38882701014304266
0.46111740388362354,0.03291122148218755
0.53165993740196,0.15859703292067454
0.9999978784435128,0.9999982222619496
0.9808320326009549,0.4391998037541848
0.9509819820148872,0.9626651771926035
0.8657689492001004,0.1307477914726891
0.27347550633916534,0.02035180798212723
0.24986168205341217,0.048600237703854396
0.7457494326248624,0.8964122307634875
0.09190807137397598,0.24929210917543437
0.9944246376054658,0.7829631140229774
0.9268104341383883,0.3465219928130008
0.28472867175620703,0.1922290179281399
0.02147530728738966,0.014320427932220131
0.9140657402952426,0.46323105485837546
0.326410433963017,0.4377629030487054
0.7619414160149534,0.1956599818580399
0.37804822745066813,0.579460580147266
0.9963670836132116,0.09355960039953061
0.9999109274911153,0.9640800428563648
0.5981234275225059,0.11577214150788491
0.32331509963908434,0.10483596355973626
0.9461964296964179,0.3552479992937026
0.995841064691701,0.9772237508823193
0.9991833246131795,0.9998537761922149
0.9973571956490631,0.43482132452637917
0.9999999792360881,0.9902800378182939
0.9271345944968578,0.16850341990899315
0.9400545096197146,0.7096478990635045
0.5780481044864899,0.013286973474727327
0.6591262432118862,0.0240693792611198
0.7775451736184827,0.2893936642004067
0.9999985132658467,0.9994761668250566
0.4751054084051771,0.7934750664585349
0.5852625340876773,0.14822643025114887
0.7763142282255806,0.83015054260474
0.9321084569329137,0.25562553676068084
0.6214357209405809,0.23990286576524367
0.9192382924425533,0.2218155963495687
0.9734426183688129,0.49740037466504355
0.5068040889377899,0.3268677882565926
0.4408665454744767,0.7144628220649011
0.3570036863055556,0.3968753898091966
0.9995861183641709,0.9611131095501658
0.9092546138625343,0.11265800999191437
0.9168489618539294,0.2149278852383966
0.07886987801142151,8.384226703489539e-05
0.9971886308953469,0.7833982200550298
0.6898295028133218,0.16090264339639734
0.0053221487610047215,0.22439748253217023
0.9649133442550026,0.23261292527268418
0.9999999992396718,0.8391635412872039
0.4234436787155803,0.21861362174806157
0.890956734170108,0.20520291687545122
0.9733199146473206,0.08653424999299493
0.028784029974388534,0.057325862990907535
0.9999999897633209,0.9769499199822076
0.8405587674266464,0.9281880226670506
0.9684771963663331,0.387732028551774
0.44271112350446146,0.16201238878070137
0.7515326729364489,0.05479349128030185
2.311580322702882e-06,0.0005928970880273287
0.8088994679714826,0.047705097709704644
0.8227545006591436,0.04029285348772762
0.750463874939377,0.2821750801385299
0.2737963735828296,0.020596546300401825
0.8549428741694434,0.3008632677856006
0.06824499814587477,0.01147454249740267
0.48141326113091504,0.2703778781653102
0.6665582634182513,0.08532802197672186
0.9199492501632957,0.1132137253810315
0.9763370860992565,0.998927613571387
0.5067446230839436,0.12560693110297105
0.8347535534949079,0.6439360900210603
0.25726976231057247,0.0036362908214625763
0.3454275859663897,0.02070131120800654
0.9225776832461968,0.999749386667944
0.9228518520267585,0.20820343000651179
0.9675625368796891,0.23158106276209867
0.6377688702910962,0.552653541333886
0.9999999631642796,0.9997900078921073
0.9999999957039954,0.9820611771851638
0.03311296982235707,0.9880033377193945
0.06757208968285469,0.06257580639021565
0.2730662715832455,0.0035078950850686817
0.9999999968167504,0.9843761667297308
0.21352225982467865,0.0019162935506966323
0.5981550333919109,0.24177895360032456
0.8607617700309798,0.09605082229068507
0.047005378851310536,0.04424206589569625
0.9978839101949138,0.9502169636723475
0.6155717219954181,0.14643899290602738
0.16187382137104694,0.11555015142927937
0.9639938016815878,0.5161583278905053
8.008851318087132e-12,0.04382866565851075
0.8476485986013207,0.3159605347356742
0.566942826648789,0.10568748439367164
0.5930348083890894,0.13061821513949515
0.8298220901781297,0.05369524122845713
0.9782252569768236,0.2466467627096698
0.98986685432623,0.23310681505525818
0.9984600503134398,0.6031907868824797
0.9939767937216848,0.08648361027427774
0.43358448101144575,0.5635769673056013
0.7540612578232571,0.13005826093143197
0.28812684688421075,0.459668221165991
0.8458517571798337,0.7507048572850545
0.07354605363954517,0.39542608276722996
0.2414826703207358,0.08695982444107982
0.9654506585700353,0.3395393180566389
0.2627552418741051,0.018536599504356596
1.0,1.0
0.9999999963200528,0.9902471432635764
0.49390217459249,0.24737836121700185
0.032940143731798106,0.11915072786214938
0.9856050416205,0.9702951046691434
0.15418135610374906,0.04702867353657531
0.009765081190166818,0.01342487776309705
0.5605117396832616,0.32626417824501497
0.9735882097260357,0.24588564937324175
0.7913242259134643,0.5643112288299453
0.988925699613584,0.38503956774785897
0.5289250647335154,0.1282272672805263
0.6501695120065029,0.10757976075431996
0.9215803895584719,0.12896588146614907
0.9999999072190471,0.7409248393422698
0.24365421256931105,0.49340470938079645
1.4417060003153882e-05,0.7184153070254113
0.9227794391110226,0.13028256586341938
0.6893468848155854,0.11194717105634991
0.8037825400569246,0.24621345168220654
0.4145061796708192,0.049805997414505296
0.36798109270655416,0.2219159345876911
0.95996796358854,0.4035844819944222
0.8291589941783206,0.13130752479108743
0.5123115324031183,0.0969171401555565
0.776250214353938,0.14050332028244258
0.026851229914126817,0.17024832259837172
0.7124709979008743,0.09037353332521526
0.9663943088178187,0.7144993460009268
0.8996352961878356,0.5233388998965686
0.7853225435203673,0.044798203176912
0.8757732314908105,0.025831517855294417
0.96728108275309,0.22083182442528657
0.061309689197802685,0.3649288104482994
0.6852122383877236,0.07613724645031479
0.8045812477159998,0.061557580670182986
0.9999999999303203,0.9657393741877264
0.976921904881491,0.5402265947956209
0.9678201270832736,0.2477985590878444
0.45314227631682363,0.7758630068818961
0.9260647352677844,0.6494252110578144
0.8384251732702529,0.12879552343433756
0.9221409743938707,0.30616166777645065
0.015327565516767793,0.99016278400483
0.963584073772325,0.9781145507824354
0.9995613422242201,0.9999846479675519
0.43312904509566014,0.3518796209947446
0.9743753852985475,0.06204634881604008
0.005739184380566388,0.005818870888321608
0.9423363735972183,0.0006200513767399064
0.8342057244888827,0.640725468883036
0.9993257539838828,0.21373239728229487
0.3527518789707216,0.1620261150223985
0.929391033724234,0.8996265787645429
0.9999999999999384,0.24444454994129544
0.0008085406153196955,0.03912902759023461
0.9978132063815427,0.5578137767530477
0.5118708109336392,0.0366664050309142
0.9543970995722435,0.6387788035867307
0.9985648157158763,0.9999610387278937
0.9082465130930929,0.5298892028155088
0.9857296684432284,0.05148027196255949
0.8607998048810023,0.3598387085673827
0.98281598740492,0.5115794028664133
0.9753002906834164,0.2393892731964354
0.06804654394326316,0.32654963654662006
0.2646831181676209,0.02180422248081925
0.0037748817523703907,0.483162147983642
0.9999999999683977,0.999994497936807
0.09450442323206816,0.006681440395991741
0.968516476233624,0.5842923399498885
0.11464318268432097,0.026461788941368653
0.0025373354938331236,0.0011667958551926142
0.9746185405804361,0.9089091590941276
5.984565299130599e-05,0.9726531337861953
0.43569723220136963,0.9996209143030192
0.5319862641680811,0.4243712884965919
0.9915858552763285,0.08267752242969649
0.9780957333957315,0.3367718727732201
0.9602402984369794,0.3875463452787808
0.8591214383799606,0.11454807924103083
0.9103441922752327,0.8736081011275474
0.22004510933434634,0.5073707289411835
0.8615607249280947,0.44110147723406
0.9531596630774434,0.2959928660963926
0.603519113208462,0.16511377518390016
0.9220080181320323,0.2574671307135972
0.07169789296059674,0.01282153857170638
0.8482613942781418,0.749836663551879
0.07250856929901665,0.0027542766985417535
0.8902300995345023,0.559145866568923
0.8706962062434642,0.0736896894292971
0.9713200470859598,0.9116374497266848
0.9997212066084509,0.999129672880001
0.8631936780768428,0.5212909240402919
0.8270030559211575,0.5997154424076919
0.9938737827356167,0.21505809020688035
0.48192492625348626,0.22525972763087487
0.9999355332550363,0.7997116332650147
0.9118022834436017,0.029093327042846322
0.4035494448717066,0.998923596998113
0.6706685296671798,0.2697769190897102
0.737149391692694,0.6591716831427387
0.9971212009250611,0.38935651712799535
0.4585383609815182,0.11240897555217978
0.08214409377582793,0.059359950133387115
0.8622535170904031,0.13350708316467583
0.5538943367020046,0.23918290817219984
0.5543819617021557,0.12487256087838712
0.25950757802785523,0.14035238103964362
0.9026857621856286,0.422367892161045
0.8907964911121168,0.3912108428665248
0.7855365197925327,0.7095812914169082
0.7822415447608542,0.355543219726161
0.6073140094412,0.28636592401668537
0.00016634785356275917,0.02545147400359748
0.911154990242615,0.30191540650071913
0.9376431659493099,0.9813437728757858
0.5885789998240013,0.37689833623502045
0.8788755907335756,0.2110932958010273
0.6882777601328638,0.46094920879989776
0.7171881736595089,0.0006245658189182345
0.7180782496114321,0.1029596353222353
0.9982015428033483,0.905913465768477
0.5108271655065865,0.18164608848640545
0.8066578419066766,0.0701650823313415
0.9832253758037154,0.7639052910575801
0.9981463916777206,0.0008949560895828918
0.6682659607563837,0.24532704806721053
0.0031997744086692407,0.0391755698473084
0.5150196933049892,0.06199856401082327
0.36082599598944837,0.6829248367199039
0.1633774454005692,0.08021658217899533
0.9988906966446854,0.602583325617919
0.45402547070311794,0.11904378874467153
0.2750763021072631,0.07743836429724126
0.2783061753667194,0.06730650757273782
0.7384764120478049,0.11476586267902704
0.5187855131269459,0.039124204637946414
0.819328117633623,0.5960064557947142
0.06628175730237529,0.9973607464875838
0.985625482230729,0.08143564888407695
0.11255969671902626,0.9824463058378133
0.7311561670866121,0.4648786907460098
0.0742930405658604,0.015710094855862333
0.04949777066481088,0.4503285418337528
0.8077864085529691,0.7757047279218356
0.7789181068712839,0.022960988238603985
0.7874341547670433,0.2645650956572909
0.12449283911873264,0.167512302069785
0.6132462286021526,0.0934739288521217
0.3625826331276233,0.003720987331312966
0.6318980683034915,0.018552745951148718
0.9347476321062335,0.05277226961529426
0.98831990871783,0.9863442796142025
0.48171333770940356,0.29581230366956834
0.871288803884447,0.5513724102308036
0.9611896904422578,0.37447373470812695
0.9685283115564018,0.9319347861414736
0.08494289698738357,0.061929716154852765
0.7748109371089739,0.20329720055471873
0.36931673848848245,0.010719696034097403
0.29131213704456865,0.2559336122315305
0.7807514507098933,0.38285971484628123
0.9040113503639675,0.025085704384352585
0.7798332924700472,0.08175927969243285
0.9852244148272765,0.447978653517168
0.799298895031311,0.00738510955339762
0.4969486520388852,0.46435528274603693
0.7524500932162791,0.4620943782542748
0.8330647581345624,0.14934507401072647
0.009961985620518076,0.10096675379213362
0.9615824256046762,0.9736626054619619
0.39407626067959706,0.20607658744324353
0.8832861634574013,0.050056641565819154
0.9999980574979308,0.9557289086821579
0.2419979334303665,0.0390530465970032
0.8538403069048456,0.0021853697768494493
0.16382711660945948,0.027088000178956975
0.9415074499759264,0.37678322966240213
0.08265307170869521,0.11709056091325562
0.7474062432190348,0.7147750910019446
0.7345556381857355,0.3420145747293038
0.3502322895239462,0.05906125370741708
0.8907281843086883,0.41489970120593395
0.9515422216732278,0.984483768077237
0.5184749319251649,0.17788194410887403
0.6984156618693405,0.6247864360315882
0.3850462435535669,0.06689020065413782
0.14154469602042197,0.9816507774101761
0.0818863265876978,0.15760950001022953
0.23741355254976923,0.06608930325601152
0.8518864186553006,0.1679980628681861
0.6347125009789665,0.43595790991912803
0.4887953019079411,0.5504145001322359
0.27417001739108215,0.910226789501926
0.8631884671403143,0.36568572070534705
0.9412023996797633,0.8771113091016858
0.8368322853593909,0.0872695261646628
0.006635735228558885,0.1540392826483918
0.7874231855444621,0.08636810334325905
0.4030724948435917,0.13862010074806486
0.9995343909282023,0.37082614822070603
0.7113168652647708,0.09697172407048492
0.292671994841565,0.2950092061544168
0.22220837475938,0.02737834838745081
0.6768180117127566,0.22617562121612347
0.9977652481204456,0.43517191365680913
0.0032088316801047036,0.05223936497428939
0.9643654412687006,0.7606980382596202
0.999999432784595,0.9949203407149126
0.639673382392998,0.15625127196064625
0.9991839181583702,0.34682601367489907
0.9494514541224904,0.9803387258721137
0.4448093973535077,0.08017023723213083
0.7705271703904749,0.17628106148567338
0.9440981584005679,0.25882108825349154
0.008727071731649702,0.09078073806553645
0.8788693813195456,0.025039394971876138
0.38371911818653864,0.10158707011461246
0.9807283448788775,0.05498188171347027
0.15735530789445729,0.0037354874403532526
0.6307079572839411,0.6451562783501147
0.9933627810438251,0.6309782458808204
0.4970980652452451,0.3139709670854543
0.34704882053033453,0.8138623550816594
0.8990888932692173,0.45945368366133243
0.9989634218994198,0.9978781593048851
0.99990426764999,0.9998920313096671
0.9292717480582149,0.14096678397716822
0.7194183800879561,0.3474837256381004
0.999999986296593,0.9995775794629885
0.9467522157889093,0.8816040953975031
0.16450447757912415,0.021330953814714903
0.0015609348855220612,0.0006176071168480863
0.9959318046657991,0.00032623912411972874
0.9635537910038509,0.6199626790885338
0.831864710931105,0.10617281404019906
0.853061036971716,0.734353603386559
0.9999999999999926,0.9863356440873688
0.8081958892961895,0.45937427109063633
0.3478529496635226,0.06560514914429075
0.9136573675170205,0.3923422586757959
0.13372772165494684,0.1708350960824757
0.8782286456015317,0.3756306526078734
0.6282626680584248,0.15282181897075545
0.8986239336331148,0.7436225202328872
0.15826517789774308,0.007847442943706137
0.7741024993870388,0.5601400537608354
0.9175341948484141,0.4965444233240211
0.9976497894912184,0.015491628524127223
0.04097388813401835,0.03149193690428955
0.6588119912308829,0.2926704218184111
0.5761934071758162,0.3951024764606134
0.9807624080186864,0.5955873147039303
0.02926440602894203,0.10198011525000931
0.30057335858147166,0.21116353076612798
0.5395998847511603,0.3421759702168882
0.9818147414383268,0.10125651345885457
0.009966863399258253,0.06298192820569748
0.7213347558038379,0.11797815039458315
0.9996688635772927,0.9065719032892567
0.7203508463136793,0.35915298684557456
0.07453933742007741,0.16880230063262375
0.40556946246786574,0.40925074433871583
0.5412696138836361,0.12763505732107494
0.9653954234262477,0.9993455221193537
0.19234761122124816,0.32886119896936505
0.9968731353372285,0.17576966599701146
0.778180661867037,0.5087820013614683
0.9994052083124012,0.28020025308887836
0.3914664583528707,0.36102678600874394
0.1983293684591348,0.1455186789591074
0.47580197621892,0.10456289743869651
0.9754651202402804,0.42803183138947415
0.2527380163093351,0.11460805516182257
0.08788570626009501,0.4299903852331296
0.7181357838515595,0.8450583487695172
0.6657308425606258,0.3960798160029198
0.9614680099807927,0.6845188638996279
0.9731782750876304,0.4021942359918745
0.16780101709411613,0.004865088365795054
0.005990941357663641,0.007601613063828143
0.7417260988476359,0.059421184044133324
0.518864111972364,0.2888240177721043
0.986491158894125,0.2243436041933632
0.8619004884649802,0.24971460137935222
0.0884371202101245,0.06428133608786966
0.5203050535789256,0.4345121355658342
0.006144101783199153,0.12186439206425016
0.6252393274211405,0.7566443588321771
0.02280727789731171,0.16200227853520582
0.579982609943046,0.2662979123579515
0.22461946479967632,0.06969630508177568
0.7153063218761582,0.0011453251842058673
0.2082927050656557,0.29346105065219275
0.7695731398563689,0.5841456320776973
0.6761947012560249,0.0549411177866467
0.10517700351601389,0.05366718487595428
0.9955500106273338,0.022724673549110348
0.9171309765846637,0.2187352719517171
0.9105863251342442,0.5767094331473319
0.993848231212002,0.25824279383221554
0.9984644889109534,0.12402963115999267
0.7787762601009866,0.3696763297157811
0.980568040619465,0.828474616634494
0.999964305920731,0.8995679360597721
0.7573020924576267,0.2105307433881944
0.3892882157494282,0.37345609338701724
0.05524933077945738,0.001190959171213662
0.1554510902366047,0.001977876823283035
0.996382428425654,0.9773540605439522
0.03585053491250717,0.000604105130039813
0.5506850180603027,0.14607463609613067
0.940345847228607,0.9167594222913747
0.6962259889571718,0.24436913933429236
0.7194936358875916,0.3598776756699976
0.9674910476327702,0.5571946628572265
0.8793185202274891,0.3969581477119195
0.9858353633704539,0.741968873951395
0.5555146319442495,0.10457982974387088
0.008007712878660858,2.2073285555433405e-05
0.9744108614549427,0.40480125728732774
0.3732085248681406,0.15788673014273757
0.6642241186773663,0.06114753835024294
0.25346329183679,0.24797322252576057
0.9872358741715487,0.4093405491800366
0.9806908663655534,0.3523362390135806
0.623494210836081,0.19230068157330327
0.9565886826446318,0.9091540407683094
0.946704856167609,0.744879078509286
0.6898319782353566,0.7931849620382436
0.4499584630112739,0.05371483310954337
0.019722844469017137,0.21834569117614586
0.4365902270574874,0.23486860823661204
0.0018757592815440412,0.18051678439841787
0.782123497681009,0.38712848971837444
0.7191144638243927,0.9969072658772394
0.9972781438832041,0.9573459684414142
0.9999997573009044,0.6314682075491714
0.16269847351887137,0.19060843312806663
0.7606454788275057,0.07032166362811047
0.8155714996521563,0.3361854560689524
0.7493557310552891,0.04350298791226319
0.2238736499678917,0.31595938652281735
0.9999999542342013,0.999991543722006
0.33532357323655254,0.14201626002365936
0.9999969677399121,0.5431471653546118
0.9185432854972286,0.38234089097195023
0.8164394585185883,0.14379269440906664
0.9998196752783687,0.9961162083443783
0.9999556393511241,0.01102487280994634
0.986428164127282,0.06195837505397511
0.9032543150491644,0.21583976721146333
0.8523256158108395,0.004078846763458866
0.09081106612292572,0.1286215988217342
0.8459387773917333,0.5583530305785909
0.9688727697567976,0.3782022067496729
0.045097216454075495,0.08160966557676712
0.05427015594156119,0.2849623786703909
0.9973726998686986,0.9119287812693652
0.23015753396438662,0.08989841057236908
5.720194351260461e-05,0.021490599842104233
0.999999885120617,0.9999981695408668
0.9606920023350091,0.03850565124547633
0.025800147388498625,0.005610320636026589
0.7068822941082625,0.11464497023449353
0.3084570426660687,0.001430474595397649
0.0014708933983962292,0.012809817102515964
0.7500346016846003,0.3900654765387317
0.14916686180415495,0.01694556053802811
0.9999380045522909,0.34770975218082983
0.9999994275877856,0.8929674590895106
0.40293097330698413,0.09272732967180952
0.0074890599558528744,0.03986708859900909
0.4916674808149453,0.9385327483909734
0.9998111034284066,0.9999452454287131
0.9771267268435408,0.09006537999925548
0.9931893133132262,0.28099260427036304
0.3435931514898827,0.19281477781602757
0.9796890163902895,0.23371188765677045
0.9967832799887028,0.991747625794811
0.44714514706473407,0.15817836775227187
0.7261798787623993,0.23951304781199106
0.04248500597778078,0.07835501769894056
0.12045504997547164,0.04996522399154644
0.7398943173364851,0.3681534713220686
0.9457041519822116,0.08747619898178945
0.48116457626689746,0.017457394128843427
0.41458884883595926,0.0058338370658358495
0.5915945505304361,0.16562741278239487
0.9999993713662044,0.9999813996618909
0.0010580642609566459,0.000537285201722703
0.3098799456688766,0.08265377363929527
0.5318509426094925,0.1552365589846932
0.9064983024454266,0.07336977960634126
0.9999619108014373,0.9999808152214982
0.0036288771554661824,0.005436100548780863
0.857651284177403,0.07629791168623117
0.9999281056027328,0.97194962106704
0.0009872715005453051,0.046434502659285004
0.9998534761135458,2.3816864007502868e-06
0.8822386506030723,0.197015048540405
0.9999949366931568,0.9999975227405349
0.6963916073371249,0.49387676594741425
0.8950364344323852,0.29655427097540055
0.44641233994708907,0.2371924959341682
0.7627735719008529,0.6997097441456872
0.06111183273751001,0.05456391665072762
0.05323059279875462,0.15635039220900712
0.40489276054264883,0.47340240895239216
0.05026621790343988,0.03450814113762818
0.942094280040024,0.17214393755898424
0.998013164030913,0.8580719987565544
0.9887356767859329,0.9913574695064521
0.4923716000220751,0.11309887534209738
0.8056168694069284,0.8105400954124584
0.7875333559428814,0.07393671932074657
0.9333850466166498,0.4681960248357255
0.32914051970604286,0.030143744442253633
0.16814376882474968,0.019701589610068102
0.9440859608003682,0.4631226898515473
0.4233809278821438,0.12917804556082446
0.9232405701327092,0.37360497204528315
0.09359784188410268,0.3690588920981249
0.6572330879391384,0.5122175949044836
0.008855196679323805,0.2937527619185688
0.00014438995571574008,0.001338120463183773
0.9961173901535185,0.025286409635097883
0.49919085919071426,0.1720065411048008
0.41948679261641764,0.5347105640327816
0.7552721282553341,0.38460143768775684
0.9012729233266048,0.13484692224564354
0.06453283047397212,0.08861912395829703
0.9225580337125272,0.07574248946170334
0.9925397282434072,0.028809441175505265
0.3574311065930525,0.2274157600186613
0.8041783359480756,0.11949209803714908
0.9999791781905806,0.9999992714181816
0.9867637255251854,0.9985695054297435
0.0005080282532480535,0.02001790602334215
0.9142731107929857,0.49324664001777296
0.37931112343595874,0.02998932583283333
0.9941393726825398,0.13151415501215838
0.9725801586836758,0.06463860166418063
0.0064942378536547,0.001849652602360499
0.6660813610805605,0.28490405104851474
0.8292761070683671,0.16351011108577854
0.9994011079790077,0.15213793829583863
0.7560964930508336,0.05299605248098005
0.7794644981491151,0.18001155112234513
0.9068106301730495,0.40672663319273566
0.2961698368877788,0.014051698952967056
0.24235409540899014,0.0439908653516325
0.5639669958422912,0.23398000933565846
0.5206952003762743,0.7324483086702225
0.5595911209835063,0.029942980507889298
0.2415462857342191,0.06403048184594165
0.881827621226665,0.0009943867692845056
0.9030358614843951,0.006343240653447048
0.9876588289414031,0.2047663087808145
0.23606957559590475,0.3498250856803375
0.6705907331098192,0.0329975925341153
1.0,0.9999999999999758
0.9638364897518249,0.3716712959419436
0.7636771831658895,0.014101535350148875
0.20156264873137741,0.019764319586223454
0.13541971765759891,0.19440051832855834
0.9999999200562261,0.0686551232551846
0.22019843318270493,0.09537878993886459
0.3358370423808834,0.16787515791426244
0.23347326992885686,0.769042810729469
0.0016252170235443793,0.01739217618979556
0.9999842639807266,0.8551239807347086
0.8233480887415938,0.4334223030902607
0.9999999477206741,0.9996337234824335
0.9429390113609749,0.166444472637114
0.7379407703219718,0.07634067439064178
0.718219859144235,0.21228690347555385
0.7918104598240003,0.24917470285693347
0.4120727358048064,0.5529901822836064
0.9730787131810086,0.38560463721237487
0.41982121547402673,0.12064944149788683
0.9701244131457828,0.14955900887867213
0.9601276522668398,0.8305515950648908
0.4922260843789954,0.1337847454486057
0.02139714016616375,0.03937400900920006
0.9999988796764736,0.9301077460592446
0.9937290358112435,0.7478937773458014
0.1142153599034991,0.3602888798740957
0.3165569881395441,0.4761168052846285
0.4342009385819853,0.2907953921058417
0.7872052449574997,0.4084695099750312
0.7722662249135894,0.32452508530537
0.8497003049599257,0.09493573979413178
0.6257834458269353,0.27127512278414
0.9999998200082257,0.9999980306902903
0.03890631830169564,0.012237914959243716
0.990411295866239,0.4675028967022738
0.8258890277403101,0.31767659462811426
0.030364141900351388,0.13737474899293514
0.6210516217504696,0.04117510725090322
0.9931180515376842,0.17543034760220128
0.9927551717913791,0.08105485020317822
0.9348598197171201,0.40626671170948997
0.7215386601379841,0.05985017813440377
0.0005190286953222969,0.03784268100385186
0.9999598746734483,0.9999914585868248
0.7036237157987691,0.0773240653404741
0.5763338145827658,0.5361140886956225
0.8888085094712482,0.12744320413183494
0.6862267668720112,0.09379706207153288
0.7761299754152959,0.5202644530761272
0.9990708870376195,0.9442394825286633
0.04130212484534279,0.16385866371292923
0.6746460100341807,0.18119155172523702
0.3114183237242473,0.450263783583109
0.9999999995968465,0.9998176976008396
0.5444259861152523,0.3233603992154004
0.8116397055104168,0.07542810908522715
0.2999922096275782,0.27473504248129127
0.9673884328580497,0.13646773289645783
0.8552261109235675,0.05886700953397601
0.6277008578864758,0.592775647163441
0.9863734026133232,0.5903975594676141
0.9798065934340529,0.5058332419481993
0.4049797368141298,0.1848601713464339
0.9694522436435747,0.09151111889614638
0.043272506390895346,0.17879564161794165
0.299300943222161,0.13116305260884298
0.4665065467028631,0.02583317367993329
0.4159944251831881,0.19275480859529168
0.8681974534133255,0.036382918412846584
0.23370434811518082,0.29931777038759216
0.9999978113543383,0.9987733609347961
0.9955129229057622,0.3514291142427988
0.9820780696218642,0.7165312379618948
0.07041282905425506,0.03528274062743991
0.999999999907304,0.6582720817680682
0.7030921561908146,0.0334217596152777
0.14405213265621636,0.1739935001268441
0.9997624028983018,0.38787704042737053
0.4272773075599465,0.2125673427114115
0.44721745579253214,0.02878204803337392
0.9655852885428271,0.06842938114637373
0.5065557120037062,0.3832098705916656
0.1695251776238007,0.8451543172671508
0.8845270203067239,0.058676501064871156
0.9950806777406018,0.05004410898401563
0.9999477237953294,0.9338515999664628
0.9999996386564902,0.9997958263564671
0.703076661224401,0.6579125134150087
0.9561599661957739,0.27969207670019935
0.5411046300294537,0.21798812012561924
0.19341962577057228,0.38271041916707543
0.9515367086197466,0.7462128148110986
0.6372530163155008,0.6251158079367645
0.4616767920879311,0.5522815141325752
0.9808901766635025,0.0735798783053574
0.7648249859181788,0.051057538302720085
0.17017791499625573,0.27986904767104015
0.999998702551865,0.9996978160457797
0.9423192754816583,0.1907410191174805
0.9972279461171458,0.6217761037108109
0.6394352814714958,0.31076445566253413
0.9736827119682328,0.3050096899466438
0.6440548460635516,0.2771550460129872
0.26628444489631375,0.16259302050873164
0.5260314608905227,0.4294847183196081
0.17097816015338058,0.15565075742596696
0.9136021851258089,0.3750977111584933
0.21803886936674421,0.07052896465747005
0.19931034677312456,0.11637591242607508
0.5145399717952636,0.026788068467851745
0.9996508171460805,0.9999927207696377
0.7980092553647721,0.3916286108432726
0.9549549712003593,0.4189232399821374
0.9499680782468748,0.2187022048789118
0.9981275160907048,0.6632703126475383
0.988641772405783,0.7287055702297879
0.8370152035567889,0.17143842636332254
0.9999986609430441,0.9999999936656763
0.5249894974594723,0.2897559782178067
0.8026425036233052,0.8366120594127956
0.6280921127629452,0.0968873122463526
0.3209757974879255,0.038538515322346555
0.07516023728647798,0.3028480634347261
0.9999990971786079,0.9999999113085734
0.6139006243214767,0.48840065257960835
0.004009448137980957,0.030112312328196094
0.7676532588918924,0.4313402590689976
7.202634704965916e-05,0.05100963188214303
0.9960698680014096,0.04282602402568673
0.3107168161173297,0.11682151092418797
0.8975991661690856,0.34850338984464385
0.12493601102597066,0.16174304501506126
0.7447753507861798,0.06122720184065027
0.999999068519163,0.9904216105898584
0.6267719286909607,0.19541928712222448
0.24426226096971176,0.12886182809929797
0.09126032227643756,0.16848830087104902
0.9987507979119011,0.9576656723831433
0.3145443642898852,0.09058667193711875
0.054142230760246365,0.36511673560256
0.015530304099734377,0.0020572644371694695
0.03978088817107613,0.051606349896268645
0.6617655393067676,0.08818412012072771
0.9764041817623015,0.8679416205340036
0.42226641423071465,0.052472312934567306
1.4640389997204406e-05,0.004163090834827645
0.4895740985539691,0.1342880120291037
0.9970878064964087,0.6764933715358102
0.3331594039064599,0.3036200761288208
0.9970936594768335,0.2994276402955102
0.9997891937423625,0.9865708031810667
0.06689721797726642,0.0902277431979354
0.8445092977509209,0.013197873016909396
0.8151530984946557,0.07538272254566125
0.7303774054832475,0.28922441788252595
0.7050395791141266,0.5792530840646248
0.3125186591159654,0.008293961783392636
0.8760376092977197,0.18521686578501528
0.3854723586851465,0.01439330379256788
0.17400276582711774,0.03184715109160167
0.7694090849048812,0.03028926987263103
0.7191852837593541,0.1668218770957987
0.9999825744103592,0.999998850153465
0.3940474315764898,0.03462845687365238
0.028615089228866897,0.034113172987518474
0.9164004177555958,0.11486233939452627
0.8827500314250775,0.07291117091691596
0.1158061206635641,0.3264531304865612
0.9999999666425128,0.9848376910872993
0.7736569397796729,0.9953790151364903
0.30770359947398057,0.38890495365005695
0.035442910095300255,0.00018452209783428376
0.9339576990058247,0.0415496334881978
0.25383205669052067,0.17921581570033543
0.02040307020721742,0.03270488782888113
0.3139261927002073,0.13066930441103305
0.6137928973411202,0.7930204136380659
0.9999999295597575,0.9995145898921554
0.8449064734125765,0.09331736971218793
0.09045326061017303,0.07044609039040547
0.6991216605914424,0.08872592798234619
0.9999999622800582,0.6503946006805817
3.420117043959813e-06,0.0028739051168378857
0.7973146668824795,0.34164383683317834
0.9935041857590848,0.866974865657114
0.9999100207305817,0.02064288247966301
0.9999999955756768,0.9999959535427296
0.5433883283419627,0.06929093414552014
0.0025910514671320627,0.10614641194540032
0.9953367392541258,0.9784862877344439
0.9368655021019126,0.012820371928926835
0.7358402022944972,0.7704394910504082
0.07866546567781499,0.1743763230982309
0.7560886517563719,0.02025546476512144
0.9215546577697938,0.20383900839029712
0.9972086747440096,0.9916054089316166
0.10776179040555546,0.03475229137847645
0.9999999978020678,0.9999999870449571
0.9999988889493443,0.9789908050025261
0.2547120695710525,0.08247063511899064
0.5860849694841911,0.30159808905087004
0.7693156851186648,0.9314989600549726
0.9555642752998705,0.11976104888306414
0.9020257795338854,0.17925348639970312
0.9612447260150152,0.6149562360874953
0.318125637155494,0.4201006212948093
0.3931302343948794,0.00534254040727499
0.9024737128560067,0.5784267757180299
0.7381038878249876,0.8382093845572332
0.054019935814370146,0.0004197460487298477
0.9998857200614464,0.9999957934871517
0.9358513538131842,0.01116781885831597
0.17254677102303104,0.5127153868392867
0.022686693983322386,0.27854312802030096
0.23235565363675484,0.021437006483647117
8.694932626473167e-06,0.22303068606797444
0.20489612003053662,0.03045139207442859
0.47680428394574825,0.4399365145533059
0.05493794720279631,0.018557489056572132
0.8350835865629014,0.20431410466288943
0.9759033072103013,0.01151037058129649
0.7509271738739979,0.17633262735919872
0.0024666631530297564,0.019889015117139346
0.4349686156155753,0.04971665915458352
3.729366200688136e-14,0.004246111797555728
0.9995742407959718,0.9985521014004848
0.4743018549585043,0.014681159866217139
0.16183199148591965,0.06403056093785205
0.991822089599757,0.8698843234359175
0.995734893870298,0.07296425851371255
0.379431791776024,0.17029714695199566
0.0016349404630774161,0.1353520769961427
0.8746360255872151,0.06035189047638109
0.949409487640841,0.5339346486572548
0.8393567848707271,0.38708824081415005
0.7588769812093111,0.03889169069050161
0.969746784082687,0.10055632157568883
0.6814719595186008,0.08992575743498556
0.9170736749796555,0.4913206896389718
0.019756398241764422,0.7893427518846491
0.9997328992928644,0.9913844867610148
0.8934023306394859,0.39181837158763766
0.7106794226116991,0.5120833702768935
0.7960728982673184,0.35794050721899484
0.5203540018581173,0.4362332370656817
0.9163680779197027,0.3264456497893128
0.01395782849482483,0.03187712595302049
0.2301762088226145,0.04075427070152126
0.9997991393975161,0.5384479557671041
0.9931747738264943,0.7744044667667117
0.838970763322375,0.003157158906292822
0.9933199794847117,0.7829143859506518
0.8105377099685321,0.1985110568237423
0.9999894526674337,0.9983573630304892
0.8298359954610512,0.24990138456084623
0.728093560514813,0.12264297452731013
0.0014107202735592812,0.09730510501801633
0.9878133062941983,0.0905306999331536
0.38249065237805474,0.0957157474736935
0.8424905041183806,0.10329018742949692
0.9945294102691017,0.1546007564979023
0.630885665330593,0.6452622512189182
0.12876809624425714,0.2893841785949038
0.0391500758033884,0.011633008776065686
0.1127794952262666,0.2618945904317915
0.9497937514471827,0.2708394190725565
0.8671341756391708,0.011154065132901191
0.30340632575853943,0.25380291427180224
0.9738612906261601,0.19731883630229793
0.04790744508871573,0.21769524517008193
0.9289212756938097,0.9433085893088609
0.6406375071578693,0.013528962634734559
0.7581507664808591,0.585985188324817
0.016348355602298185,0.08021843920378516
0.5773602400711242,0.19992941439228554
0.6351018843356971,0.11198219143972224
0.8901807675556819,0.04625825411020279
0.7809471773715075,0.21497482524123082
0.00481387809229201,0.04706112593128618
0.4973303910769429,0.40538651079761523
0.011189971896502908,0.22850072407918365
0.6481216957940679,0.17049635284937564
0.9826874047617866,0.9027055514016242
0.7719441678831642,0.30227673437730435
0.6535630979402838,0.25306754374019846
0.18340756870544006,0.303224434505724
0.9212005737403075,0.4049993188246997
0.8525054219378994,0.2943910832753208
0.1261287727949003,0.035934612472660055
0.9624823991371402,0.468522846720653
0.8525286397445406,0.6006126335467515
0.23442594572383169,0.564432098085001
0.9041571903069958,0.04359908187273983
0.529104354170071,0.25960993067531574
0.9635842624565765,0.9808364583295801
0.9995835228644073,0.05995066975784762
0.4410884685052754,0.4358177134936549
0.8015644556092123,0.5609042151088203
0.10287634469025896,0.18479782926848307
0.8262848358521389,0.16929332620402956
0.9965164973475821,0.5455247293839882
0.9368125137721125,0.45403639989920846
0.16264263037785542,0.169963110496372
0.20870908819525122,0.2686896860213819
0.7593117522373115,0.001790286558608543
0.8824525337844865,0.45114938710423697
0.9902309879337743,0.3266749490221052
0.983342831701944,0.8433283746566419
0.7633092317597333,0.2840483758424663
0.3085718722955052,0.02188437588054369
0.48285819530922147,0.2512968968472264
0.6705192766192726,0.14162744501939706
0.8605028493452124,0.14357948057222933
0.9764839086765015,0.2645308780829419
0.21538859938487828,0.6401220316744212
0.4541442789163056,0.19559212033037832
0.4824809109849176,0.46590716436138513
0.9529671630956852,0.5255231535510061
0.9999973899231807,0.9999955239828165
0.05909950513316724,0.03389668261030844
0.5343396526660094,0.09887459169346274
0.1365908459079982,0.16204502484059574
0.9644737645734018,0.7581642076049128
0.13172164225853442,0.027711895850607127
0.22195278585040984,0.005874107505612016
0.8836774800037336,0.023650610919944505
0.9999598813877691,0.9999999726955828
0.06649212449986962,0.014444775150164325
0.694387680581752,0.08208414252763598
0.9890973434959833,0.6886519831127882
0.9583599050408584,0.1350936166581233
0.9062325612957111,0.9994107280688916
0.8844065204209077,0.13640413395633355
0.9816007614758095,0.29982587085850865
0.22791091833325133,0.08106644186899102
0.8273043061964238,0.08392260939042237
0.9757755687227301,0.2978061641823328
0.5450291734134485,0.1484614141892006
0.999999999999994,0.9993842552701171
0.8580896119079884,0.06313734767744578
0.8349623724326631,0.002640348520134068
0.9948600786741663,0.8786613541183182
0.5038910172554711,0.23007284422347538
0.19641713869455008,0.0613346732388788
0.699643637159592,0.8778124983467719
0.009354216185740588,0.01467866253309431
0.9909344419255783,0.6699583275617359
0.8036637483214897,0.12414247925949007
0.979545292013898,0.17313359472090784
0.7598303909956651,0.2784262134486958
0.942390748102658,0.7086029357957833
0.9911990838978364,0.7250216037687964
0.8938841705619758,0.43745959363751713
0.999999812319792,0.9999761937893956
0.8334100696055626,0.2799789989289582
0.6810348692419333,0.49556361522033454
0.7208950802407155,0.021416588614419127
0.22481300725602013,0.13317120259902096
0.003140417442738373,0.005465308351643672
0.6882830046694871,0.019823681246554016
0.9959725121430958,0.9884359275687898
0.30854901470016793,0.010703013270682557
0.8724187589566095,0.2646340045224808
0.04547197616899048,0.019915616748384515
0.033540764624258146,0.020565730807318792
0.11012990448196358,0.19743905104949352
0.9935824898498573,0.006571897283121421
0.4711985111327108,0.9882609631999533
0.9891243722177361,0.7136156144244449
0.9971931593111407,0.9008782271659876
0.9992595875993993,0.999835302193534
0.775927492664065,0.9142370140053558
0.43475375254497617,0.31341545455484165
0.9427890968629046,0.8684383503674095
0.5530946609192624,0.010765862141959265
0.9352996632587681,2.689231816334885e-07
0.15023066285276537,0.02736617856089638
0.9992524340953605,0.276118413715435
0.39584426164455894,0.3550713549915105
0.25321966078049346,0.030221030849945662
0.8079602669490136,0.24881004387156297
0.6338417397147617,0.04568987596613453
0.7903843649511108,0.20507423905126662
0.6970690795802387,0.3050451692988902
0.7781617824103674,0.2767317161814289
0.3719907941133537,0.07779443849310737
0.2012515821490736,0.3475803956793707
0.6661939489742356,0.12008598808658226
0.9044833528577785,0.23595818765102305
0.04660854944180202,0.12824824557100103
0.8163157730009719,0.06765261687377055
0.9999955804349168,0.605558537748696
0.768796383712859,0.10817926314068296
0.7772386085692142,0.2098144516236287
0.1335650087465194,0.04459243219140635
0.10775310601776338,0.20003948119200618
0.07544275248809977,0.001189055618592357
0.6425939722403813,0.7380775854798722
0.9999472593887417,0.8445964062128907
0.2347268574802881,0.17029127496923296
0.9854664443570431,0.12222222459627
0.5256734763705938,0.38396003269608003
0.891196399524538,0.6386546297635555
0.46065119054122106,0.13042480270037876
0.8862044449418696,0.4710918975944076
0.023815757299828856,0.25573899123025723
0.7930825362312617,0.2812940884489649
0.09630356409264715,0.03107657688118347
0.30287744381430665,0.07878265586409047
0.3020556020423366,0.1422489517633213
0.3900001806913362,0.41993373303597886
0.9999999986038864,0.9998382203618722
0.8793568057839267,0.10197875062364686
6.595932184761872e-06,0.01981780846871436
0.9969852279342319,0.6976959316120951
0.7964854991563702,0.5496437715509941
0.9424522940899981,0.09028945476667617
0.1036796346791979,0.06400274000976786
0.8657618745755261,0.10983817423734393
0.20067752371518371,0.09216667990181424
0.9456311804398086,0.10398882989859276
0.9999575686131176,0.9687143884299027
0.9890237253561814,0.8445964773755449
0.05074042546042293,0.019868626512984152
0.9867057572666268,0.1477531980494299
0.9730909196603466,0.2117943681650959
0.9750332064661341,0.0506911772503435
0.1953645625243362,0.1478389294192998
0.9014266677393367,0.039192285095114125
0.25441028919723646,0.0376124752626263
0.41485766696087134,0.09360786237017614
0.9638019437408719,0.6021855562587066
0.29721807293637975,0.14151488234128543
0.46478145173446767,0.7173481354743565
0.9992722337722593,0.9999998211138995
0.0015171468105659672,0.06594004565132627
0.2857885916178643,0.08513025215027152
0.9999842934853523,0.9997338205617078
0.9416623443734394,0.3878959820586299
0.10548477821557571,0.2143781156497055
0.9197414064697887,0.9331012803340182
0.6688633941651767,0.06558255488920442
0.6730792829637954,0.2261589896072477
0.4634014143981427,0.09667642518609494
0.6570050235431241,0.16432788060687997
0.94663773184858,0.643885837403112
0.22679098550748944,0.08023575540280486
0.8003135769889009,0.11741725265847773
0.6891089863673308,0.0008204611742130296
0.0518052007065433,0.01052561862887316
0.9809676864346583,0.11197977211444113
0.02707537966093795,0.027377356768864162
0.5852802761017386,0.4757268829110177
0.9776362273441845,0.5941685681065926
0.013244271331260292,0.1490546719113795
0.03764662764568256,0.6533266752118534
0.49879794435698743,0.06416193675562441
0.9578155096664815,0.26738536308164074
0.020656747427476117,0.4439647499552602
0.2758738934885874,0.12118287812035129
0.10461681644915452,0.14404743082870128
1.0,0.1454451677166178
0.40684568247292346,0.6937423299485146
0.9543203308052158,0.12473211478497089
0.04606842814253721,0.0916346897205828
0.8632511756987755,0.0870565115043143
0.5535517839994488,0.5345201326048231
0.04148579542830309,0.30050669454761253
0.9873007114880753,0.3746041733439545
0.5102958501312597,0.1560380852773106
0.9999997648811052,0.9999936519695366
0.8792456286918179,0.1963850358395549
0.6332040721232827,0.3045183719949975
0.9976080469524073,0.16010455113785035
0.6510382680782149,0.009602803001479195
0.3067363808392202,0.5598567846934277
0.5618107190078898,0.18537788216494805
0.9992542734101303,0.9804202063097236
0.9999107084286526,0.20909802109098902
0.6761402254815267,0.5575953327127013
0.9098327016311183,0.15578644224985283
0.9999999975044814,0.9686574402495846
0.20343366721815376,0.016028227996282188
0.5160730243222303,0.526383517175151
0.9932989474283483,0.3052760846031669
0.33047277736014374,0.33279120304930304
0.5553383858182506,0.09929181291108152
0.0937044299685932,0.0018568481368854833
0.9802723662158358,0.1306901031020143
0.013587853349316009,3.9659019782548816e-05
0.9352601869693774,0.9549507476158706
0.9946637187893056,0.009643712214734127
0.44738000957364216,0.5448702918116493
0.999999622532019,0.9999900924429336
0.9999995010616981,0.9999951927267837
0.8905679272747669,0.4985979876150625
0.9541223198186789,0.9999937139904246
0.27355769822799897,0.02743391451510346
0.9708003598772702,0.12531834167983508
0.9832745221932269,0.04161927111170051
0.9999964248393864,0.608103231753608
0.9414812490577593,0.11053641377305647
0.176487866140383,0.017408961751166956
0.8843247633350921,0.06381667432857074
0.9372304178785991,0.06716235931596515
0.7733495895580141,0.9999957183524704
0.004681061594267781,0.3629745522841406
0.9487261332226092,0.3044082882981116
0.8448108018129599,0.09953314075834203
0.7295238616832134,0.260862372527227
0.902368647414423,0.042210956566743854
0.9999999629477859,0.995933664124608
0.9893660967728745,0.12344108018018253
0.9425559570085587,0.07373589630525931
0.9999961931123373,0.9563339612373926
0.6400578344461159,0.16837897230672524
0.9867869470935956,0.4803118384554991
0.6149183716339077,0.4549449428124951
0.9786857679030572,0.13798995619173687
0.0009649312397954484,0.14337359927937124
0.30204808411948086,0.02310356392303976
0.9998852040796115,0.9965415906775565
0.34892229739321307,0.09166972696966745
0.906092702145552,0.0615175719177493
0.30021206210615087,0.46463590211160904
0.5364036998697175,0.0853527141923453
0.9922818113351407,0.9974825276527208
0.04986685866486268,0.9983455610235972
0.8011312891078738,0.07183586426240661
0.9421326866808577,0.5209621093986198
0.4754089359560149,0.09024726308724726
0.998006317921141,0.7949974564866558
0.6805321119569756,0.07580201657997626
0.8158281552031496,0.21469475628057083
0.7922049798006036,0.41259322175872093
0.968129475429238,0.6990266037355659
0.10258855495438184,0.14446350772811223
0.4697029811589993,0.27840565779929616
0.6645487734495913,0.26861634302473364
0.9991455640022107,0.9244869791305996
0.7675630706781108,0.14922090073382982
0.9903822741893819,0.5418074430161886
0.44220658500984894,0.21611579628674357
0.9362551006978277,0.9699145341533342
0.6112498532902365,0.09624913934201572
0.6160365756821559,0.6835616952639393
0.8109116762949625,0.5592739318685985
0.9707594014412799,0.02275701328135196
0.9975153963557326,0.4471633076109951
0.9999998358822868,0.018176236497164933
0.786909379596553,0.08170122315336292
0.9178977504563914,0.93462674584269
0.04459322418045473,0.009278159924556925
1.1990249717384541e-05,0.004823117972002556
0.8725005692975055,0.5614571589858611
0.6077204309314831,0.003965445574874498
0.0007377292955067922,0.00014760071025761646
0.9999376573209413,0.7554975077850117
0.5848260239768392,0.15844496480767734
0.9999062826623165,0.011329570195052433
0.1125435682433279,0.34397891052433993
0.9656392693089015,0.04309434261398758
0.17546838434830944,0.004067839789575914
0.9583541925493532,0.01515513239478508
0.45440746196242043,0.6985065358129252
0.4199329848498339,0.013093214108378598
0.0008455192140684006,0.026764425731635268
0.8778351424796798,0.42201540097647594
0.9420547519731935,0.45109104603696637
0.8892926400060298,0.9052428608656763
0.34141064518660535,0.008356519496884592
0.9977620514310817,0.8488392965953221
0.8579136241947292,0.022144896403637458
0.1363235419821407,0.2810769734227325
0.25197834416262205,0.02413057964551448
0.3772232290691547,0.09815898576905657
0.01990704536778562,0.46046443362353295
0.3218765171856796,0.5411165339507746
0.5681641926277265,0.03954766414263967
0.01752538329975501,0.1284315339416141
0.7971159723907374,0.10999036982273637
0.9884583253275602,0.44562802897959447
0.3486754479601112,0.1600877236115778
0.9987502061049883,0.8681552247988258
0.009290978781620864,0.04300537887627712
0.8652642986012846,0.026705907392614664
0.8254213961372168,0.6434272020297745
0.7365634418141132,0.13620364514310895
0.22827403177578692,0.0578151577365408
0.5811181538097046,0.026022883670858834
0.5205327995008612,0.7278034671678683
0.9802602881326942,0.9887505165919678
0.34858331155458583,0.32950082624479327
0.5973578700410563,0.033144533839605354
0.9767805625080085,0.10909745943481552
0.49397478125500865,0.21153034703582801
0.5114220306259474,0.18535137467216373
0.6462592894052168,0.16521791304692074
0.6494903478142757,0.4599792680583945
1.0729184174411476e-07,0.000983006611352717
0.6217113046077534,0.1685719842355619
0.8738573209524388,0.05263766786579922
0.9999999064045604,1.4044371989335746e-05
0.7577185691885768,0.020473754143153302
0.31097083225100874,0.08124415477669038
0.999999664832704,0.9987232192164442
0.03676263732567331,0.013071817988621353
0.9993979388143637,0.20852424055002486
0.6536849939428822,0.08779083966344074
0.9999979564449306,0.9999992209409505
0.41675848518617187,0.2686687204861555
0.9999999909801611,0.9999963254121278
0.9997746551202649,0.9999159967814776
0.40401172630704707,0.389015894946957
0.7970191958472723,0.2515092136964184
0.4413954049680495,0.009202336975765174
0.038620324667614864,0.0007363612681419628
0.8658007289307923,0.6943478274285463
0.9999999999308399,0.9999997697772219
0.9887449023401356,0.6744223816440085
0.7472583926526978,0.1911396950889627
0.8154854806072609,0.6634710146734617
0.7183598312258623,0.13010190012261916
0.1538797342977953,0.06693877021921747
0.7851632717383219,0.23364608735412667
0.9067783450694248,0.5320441688138295
0.6867526471935561,0.12713873468739545
0.7573978748953852,0.8118425313304152
0.9999999425419389,0.9995915623694197
0.9950429809431662,0.527402324973531
0.4387637530090757,0.022274097452699673
0.6369449692720337,0.3766308978826673
0.8617476924376417,0.33356271968963247
0.9439437454745155,0.5240320688005127
0.16317382493001037,0.023444370002841573
0.9091377095266329,0.11647465473875808
0.1867133115182169,0.39036185022118064
0.9999990270891757,0.9683305760191853
0.6164644616908997,0.24487812039325613
0.27908425445201773,0.12358676401486718
0.8518130459816842,0.17556723274911054
0.06558370727569723,0.15004403588400422
0.0013330325846772882,0.07397383164557922
0.966780400486828,0.07422800268315752
0.48053263022684584,0.03546561723241774
0.0012016709916797734,0.027150013196623475
0.6015119097030013,0.3294034185660222
0.10459243849300866,0.41249996159722746
0.0001388900768144025,0.002694017566637802
0.7464652941980991,0.39316558869977736
0.7561235459935906,0.02131469390974379
0.41076856559746444,0.1908136524065843
0.005130360464411329,0.8814540002360438
0.1121506015358766,0.43652248599404586
0.9756313361768593,0.23633488007567519
0.8296206592071325,0.01127902529541351
0.9341557186285662,0.015787048545594755
0.5124023938109425,0.012187825891215996
0.9620923795766076,0.06188390126316422
0.9999868920914691,0.001027053535089956
0.5436309676795562,0.5749671254774504
0.999956936429213,0.9999965510110276
0.6033446906475309,0.9659615312345011
0.7045616008078085,0.2985322613390816
0.02410859371291223,0.11085335883005619
0.9997568081462814,0.9636118910166017
0.9126683103558058,0.23463429016436324
0.12181389368491949,0.0735736688007681
0.6943530243509007,0.9195488932862995
0.19997506179597382,0.42402361614682776
0.0017518799607812796,1.2584252560837949e-06
0.9971127807355357,0.3223403210025003
0.9161619693772673,0.35536419115287177
0.8925802339146595,0.5642710038966684
0.8210569656160907,0.04820488365886816
0.8052416075034616,0.04048400941816257
0.41831534094218387,0.4364936818768817
0.7955858329542574,0.6182409114319931
0.9839101872199542,0.08228281765162754
0.5535186551946065,0.9995453539306459
0.9999999834925796,0.9999988843769038
0.20812213445781935,0.015183093733266938
0.9879972220475802,0.9999930937038469
0.7325194932257028,0.32356361723445637
0.3449418719082481,0.024355598182601638
0.09322404547406406,0.5138442620030814
0.29465035110159354,0.10132372337482427
0.44005318502963464,0.039404237394898796
0.7668955144963224,0.08236838348890321
0.014889474992104018,0.1357197636722497
0.9998612885050993,0.9916403248420834
0.7379336990746376,0.03807294966821209
0.9590183575173838,0.3689165526267791
0.9178378571124977,0.12364455085716751
0.07037436971394437,0.04729114023168309
0.9890334962298606,0.8263534649082824
0.048922927249183755,0.04006143908998997
0.7476416140397211,0.061393391211975505
0.161503504121672,0.02757430040303021
0.9999966158650446,0.8770965921529986
0.6915465025988243,0.8659745367743692
0.7524181062362145,0.5821026353889494
0.3738031877277323,0.025494439155411077
0.8541646526918569,0.5684166650986059
0.6945096919721708,0.547224468705702
0.06881919034619749,0.01147035211819508
0.6658596225183222,0.1364243821892385
0.013048810432642359,0.007859345165637785
0.33373375802319466,0.46528130306566917
0.0005660960523811322,0.00036245171933714174
0.9996032936337818,0.7353223705890835
0.5334282093738861,0.21040296294012603
0.9996195250965617,0.29669355625304505
0.7329236527678454,0.386712450797924
0.9653954042713235,0.5393339393938926
0.5451899992857775,0.06850388909657512
0.2406444483942525,0.11534646624054085
0.761452661558461,0.27381693281984465
0.5609050316183479,0.13416166208583982
0.9892372812252336,0.6686854394219648
0.8488569706186727,0.0736019651375961
0.3064162450712721,0.0022484920005224466
0.8441710275592977,0.6161145682765448
0.9173412326066095,0.5188099655838363
0.630928716299755,0.821524877253527
0.00014417448562838246,0.05780683363176755
0.01617932525122521,0.33486025274125786
0.667547613553833,0.406958989573299
0.7874375632614392,0.08584996416504354
0.32704092734504714,0.2760063296618655
0.9730927286736267,0.04903996109646831
0.5660688180528775,0.16224893195612974
0.6787688818179953,0.6452032335733532
0.7658808933239314,0.0502873183889924
0.4631646753358057,0.07301652891145453
0.9995129750186111,0.06649745523620848
0.0571467954568153,0.1616318456204072
0.5873692111629811,0.11997193958330528
0.8887094899802378,0.13884819004445442
1.0,0.999999999999546
0.14366031500792764,0.10896784733239218
0.9285672966942302,0.14066583594013887
0.10127906741552554,0.3379055850070902
0.47379957334038386,0.2703813461056843
0.8869917813439605,0.13817826544713993
0.040381585187208635,0.2309205148240461
0.9871259732650929,0.19853106905620252
0.9949923994262424,0.7548435704975072
0.9680391086227214,0.6169695710526304
0.9609212914025406,0.1584149420303506
0.09429953133247239,0.28075503760534265
0.9633189567258503,0.4190389522924819
0.7241970233406154,0.1873788851310847
0.7526522315868982,0.3055670530134568
0.9718471079519501,0.9513567755180756
0.19916542640239726,0.04650742900965799
0.17141335023270748,0.06198600904243485
0.8238701454305422,0.04020167594533602
0.8517308919181054,0.27148390002531736
0.4943717319283675,0.35707913604042385
0.9999999992565878,0.9990533969673864
0.9580297670438814,0.48997607484382305
0.890608218925423,0.22620953577000497
0.10123861378398327,0.10685828539206453
0.23360892143200143,0.2734461706864129
0.9803967376965834,0.21387971718665136
0.9438395500359037,0.4525310891508985
0.8528372260581434,0.3441505493231313
0.9743553988642559,0.44430158445342377
0.9646148195191034,0.862471183202721
0.9999806951404768,0.9952928250251678
0.602220572089121,0.044701505198408674
0.9510459458729886,0.24997306902502334
0.4794670859315239,0.17165329073774205
0.4891591103769201,0.4879394103143424
0.9700465547714587,0.28430851698208637
0.06374069873673788,0.21439845241716238
0.4054814867690477,0.05255481691417179
0.6948485093467869,0.3907874248019716
0.015550989434010216,0.11732375111260068
0.9943549801786252,0.539978613584463
0.0008519817311474648,0.0004440755475632621
0.9985515501868228,0.4788745185469768
0.4714834414853498,0.19679055218176228
0.964169442097958,0.09732419893768886
0.998461659613541,0.9999735462356745
0.07382744467569483,0.17054753343519244
0.13240783256479774,0.1940688139251238
0.565464285598242,0.016158906289936808
0.7711489833578065,0.34503571929833987
0.5950021591605748,0.07606910302757736
0.3007797042151951,0.08297300610755909
0.654694886487669,0.22850871159676053
0.4596071120983344,0.28475615778836444
0.15271273566908333,0.2866478387921102
0.17456810502245163,0.8609218461184359
0.9718158206231421,0.31054377445200076
0.6828093288092395,0.24546298208894915
0.23074763351087568,0.09885378930666737
0.997672356929843,0.3854439871452927
0.3076344879606696,0.17442820894060446
0.4088331203172171,0.065385981163699
0.9074888148187507,0.7011008721619971
0.9062822928859909,0.5455659183287407
0.961350572320522,0.8582500379879217
0.5221622470147932,0.055305539584394436
0.37861961301686536,0.017701144531364944
0.980279271908712,0.4660199832116535
0.45364322539516494,0.2540982471803905
0.9563458291937218,0.3185243504765889
0.9189680801748036,0.5124538484100307
0.5141013685750213,0.00889505675901184
0.8603397757090103,0.08693288108629894
0.9280256914709689,0.25604144756813285
0.5382599391560204,0.23344876055771852
0.9864483324661796,0.3771277968329848
0.9755512322853525,0.3101696843110454
0.22722942250809638,0.2433685297849106
0.5850805279507995,0.8336083798221992
0.06515575554724695,0.638364731499134
0.1046702025046556,0.13481811673432112
0.1956450873395291,0.051130064151510835
0.889659994184001,0.991826505970996
0.9425080702905653,0.00851891328948198
0.6251214577023203,0.42934646908060736
0.6982834398982974,0.2097904142645378
0.9999264169344447,1.7582319484617878e-05
0.8859123169466679,0.3459562584041716
0.9020770557763972,0.8183434992845123
0.039628838232906624,0.5099231602581509
0.009301303628563242,0.13146334883435165
0.3064012205573929,0.19106171328594962
0.22261972092353635,0.0604056754828719
0.006109194757073266,0.6155504642065415
0.04498172650810103,0.26042951470622117
0.33486271121245764,0.12166489515594053
0.6676917560585777,0.5161155273647612
0.9415540852571018,0.06256793668569105
0.8176906095184495,0.7020115253123205
0.6040733965629201,0.13801946134897933
0.6297822843621389,0.34602674850593396
0.6283188013657665,0.2819650079385385
0.9249476622943957,0.23734806533353814
0.8670519259201303,0.03994179135605451
0.2109104799314868,0.25281267324064277
0.8428870797301827,0.011751541328782592
0.18543045308775188,0.03933293784296716
0.9830640909440419,0.5002076189917272
0.9257555983314016,0.8456789141487489
0.23812714903167992,0.3268090703059772


==> data/dreamer-v3-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,2.0161062300205232,0.4279568741944846,2.444063104215008,1.5881493558260387,1.9918647484039735,0.5578378139502591,2.5497025623542324,1.4340269344537144
20000,2.2933005928993224,0.26513113240257075,2.5584317253018933,2.0281694604967515,2.39369044280156,0.5014377968102042,2.8951282396117644,1.892252645991356
30000,2.5128652811050416,0.22153321535036996,2.7343984964554116,2.2913320657546716,2.6850177211154347,0.38585617044851744,3.070873891563952,2.299161550666917
40000,2.5944011211395264,0.2012210242111622,2.7956221453506886,2.393180096928364,2.8687393200346483,0.3161723333773601,3.1849116534120085,2.552566986657288
50000,2.6821945905685425,0.19663873369538398,2.8788333242639266,2.4855558568731584,3.0200411071984417,0.2886945954225471,3.308735702620989,2.7313465117758944
60000,2.7907866716384886,0.18933737810381324,2.980124049742302,2.6014492935346754,3.1530091986955995,0.2728974758024473,3.4259066744980466,2.8801117228931523
70000,2.83821063041687,0.16678695755645045,3.00499758797332,2.6714236728604197,3.2579020674188426,0.24604902094136963,3.5039510883602123,3.011853046477473
80000,2.9021700620651245,0.18228161470397217,3.084451676769097,2.719888447361152,3.3584030526816244,0.2169289240782213,3.5753319767598457,3.141474128603403
90000,2.967822027206421,0.20282770084746307,3.1706497280538843,2.764994326358958,3.447885957693915,0.20875320669875447,3.6566391643926694,3.239132750995161
100000,3.045382595062256,0.20481452004009665,3.2501971151023525,2.8405680750221594,3.5312972625302494,0.18392492110507327,3.7152221836353228,3.347372341425176
110000,3.1050525188446043,0.21243660037978981,3.317489119224394,2.8926159184648146,3.77713375791787,0.16297575512362708,3.940109513041497,3.614158002794243
120000,3.189226269721985,0.24157691750386864,3.4308031872258535,2.947649352218116,3.9586642097697187,0.14555215181185013,4.104216361581569,3.8131120579578686
130000,3.274476909637451,0.2996081094586578,3.574085019096109,2.9748688001787933,4.084115380079893,0.1408400606509543,4.224955440730847,3.9432753194289383
140000,3.370027279853821,0.35982245178020594,3.729849731634027,3.010204828073615,4.206198199472768,0.15282240459552301,4.359020604068291,4.053375794877245
150000,3.4761749744415282,0.4688948613946509,3.945069835836179,3.0072801130468774,4.322870897269378,0.16967134232195172,4.492542239591329,4.1531995549474265
160000,3.6046365976333616,0.5913052604581963,4.195941858091558,3.013331337175165,4.425637530948623,0.20587590399616232,4.631513434944785,4.219761626952461
170000,3.727172875404358,0.6810564707099952,4.408229346114353,3.0461164046943625,4.538261897634898,0.25768655646789274,4.795948454102791,4.2805753411670056
180000,3.81339430809021,0.7379466134983786,4.551340921588588,3.075447694591831,4.642363130529627,0.29843443019088023,4.940797560720507,4.343928700338746
190000,3.9446178913116454,0.8638423957862713,4.808460287097917,3.080775495525374,4.755589433718716,0.3813427291154081,5.136932162834124,4.374246704603308
200000,4.072838258743286,0.9671062387959458,5.039944497539232,3.1057320199473404,4.878409238821402,0.4417838053847576,5.32019304420616,4.436625433436644
210000,4.193516039848328,1.0587946221219648,5.252310661970293,3.134721417726363,4.99253613405507,0.518767016874517,5.511303150929587,4.473769117180552
220000,4.336094975471497,1.1658094820787557,5.5019044575502525,3.1702854933927407,5.106793769344439,0.5991089500383593,5.705902719382799,4.50768481930608
230000,4.484101724624634,1.2167968228270465,5.700898547451681,3.2673049017975875,5.2461828098180145,0.6705279556931817,5.916710765511196,4.575654854124833
240000,4.647564816474914,1.2908591644572078,5.938423980932122,3.3567056520177063,5.394970398907302,0.7442051294060426,6.139175528313344,4.650765269501259
250000,4.8266335248947145,1.369016035307427,6.195649560202142,3.4576174895872875,5.545688231808272,0.8058622720155811,6.351550503823853,4.739825959792691
260000,5.016909527778625,1.4415293784403473,6.458438906218973,3.5753801493382777,5.701477762337996,0.8303372123665632,6.5318149747045595,4.871140549971432
270000,5.196053552627563,1.489635365598827,6.68568891822639,3.7064181870287363,5.8561714491693255,0.8679372593718407,6.724108708541166,4.988234189797485
280000,5.394498085975647,1.5462807655886026,6.940778851564249,3.848217320387044,6.0203432696749415,0.9240359029180757,6.944379172593017,5.096307366756866
290000,5.605908370018005,1.6060993837259132,7.212007753743919,3.999808986292092,6.180270076237875,0.9504697148508409,7.130739791088716,5.229800361387034
300000,5.823392462730408,1.6432435525545834,7.466636015284991,4.1801489101758245,6.349229681378143,0.9797467868753742,7.328976468253517,5.369482894502768
310000,6.054988193511963,1.6945652340409918,7.7495534275529545,4.360422959470971,6.521913489681343,1.015686165464833,7.537599655146176,5.5062273242165105
320000,6.287677597999573,1.7147921441978575,8.00246974219743,4.572885453801716,6.6879370607622874,1.0084884590885903,7.6964255198508775,5.679448601673697
330000,6.514834308624268,1.738222064188709,8.253056372812978,4.776612244435559,6.850716471383602,1.0214727662726084,7.87218923765621,5.8292437051109935
340000,6.747526669502259,1.7521493938089376,8.499676063311195,4.995377275693321,7.021989548844428,1.0290360007128854,8.051025549557313,5.992953548131543
350000,6.957471895217895,1.7557931088936076,8.713265004111502,5.201678786324288,7.175293211755803,1.0292847530308364,8.20457796478664,6.146008458724967
360000,7.158456587791443,1.7239581784669873,8.88241476625843,5.434498409324456,7.322253847508398,1.014852635266986,8.337106482775383,6.307401212241412
370000,7.355715322494507,1.70174245349868,9.057457775993187,5.653972868995827,7.469716992564907,0.990786735018407,8.460503727583314,6.4789302575465
380000,7.567002487182617,1.683832825017827,9.250835312200444,5.88316966216479,7.610827415124379,0.9596337099972108,8.57046112512159,6.651193705127168
390000,7.792316722869873,1.6509944364954965,9.443311159365368,6.141322286374376,7.75119575934867,0.9185233222015067,8.669719081550177,6.832672437147163
400000,7.997719669342041,1.6097209582695282,9.60744062761157,6.387998711072513,7.879484803692554,0.8642656243936241,8.743750428086178,7.01521917929893
410000,8.224777936935425,1.5741597895188657,9.798937726454291,6.650618147416559,8.020537757527224,0.8133456342598705,8.833883391787095,7.207192123267354
420000,8.455626296997071,1.5170334227929305,9.972659719790002,6.93859287420414,8.152885830021765,0.7568464827717999,8.909732312793565,7.396039347249965
430000,8.646743965148925,1.470853492051741,10.117597457200667,7.1758904730971835,8.288077835592583,0.7087322801448607,8.996810115737444,7.5793455554477225
440000,8.825704097747803,1.4411087279925427,10.266812825740345,7.38459536975526,8.378779737044963,0.6696031511101845,9.048382888155148,7.709176585934779
450000,9.018437385559082,1.3637302755346643,10.382167661093746,7.654707110024418,8.4733293894019,0.6033631307307628,9.076692520132664,7.869966258671138
460000,9.197048473358155,1.309391693539595,10.50644016689775,7.88765677981856,8.594648267234446,0.5472695013935,9.141917768627945,8.047378765840946
470000,9.370846843719482,1.2658925594036037,10.636739403123086,8.104954284315879,8.714259022667356,0.5037138232195529,9.217972845886909,8.210545199447804
480000,9.542394304275513,1.2194097745521033,10.761804078827616,8.32298452972341,8.843660260083448,0.45359454146624356,9.297254801549691,8.390065718617205
490000,9.692371892929078,1.175882435793234,10.868254328722312,8.516489457135844,8.93772623706743,0.4074593429490426,9.345185580016473,8.530266894118387
500000,9.840901279449463,1.1381905704540825,10.979091849903545,8.702710708995381,9.027939608051133,0.39003855382921865,9.417978161880352,8.637901054221913
510000,9.986162376403808,1.1105625543513136,11.096724930755121,8.875599822052495,9.081458376770168,0.338098497422243,9.419556874192411,8.743359879347926
520000,10.126657009124756,1.079385890768997,11.206042899893752,9.04727111835576,9.147675058001564,0.31612636262877736,9.463801420630341,8.831548695372787
530000,10.257207775115967,1.0554754500702725,11.31268322518624,9.201732325045695,9.213511607734576,0.291550369724713,9.505061977459288,8.921961238009864
540000,10.384066772460937,1.0237492782795008,11.407816050740438,9.360317494181436,9.28847750554565,0.2540950137077682,9.542572519253419,9.034382491837881
550000,10.511376190185548,0.998583380596047,11.509959570781595,9.5127928095895,9.38016785367964,0.22693636604205727,9.607104219721696,9.153231487637582
560000,10.628895282745361,0.9871985875189947,11.616093870264356,9.641696695226367,9.438127115292929,0.23201232654831916,9.670139441841247,9.20611478874461
570000,10.748868560791015,0.9682494015744415,11.717117962365457,9.780619159216574,9.487027644355388,0.21379185857032718,9.700819502925714,9.273235785785062
580000,10.869993209838867,0.9473891195173186,11.817382329356185,9.922604090321549,9.511904948869397,0.20798372252519337,9.71988867139459,9.303921226344203
590000,10.978130435943603,0.9374359945595521,11.915566430503155,10.040694441384051,9.547844072430049,0.21847625180224836,9.766320324232298,9.3293678206278
600000,11.074671459197997,0.9186480006319832,11.99331945982998,10.156023458566015,9.5663604435539,0.21200003775166465,9.778360481305565,9.354360405802236
610000,11.182484245300293,0.9030748699445416,12.085559115244834,10.279409375355751,9.633723382652637,0.21806761436489752,9.851790997017535,9.415655768287738
620000,11.276903438568116,0.8881569475069329,12.165060386075048,10.388746491061184,9.657308748014238,0.21077030827811263,9.86807905629235,9.446538439736125
630000,11.376683330535888,0.8841168811391478,12.260800211675036,10.49256644939674,9.7037289894716,0.21387905927560164,9.917608048747201,9.489849930195998
640000,11.465002155303955,0.8774004828706802,12.342402638174635,10.587601672433275,9.733300993743356,0.2252142451881656,9.958515238931522,9.50808674855519
650000,11.569133281707764,0.8748956320429155,12.44402891375068,10.694237649664847,9.774038916432165,0.22848901828695914,10.002527934719124,9.545549898145206
660000,11.664799976348878,0.8711776575288304,12.535977633877708,10.793622318820047,9.817088552286725,0.24850756636683557,10.065596118653561,9.568580985919889
670000,11.76250925064087,0.8665112841540583,12.629020534794927,10.895997966486812,9.827276651611859,0.23798485872808553,10.065261510339944,9.589291792883774
680000,11.848651885986328,0.8594716429901452,12.708123528976474,10.989180242996182,9.860254088772734,0.21528573355857492,10.07553982233131,9.644968355214159
690000,11.944978713989258,0.8683389158707103,12.813317629859968,11.076639798118547,9.885692552008594,0.19479288399890765,10.080485436007502,9.690899668009687
700000,12.03503713607788,0.8746746541531383,12.909711790231018,11.160362481924743,9.92465583647966,0.19045377105006836,10.115109607529728,9.734202065429592
710000,12.122512817382812,0.8818284273034052,13.004341244686218,11.240684390079407,9.955019262502612,0.20735923100214615,10.162378493504757,9.747660031500466
720000,12.211029243469238,0.8861406216702445,13.097169865139483,11.324888621798992,10.021795266454172,0.2068234403242341,10.228618706778406,9.814971826129938
730000,12.296004009246825,0.8976872511552443,13.193691260402069,11.398316758091582,10.033908268667403,0.20782371052687965,10.241731979194283,9.826084558140524
740000,12.371341323852539,0.8983018683094861,13.269643192162025,11.473039455543052,10.05068065488145,0.19093108232363287,10.241611737205083,9.859749572557817
750000,12.458012294769286,0.9106816995768359,13.368693994346122,11.54733059519245,10.070485056933142,0.1982674041427397,10.268752461075882,9.872217652790402
760000,12.546119880676269,0.920847031549578,13.466966912225846,11.625272849126691,10.109967039699365,0.19192625793701812,10.301893297636383,9.918040781762347
770000,12.630208015441895,0.9244717515990232,13.554679767040918,11.705736263842871,10.154609899307522,0.20221140070120783,10.356821300008729,9.952398498606314
780000,12.716113948822022,0.9352019266484473,13.65131587547047,11.780912022173574,10.185405605536749,0.20550743524011178,10.39091304077686,9.979898170296638
790000,12.8018009185791,0.957607483118133,13.759408401697234,11.844193435460967,10.212757698527797,0.2120589553351635,10.42481665386296,10.000698743192634
800000,12.891293239593505,0.9811141156995175,13.872407355293022,11.910179123893988,10.269873419217683,0.2294152202190168,10.4992886394367,10.040458198998666
810000,12.980483055114746,0.9976065333056936,13.97808958842044,11.982876521809052,10.275175137268011,0.2244936853757725,10.499668822643784,10.050681451892238
820000,13.072889804840088,1.032063914071807,14.104953718911895,12.04082589076828,10.285607699960613,0.24799303233658793,10.5336007322972,10.037614667624025
830000,13.170698356628417,1.0617024212260466,14.232400777854464,12.10899593540237,10.332305430608688,0.2554469219337061,10.587752352542394,10.076858508674983
840000,13.279886054992676,1.0860807738296432,14.36596682882232,12.193805281163034,10.402960521834878,0.2934914061802521,10.69645192801513,10.109469115654626
850000,13.383571815490722,1.1186537326379162,14.502225548128639,12.264918082852805,10.440898657660698,0.3113480760211985,10.752246733681897,10.1295505816395
860000,13.480250930786132,1.143737179701806,14.62398811048794,12.336513751084325,10.46458876021983,0.3188857681300398,10.783474528349869,10.14570299208979
870000,13.571715927124023,1.168145539173269,14.739861466297292,12.403570387950754,10.484503962337397,0.3259665104513382,10.810470472788735,10.15853745188606
880000,13.666924858093262,1.193813144033268,14.86073800212653,12.473111714059995,10.527965848796182,0.35451960343952843,10.882485452235711,10.173446245356653
890000,13.75377721786499,1.2119962815435257,14.965773499408515,12.541780936321464,10.559113796148868,0.37458186063648413,10.933695656785352,10.184531935512384
900000,13.84378080368042,1.226100900001432,15.069881703681853,12.617679903678988,10.565783624339508,0.3753727370420806,10.941156361381589,10.190410887297427
910000,13.930683803558349,1.2460215593541182,15.176705362912466,12.684662244204231,10.599093876249214,0.38244521490770755,10.981539091156922,10.216648661341505
920000,14.019183731079101,1.2722103168269165,15.291394047906017,12.746973414252185,10.635375790645602,0.40183520550658586,11.037210996152188,10.233540585139016
930000,14.112236499786377,1.3009392042887367,15.413175704075114,12.81129729549764,10.665275791391881,0.4143545364459849,11.079630327837867,10.250921254945895
940000,14.19948673248291,1.3177735626127811,15.517260295095692,12.881713169870128,10.697446344119866,0.4322407897972457,11.129687133917113,10.26520555432262
950000,14.294617938995362,1.3452214961449458,15.639839435140308,12.949396442850416,10.736289194247279,0.42581380724211787,11.162103001489397,10.31047538700516
960000,14.396595859527588,1.3738310588462397,15.770426918373827,13.02276480068135,10.758341192842652,0.4548788630284578,11.21322005587111,10.303462329814193
970000,14.509647464752197,1.3850400355014107,15.894687500253607,13.124607429250787,10.803405882051289,0.4908406087540823,11.29424649080537,10.312565273297206
980000,14.613233280181884,1.3978835695220888,16.011116849703974,13.215349710659796,10.821507384149104,0.507755131091595,11.3292625152407,10.313752253057508
990000,14.726562881469727,1.4087346239278904,16.135297505397617,13.317828257541837,10.880600069705558,0.5131047714830195,11.393704841188578,10.367495298222538
1000000,14.779625797271729,1.4155202447391706,16.1951460420109,13.364105552532559,10.924499700554657,0.525428333022254,11.44992803357691,10.399071367532404


==> data/dreamer-v3-success_rate.csv <==
task,success_rate
Collect coal,24.27786182983281
Collect diamond,0.0
Collect drink,79.6555761768553
Collect iron,0.1884986679644185
Collect sapling,89.57305254456335
Collect stone,56.77594882181404
Collect wood,95.04959603340338
Defeat skeleton,3.8205732510155377
Defeat zombie,35.16608902365242
Eat cow,11.435541293943446
Eat plant,0.02626769867291142
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,3.3053268080447737
Make stone sword,6.680835916047928
Make wood pickaxe,68.72256367316784
Make wood sword,65.43443746089756
Place furnace,38.85268091532163
Place plant,87.21549212895933
Place stone,53.07802184301568
Place table,89.65034579592655
Wake up,92.98093266874824


==> data/lstm-spcnn-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.5428917169570924,0.1219705067885475,1.6648622237456399,1.420921210168545,1.4968900078621643,0.12191034358069694,1.6188003514428613,1.3749796642814673
20000,1.7896693229675293,0.10198663930348398,1.8916559622710134,1.6876826836640453,1.774221851063766,0.0960878322722768,1.8703096833360426,1.6781340187914893
30000,2.1028656005859374,0.221727144998108,2.3245927455840456,1.8811384555878294,2.0271698029900262,0.11358857531822393,2.14075837830825,1.9135812276718023
40000,2.2969148635864256,0.2663603291406832,2.563275192727109,2.0305545344457423,2.2249523701968936,0.1271564019042009,2.3521087721010945,2.0977959682926928
50000,2.4868637561798095,0.23915351180065758,2.726017267980467,2.247710244379152,2.371304873469628,0.11006007648353214,2.4813649499531603,2.261244796986096
60000,2.598303484916687,0.19257425971368514,2.790877744630372,2.4057292252030016,2.488745300720694,0.09705855800440893,2.585803858725103,2.391686742716285
70000,2.7196254253387453,0.16091398420059694,2.880539409539342,2.5587114411381484,2.589441016635267,0.08720647524754696,2.6766474918828136,2.50223454138772
80000,2.792639064788818,0.1669795884059144,2.9596186531947324,2.625659476382904,2.679844300602135,0.10282353025204147,2.782667830854176,2.5770207703500936
90000,2.898891830444336,0.1428150684038569,3.041706898848193,2.756076762040479,2.771358914016308,0.10986265084968022,2.8812215648659882,2.661496263166628
100000,2.9860216856002806,0.1374364998570355,3.123458185457316,2.848585185743245,2.8509349366158294,0.10851820758776057,2.95945314420359,2.742416729028069
110000,3.0940634965896607,0.1648834458202399,3.2589469424099007,2.929180050769421,3.0771955185621938,0.13082075274995988,3.208016271312154,2.9463747658122337
120000,3.2152363777160646,0.1893730012934438,3.4046093790095084,3.025863376422621,3.2639746499455216,0.15656271695674817,3.42053736690227,3.1074119329887733
130000,3.3367368936538697,0.2034277997327777,3.5401646933866475,3.133309093921092,3.4065793344586077,0.15124637578493183,3.5578257102435398,3.2553329586736757
140000,3.4258132934570313,0.22432266963100425,3.6501359630880357,3.201490623826027,3.5345636967082825,0.1545087741064112,3.689072470814694,3.3800549226018712
150000,3.514196181297302,0.25465993405563614,3.7688561153529383,3.259536247241666,3.663416814340392,0.17523080613931774,3.8386476204797093,3.4881860082010743
160000,3.644919228553772,0.2598617571648857,3.904780985718658,3.3850574713888864,3.7988843380972996,0.20591648324467118,4.004800821341971,3.5929678548526285
170000,3.7680233001708983,0.2725045310514472,4.040527831222345,3.495518769119451,3.9475183686148783,0.23082510689394597,4.178343475508824,3.7166932617209323
180000,3.8753666162490843,0.31943635184963504,4.1948029680987196,3.555930264399449,4.0776865572657215,0.2250088926821244,4.302695449947846,3.852677664583597
190000,4.0083797693252565,0.35113638843725603,4.359516157762513,3.6572433808880005,4.204914295783036,0.23084987165746523,4.435764167440501,3.9740644241255705
200000,4.135823726654053,0.3715982070746682,4.507421933728721,3.7642255195793846,4.32579359219598,0.2531984841265731,4.578992076322553,4.072595108069407
210000,4.285497832298279,0.3826731090613983,4.668170941359677,3.9028247232368805,4.45796379977458,0.26595154009843186,4.723915339873012,4.192012259676148
220000,4.39611849784851,0.4215168222403069,4.817635320088817,3.9746016756082034,4.5605620262506,0.2871119800389067,4.847674006289506,4.2734500462116936
230000,4.502586936950683,0.43979421608415775,4.942381153034841,4.0627927208665255,4.670690345634028,0.30423924586918893,4.974929591503217,4.366451099764839
240000,4.613608813285827,0.47128188851792174,5.084890701803749,4.1423269247679055,4.7906702061465705,0.3191238696868208,5.109794075833391,4.47154633645975
250000,4.733073949813843,0.48423475248819625,5.217308702302039,4.248839197325647,4.910904310054213,0.32502395216007296,5.235928262214286,4.58588035789414
260000,4.831184053421021,0.4963348195820144,5.327518873003036,4.334849233839006,4.9916584136671425,0.3396232278826679,5.33128164154981,4.652035185784475
270000,4.941323184967041,0.526597625818184,5.467920810785225,4.414725559148858,5.061920364635093,0.35827070345614054,5.420191068091234,4.703649661178953
280000,5.096159410476685,0.5740550852025282,5.670214495679213,4.522104325274157,5.166182345358194,0.38008270531752064,5.546265050675714,4.786099640040673
290000,5.213081121444702,0.5955167013898344,5.808597822834536,4.617564420054868,5.255938889970599,0.3909551932863015,5.646894083256901,4.864983696684297
300000,5.327750873565674,0.6115938391640411,5.939344712729715,4.716157034401633,5.348532499918876,0.4023077665528579,5.750840266471734,4.946224733366018
310000,5.439232540130615,0.6588481937035818,6.098080733834197,4.7803843464270335,5.427956909513315,0.43425020082960314,5.8622071103429185,4.993706708683712
320000,5.55078649520874,0.6698701656900492,6.22065666089879,4.880916329518691,5.5364699070754835,0.44428253749482344,5.980752444570307,5.09218736958066
330000,5.670838022232056,0.7135266866471316,6.384364708879188,4.957311335584924,5.653245090141566,0.4888404233231086,6.142085513464675,5.164404666818458
340000,5.792357349395752,0.7459325867533007,6.538289936149053,5.046424762642451,5.753815144384859,0.5165320107599315,6.2703471551447905,5.237283133624928
350000,5.902721977233886,0.7568832273795517,6.659605204613438,5.1458387498543345,5.843813951239776,0.5386302150938509,6.382444166333626,5.305183736145925
360000,6.026702165603638,0.7778510301748263,6.804553195778464,5.248851135428811,5.981392873123302,0.5568161203538299,6.538208993477132,5.424576752769473
370000,6.149324798583985,0.7934322129412326,6.9427570115252175,5.355892585642752,6.11632184376667,0.5796179474040725,6.695939791170742,5.536703896362598
380000,6.253787803649902,0.7912618131131116,7.045049616763014,5.462525990536791,6.220750075998621,0.5789522232567422,6.7997022992553635,5.641797852741879
390000,6.356821537017822,0.8048738352714719,7.161695372289294,5.55194770174635,6.317413189039467,0.6076301856592083,6.925043374698675,5.709783003380259
400000,6.472671794891357,0.821627806175406,7.294299601066763,5.651043988715951,6.416883107111799,0.6140018343186028,7.0308849414304015,5.802881272793196
410000,6.581573867797852,0.8037109029747171,7.385284770772569,5.777862964823135,6.5242570704144995,0.5991184377739507,7.123375508188451,5.925138632640548
420000,6.699368572235107,0.8040741207080139,7.503442692943121,5.895294451527093,6.615831205225588,0.5874571117532527,7.20328831697884,6.028374093472335
430000,6.805369567871094,0.8155785613794008,7.620948129250495,5.989791006491693,6.711777963570985,0.565159265647187,7.276937229218173,6.146618697923798
440000,6.917177963256836,0.8064026357198648,7.7235805989767,6.110775327536971,6.794228724721482,0.5564152381600609,7.350643962881543,6.237813486561421
450000,7.02886004447937,0.8048956447174616,7.833755689196832,6.2239643997619085,6.9114070860445,0.5566024010181321,7.468009487062632,6.354804685026368
460000,7.146038627624511,0.8151845073982622,7.961223135022774,6.330854120226249,6.997537142816492,0.5608759838213825,7.558413126637875,6.4366611589951095
470000,7.246907043457031,0.81592672139799,8.062833764855021,6.430980322059041,7.058375596860105,0.5651590360666461,7.623534632926751,6.493216560793459
480000,7.36359748840332,0.8252021085274224,8.188799596930743,6.538395379875897,7.136404558029182,0.5857966424118808,7.722201200441063,6.5506079156173005
490000,7.492608642578125,0.8179363359031483,8.310544978481273,6.674672306674976,7.242470577889549,0.5677461950363308,7.810216772925879,6.674724382853218
500000,7.606405401229859,0.8216957005863296,8.428101101816189,6.784709700643529,7.327408735053458,0.5900796340187366,7.917488369072195,6.737329101034722
510000,7.713755321502686,0.8113577630874357,8.52511308459012,6.90239755841525,7.3954966861191025,0.5803492447885573,7.97584593090766,6.815147441330545
520000,7.827928829193115,0.7977916816857518,8.625720510878867,7.0301371475073635,7.479404639012882,0.6110758788095404,8.090480517822423,6.868328760203342
530000,7.933270454406738,0.7877001092010281,8.720970563607766,7.14557034520571,7.552095054161031,0.5775687877252558,8.129663841886286,6.974526266435775
540000,8.034496021270751,0.7770542543312556,8.811550275602007,7.257441766939496,7.626031626151438,0.5718643324674346,8.197895958618872,7.054167293684003
550000,8.134981775283814,0.786569933426152,8.921551708709966,7.348411841857661,7.673887057148394,0.5622232615965392,8.236110318744933,7.111663795551855
560000,8.235457038879394,0.7824300260728596,9.017887064952253,7.453027012806535,7.736177983079601,0.5393685349390102,8.275546518018611,7.196809448140591
570000,8.333196878433228,0.7947098360675575,9.127906714500785,7.53848704236567,7.810921977946526,0.5421821509073455,8.353104128853872,7.26873982703918
580000,8.423788928985596,0.8056802773643592,9.229469206349956,7.618108651621236,7.856905439128651,0.5125840110363714,8.369489450165023,7.34432142809228
590000,8.50649356842041,0.7973883616720495,9.30388193009246,7.709105206748361,7.893262277977034,0.5045940699159788,8.397856347893013,7.3886682080610555
600000,8.603390645980834,0.7958630512299835,9.399253697210817,7.807527594750851,7.951783165942716,0.4533179408523273,8.405101106795044,7.498465225090389
610000,8.691454219818116,0.78163577027,9.473089990088116,7.909818449548116,8.028064865192345,0.45810361628146207,8.486168481473808,7.569961248910883
620000,8.772093868255615,0.7794010278242173,9.551494896079832,7.992692840431397,8.065951775733192,0.4377216079223505,8.503673383655542,7.628230167810841
630000,8.859641599655152,0.782085934179685,9.641727533834837,8.077555665475467,8.092594837931808,0.4361560791481051,8.528750917079913,7.656438758783702
640000,8.957817459106446,0.7838808894330968,9.741698348539542,8.17393656967335,8.16741916800385,0.4230570644979256,8.590476232501775,7.7443621035059245
650000,9.040085983276366,0.7898913649892816,9.829977348265649,8.250194618287084,8.216279108845526,0.4309651642643246,8.647244273109852,7.785313944581202
660000,9.11671485900879,0.7871253997501683,9.903840258758958,8.32958945925862,8.250433347360135,0.42097200148851527,8.67140534884865,7.82946134587162
670000,9.208666038513183,0.7858995163194986,9.99456555483268,8.422766522193685,8.32627838281047,0.4012650781906885,8.727543461001158,7.925013304619782
680000,9.294623851776123,0.7886232441397241,10.083247095915848,8.506000607636398,8.391134313974062,0.3926827229679666,8.783817036942029,7.998451591006095
690000,9.376434326171875,0.7794664545681972,10.155900780740073,8.596967871603677,8.454383841961397,0.3713706337451324,8.825754475706528,8.083013208216265
700000,9.452199935913086,0.7776603861208158,10.229860322033902,8.67453954979227,8.49698263774753,0.3607122241437186,8.857694861891249,8.136270413603812
710000,9.537115001678467,0.7811534617719293,10.318268463450396,8.755961539906538,8.531128204186288,0.34463029114868976,8.875758495334978,8.186497913037599
720000,9.614556312561035,0.770638751451681,10.385195064012716,8.843917561109354,8.565592399256806,0.3119491314470519,8.877541530703859,8.253643267809753
730000,9.69999647140503,0.7698892874417256,10.469885758846754,8.930107183963305,8.608976921949287,0.3002494058421711,8.909226327791458,8.308727516107115
740000,9.781202697753907,0.777298234251384,10.558500932005291,9.003904463502522,8.638530207119537,0.28054425258136106,8.919074459700898,8.357985954538176
750000,9.86326208114624,0.7845787315570742,10.647840812703315,9.078683349589166,8.688356758335956,0.2513260283335904,8.939682786669547,8.437030730002366
760000,9.94647798538208,0.7972010302663787,10.743679015648459,9.1492769551157,8.738687343394439,0.2601355696135711,8.99882291300801,8.478551773780868
770000,10.020316028594971,0.800260327716873,10.820576356311845,9.220055700878097,8.760648767569666,0.27448117130925676,9.035129938878923,8.48616759626041
780000,10.09505319595337,0.7975506951778231,10.892603891131191,9.297502500775547,8.79858352711394,0.24992553773772025,9.048509064851661,8.54865798937622
790000,10.175539112091064,0.7884268124481276,10.963965924539192,9.387112299642936,8.814563308714957,0.25263580787105694,9.067199116586014,8.5619275008439
800000,10.251662063598634,0.7889936683091432,11.040655731907776,9.46266839528949,8.856531376222126,0.2350887273118728,9.091620103533998,8.621442648910254
810000,10.335519409179687,0.7940417513109792,11.129561160490667,9.541477657868707,8.898407492638283,0.25350142100125334,9.151908913639536,8.64490607163703
820000,10.422605514526367,0.7903707020824061,11.212976216608773,9.632234812443961,8.961058831714553,0.2428885146287526,9.203947346343305,8.7181703170858
830000,10.49500675201416,0.7911067186682028,11.286113470682363,9.703900033345956,8.982528335028492,0.2367070377785533,9.219235372807045,8.74582129724994
840000,10.573669815063477,0.7786058395130017,11.352275654576479,9.795063975550475,9.01630511843743,0.22415774317451126,9.240462861611942,8.792147375262918
850000,10.653940391540527,0.7740108563948037,11.427951247935331,9.879929535145722,9.034278827566236,0.21447341506320455,9.248752242629442,8.819805412503031
860000,10.719336414337159,0.7713995304894431,11.490735944826602,9.947936883847715,9.037620364799213,0.18067378425143432,9.218294149050648,8.85694658054778
870000,10.787823581695557,0.7729547578262272,11.560778339521784,10.01486882386933,9.035631814415868,0.14510361253797974,9.180735426953849,8.890528201877888
880000,10.862839412689208,0.7729959711795508,11.63583538386876,10.089843441509657,9.057508526795603,0.1554130606469915,9.212921587442594,8.902095466148612
890000,10.932639789581298,0.7742931687804674,11.706932958361765,10.158346620800831,9.078724909922375,0.18985590004689992,9.268580809969276,8.888869009875474
900000,11.005326652526856,0.7689975621100146,11.77432421463687,10.236329090416842,9.103464958667216,0.21535500779655883,9.318819966463774,8.888109950870657
910000,11.080012702941895,0.7642094805203832,11.844222183462279,10.315803222421511,9.125429221190384,0.1951385063027515,9.320567727493135,8.930290714887633
920000,11.153275871276856,0.7661911937154794,11.919467064992336,10.387084677561376,9.144832923872523,0.19403429916640666,9.33886722303893,8.950798624706115
930000,11.225960063934327,0.7665535216508147,11.992513585585142,10.459406542283512,9.193460293608569,0.1883876456052944,9.381847939213863,9.005072648003274
940000,11.28286428451538,0.7740928967116769,12.056957181227057,10.508771387803703,9.189144245430622,0.21652144747466678,9.40566569290529,8.972622797955955
950000,11.348425102233886,0.7684230806243357,12.116848182858222,10.58000202160955,9.195144483649335,0.18831882060123198,9.383463304250567,9.006825663048103
960000,11.415557098388671,0.7726447845841785,12.18820188297285,10.642912313804493,9.244302589039835,0.20720842624585986,9.451511015285694,9.037094162793975
970000,11.473287677764892,0.7759020100034065,12.249189687768299,10.697385667761486,9.289294343162567,0.2214100328736258,9.510704376036193,9.06788431028894
980000,11.53651466369629,0.7813839480732029,12.317898611769492,10.755130715623087,9.301261656730041,0.22629192287212552,9.527553579602166,9.074969733857916
990000,11.600459575653076,0.7860143341085087,12.386473909761586,10.814445241544567,9.31234244015076,0.20224171711672256,9.514584157267482,9.110100723034037
1000000,11.666623210906982,0.798459261571719,12.4650824724787,10.868163949335264,9.335237064117196,0.23302073558220204,9.5682577996994,9.102216328534993


==> data/lstm-spcnn-success_rate.csv <==
task,success_rate
Collect coal,12.487675978689829
Collect diamond,0.0
Collect drink,56.06048659088741
Collect iron,0.02913841489892987
Collect sapling,89.89188862849332
Collect stone,31.875264293356206
Collect wood,87.39464043132085
Defeat skeleton,3.7193615132456714
Defeat zombie,39.60186496430725
Eat cow,48.13809515586852
Eat plant,0.02475244774258264
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,0.4453296456055703
Make stone sword,0.4883128735811327
Make wood pickaxe,53.28364194992126
Make wood sword,50.04244212591087
Place furnace,9.25284557540064
Place plant,87.46831582582266
Place stone,29.75901772448724
Place table,79.26045370667676
Wake up,90.59908242266276


==> data/ppo_infonce_intr_large-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.558514130115509,0.20412012485573527,1.7626342549712444,1.3543940052597736,1.5100000000000002,0.34481879299133333,1.8548187929913336,1.165181207008667
20000,1.7834651708602904,0.251045313865245,2.0345104847255353,1.5324198569950456,2.06,0.5200000000000001,2.58,1.54
30000,2.086273264884949,0.3582182277735283,2.4444914926584773,1.7280550371114205,2.74,0.4521061822182925,3.192106182218293,2.2878938177817076
40000,2.2924031257629394,0.36546295625335556,2.657866082016295,1.9269401695095838,2.9200000000000004,0.4686149805543992,3.3886149805543995,2.4513850194456013
50000,2.459250199794769,0.3704001699263988,2.829650369721168,2.0888500298683703,3.17,0.36619666847201104,3.536196668472011,2.803803331527989
60000,2.5971620082855225,0.35043134284742683,2.9475933511329493,2.2467306654380956,3.21,0.5664803615307419,3.7764803615307416,2.6435196384692583
70000,2.7198142051696776,0.37305007496971665,3.0928642801393944,2.346764130199961,3.46,0.5642694391866354,4.024269439186636,2.8957305608133646
80000,2.883573794364929,0.39801475241346146,3.2815885467783907,2.4855590419514675,4.04,0.4454211490264018,4.4854211490264015,3.594578850973598
90000,3.0542758226394655,0.40673147491703704,3.4610072975565025,2.6475443477224285,4.17,0.47339201514178514,4.643392015141785,3.6966079848582147
100000,3.2914342164993284,0.43334339973517166,3.7247776162345003,2.8580908167641565,4.71,0.6934695379034324,5.403469537903432,4.016530462096568
110000,3.506797766685486,0.41285766314007577,3.9196554298255615,3.0939401035454104,4.659999999999999,0.6003332407921455,5.260333240792145,4.059666759207854
120000,3.800305891036987,0.4255115061593384,4.225817397196326,3.3747943848776485,4.89,0.7673982017179868,5.657398201717987,4.1226017982820125
130000,4.04613230228424,0.3887761306306232,4.434908432914863,3.657356171653617,4.89,0.6268173577685928,5.516817357768592,4.263182642231407
140000,4.270294523239135,0.3608135502993669,4.631108073538503,3.9094809729397686,5.48,0.574108003776293,6.054108003776293,4.9058919962237075
150000,4.539610695838928,0.37891474287033927,4.918525438709268,4.160695952968589,5.709999999999999,0.7189575787207475,6.4289575787207465,4.991042421279252
160000,4.781090545654297,0.36910074075510074,5.150191286409397,4.411989804899196,5.719999999999999,0.6523802572120032,6.3723802572120025,5.067619742787995
170000,5.032732963562012,0.3780532686318153,5.410786232193827,4.654679694930197,5.86,0.4543126676640219,6.314312667664022,5.405687332335979
180000,5.271600961685181,0.3767572991046078,5.648358260789789,4.8948436625805725,5.9,0.5932958789676529,6.493295878967653,5.306704121032348
190000,5.549253511428833,0.3831422359349478,5.93239574736378,5.166111275493885,6.35,0.6499999999999997,6.999999999999999,5.7
200000,5.839389753341675,0.4222652665650547,6.26165501990673,5.41712448677662,6.55,0.5499999999999997,7.1,6.0
210000,6.086039876937866,0.4334158819575825,6.5194557588954485,5.652623994980283,6.659999999999999,0.6053098380168619,7.2653098380168615,6.054690161983137
220000,6.370740842819214,0.45551342318202576,6.82625426600124,5.915227419637188,6.92,0.7972452571197893,7.71724525711979,6.12275474288021
230000,6.624834108352661,0.5145110272515767,7.139345135604238,6.110323081101084,6.779999999999999,0.8219489035213802,7.60194890352138,5.958051096478619
240000,6.93825330734253,0.5489571214196861,7.487210428762216,6.389296185922843,7.169999999999999,0.9381364506296508,8.10813645062965,6.231863549370348
250000,7.185256814956665,0.5771722243380859,7.762429039294751,6.608084590618579,7.309999999999998,0.681835757349231,7.991835757349229,6.628164242650767
260000,7.455509281158447,0.6166196024196141,8.072128883578062,6.838889678738833,7.879999999999998,0.7082372483850303,8.588237248385028,7.171762751614968
270000,7.719042110443115,0.6266875716350976,8.345729682078213,7.092354538808017,7.8199999999999985,0.8623224454924034,8.682322445492401,6.957677554507595
280000,7.979391765594483,0.6756650684732067,8.65505683406769,7.3037266971212755,7.9,0.6434283176858164,8.543428317685816,7.256571682314184
290000,8.229345655441284,0.7162460559695565,8.94559171141084,7.513099599471728,7.8199999999999985,0.5861740355901135,8.406174035590112,7.233825964409885
300000,8.481744384765625,0.7432099293966786,9.224954314162304,7.738534455368946,8.12,0.78587530817554,8.905875308175538,7.334124691824459
310000,8.75692720413208,0.8096735163086725,9.566600720440752,7.947253687823407,8.07,1.0208329931972215,9.090832993197221,7.0491670068027785
320000,9.037636327743531,0.8640976774474634,9.901734005190994,8.173538650296068,8.399999999999999,0.8087026647662289,9.208702664766227,7.59129733523377
330000,9.31645393371582,0.8909704638196287,10.20742439753545,8.425483469896191,9.069999999999999,0.564003546088143,9.634003546088142,8.505996453911855
340000,9.559152412414551,0.9336205962503314,10.492773008664884,8.62553181616422,8.03,0.46701177715342446,8.497011777153423,7.562988222846575
350000,9.802669715881347,0.976615922858823,10.77928563874017,8.826053793022524,8.77,0.6325345840347388,9.402534584034738,8.137465415965261
360000,10.031941413879395,0.9966550211225149,11.028596435001909,9.03528639275688,9.179999999999998,0.8195120499419153,9.999512049941913,8.360487950058083
370000,10.27033634185791,1.0326507739775286,11.302987115835439,9.23768556788038,9.299999999999999,0.7962411694957755,10.096241169495775,8.503758830504223
380000,10.498319339752197,1.0801420695664632,11.57846140931866,9.418177270185733,9.279999999999998,0.7794870107962028,10.0594870107962,8.500512989203795
390000,10.72190065383911,1.1117825097721825,11.833683163611294,9.610118144066927,9.319999999999997,0.7399999999999999,10.059999999999997,8.579999999999997
400000,10.934099006652833,1.1398085600446433,12.073907566697477,9.794290446608189,9.29,0.8938120607823551,10.183812060782355,8.396187939217644
410000,11.161934280395508,1.1795053357121343,12.341439616107643,9.982428944683374,9.729999999999999,0.9000555538409836,10.630055553840982,8.829944446159015
420000,11.381563568115235,1.2248188838732221,12.606382451988457,10.156744684242012,9.41,0.8383913167489272,10.248391316748927,8.571608683251073
430000,11.599343872070312,1.2612308435176962,12.860574715588008,10.338113028552616,9.389999999999999,0.9720596689504201,10.362059668950419,8.417940331049579
440000,11.817442417144775,1.2964966909396156,13.113939108084391,10.52094572620516,9.79,0.805543294925853,10.595543294925852,8.984456705074146
450000,12.046488380432129,1.322992885078371,13.3694812655105,10.723495495353758,9.809999999999999,0.6833008122342605,10.49330081223426,9.126699187765738
460000,12.268730163574219,1.3339229367110628,13.60265310028528,10.934807226863157,9.91,0.860755482120213,10.770755482120213,9.049244517879787
470000,12.500452423095703,1.3652764016649916,13.865728824760694,11.135176021430713,9.79,0.8653900854527977,10.655390085452797,8.9246099145472
480000,12.719006156921386,1.3979026933250494,14.116908850246435,11.321103463596337,10.02,0.8738420909981394,10.893842090998138,9.146157909001861
490000,12.943751335144043,1.4150638399610287,14.358815175105072,11.528687495183014,9.95,0.9891915891272023,10.939191589127201,8.960808410872797
500000,13.135823345184326,1.4081856513375812,14.544008996521907,11.727637693846745,9.899999999999997,0.969535971483266,10.869535971483263,8.930464028516731
510000,13.346711158752441,1.4312192299320468,14.777930388684489,11.915491928820394,10.379999999999999,0.9816312953446419,11.36163129534464,9.398368704655358
520000,13.555373573303223,1.4487260360528245,15.004099609356047,12.1066475372504,10.219999999999999,0.7573638491504596,10.977363849150459,9.462636150849539
530000,13.75331516265869,1.4462940749582542,15.199609237616945,12.307021087700436,10.239999999999998,0.7800000000000001,11.019999999999998,9.459999999999999
540000,13.973625373840331,1.4505107297108408,15.424136103551172,12.52311464412949,10.25,0.7228416147400479,10.972841614740048,9.527158385259952
550000,14.189350128173828,1.472943351355758,15.662293479529586,12.71640677681807,10.709999999999999,0.7841555968046137,11.494155596804612,9.925844403195386
560000,14.408066368103027,1.5036672927944563,15.911733660897482,12.904399075308572,10.7,0.9186947262284682,11.618694726228467,9.781305273771531
570000,14.612402534484863,1.5214614580742232,16.133863992559085,13.09094107641064,10.479999999999999,0.7520638270785265,11.232063827078525,9.727936172921472
580000,14.802511882781982,1.534534715745306,16.337046598527287,13.267977167036676,10.76,0.6651315659326354,11.425131565932634,10.094868434067365
590000,15.000431156158447,1.5474905912922696,16.547921747450715,13.452940564866177,10.36,1.1324310133513655,11.492431013351364,9.227568986648635
600000,15.17588539123535,1.5768021795668299,16.75268757080218,13.599083211668521,10.63,0.8149233092751733,11.444923309275174,9.815076690724828
610000,15.38538579940796,1.593260535917377,16.978646335325337,13.792125263490583,10.729999999999999,0.9788258272031856,11.708825827203185,9.751174172796812
620000,15.5656888961792,1.6055109827968048,17.171199878976005,13.960177913382395,11.329999999999998,1.0459923517884826,12.375992351788481,10.284007648211515
630000,15.74857063293457,1.6075043445145072,17.356074977449076,14.141066288420063,10.899999999999999,0.8024961059095554,11.702496105909553,10.097503894090444
640000,15.957196998596192,1.619765821142312,17.576962819738505,14.33743117745388,11.150000000000002,0.7513321502504737,11.901332150250475,10.398667849749529
650000,16.152381420135498,1.6192322085458302,17.77161362868133,14.533149211589668,10.959999999999997,0.5370288632839019,11.4970288632839,10.422971136716095
660000,16.348853492736815,1.6126473103449421,17.96150080308176,14.736206182391873,11.760000000000002,0.5713142742834281,12.331314274283429,11.188685725716574
670000,16.523356246948243,1.6132023661218309,18.136558613070072,14.910153880826412,10.870000000000001,0.4899999999999999,11.360000000000001,10.38
680000,16.715020275115968,1.6046668691976482,18.319687144313615,15.11035340591832,11.559999999999999,0.8912911982062882,12.451291198206286,10.668708801793711
690000,16.922501277923583,1.5998524261875025,18.522353704111087,15.32264885173608,11.609999999999996,0.8407734534343959,12.450773453434392,10.7692265465656
700000,17.12293071746826,1.5894330733376985,18.71236379080596,15.533497644130563,11.059999999999999,0.9911609354691095,12.051160935469108,10.06883906453089
710000,17.323084163665772,1.5707141928207897,18.893798356486563,15.752369970844983,11.94,0.7445804187594516,12.68458041875945,11.195419581240548
720000,17.502673149108887,1.557015794987747,19.059688944096635,15.94565735412114,11.11,0.8092589202474078,11.919258920247406,10.300741079752592
730000,17.682195472717286,1.5609327638710155,19.2431282365883,16.12126270884627,11.609999999999998,0.9730878685915264,12.583087868591525,10.63691213140847
740000,17.865069580078124,1.57174296124035,19.436812541318474,16.293326618837774,11.919999999999998,0.44226688774991985,12.362266887749918,11.477733112250078
750000,18.04286594390869,1.563589407699042,19.606455351607732,16.47927653620965,11.49,1.350888596443097,12.840888596443097,10.139111403556903
760000,18.229591178894044,1.5463912007515275,19.775982379645573,16.683199978142515,11.89,0.8825531145489209,12.772553114548922,11.00744688545108
770000,18.417223358154295,1.5254303513883622,19.942653709542657,16.891793006765933,12.139999999999997,0.9101648202386208,13.050164820238617,11.229835179761377
780000,18.608351707458496,1.5179617365014646,20.126313443959962,17.09038997095703,12.68,0.7318469785412799,13.411846978541279,11.94815302145872
790000,18.781252098083495,1.4998023058215524,20.28105440390505,17.28144979226194,12.48,0.9346657156438344,13.414665715643835,11.545334284356166
800000,18.951504516601563,1.466084534056624,20.417589050658187,17.48541998254494,12.399999999999999,0.6465291950097852,13.046529195009784,11.753470804990213
810000,19.129830360412598,1.442017567499582,20.57184792791218,17.687812792913014,12.05,0.6667083320313318,12.716708332031333,11.383291667968669
820000,19.30048065185547,1.4221271412071308,20.7226077930626,17.87835351064834,12.139999999999997,0.781280999384985,12.921280999384981,11.358719000615013
830000,19.459742546081543,1.4081493498956,20.86789189597714,18.051593196185944,12.219999999999999,0.88068155425216,13.100681554252159,11.339318445747839
840000,19.613538551330567,1.3941800492070877,21.007718600537654,18.21935850212348,11.999999999999998,0.705691150575094,12.705691150575092,11.294308849424905
850000,19.772553634643554,1.369351261299567,21.14190489594312,18.403202373343987,12.12,0.7082372483850311,12.82823724838503,11.411762751614969
860000,19.929130363464356,1.3429703285761134,21.27210069204047,18.58616003488824,12.459999999999999,0.7116178749862884,13.171617874986287,11.74838212501371
870000,20.07629528045654,1.3255538001493423,21.401849080605885,18.750741480307198,11.909999999999998,0.9385627309881855,12.848562730988183,10.971437269011814
880000,20.216023254394532,1.3106146318844618,21.526637886278994,18.90540862251007,11.969999999999999,0.8706893820416101,12.840689382041608,11.09931061795839
890000,20.370430946350098,1.2897054052673775,21.660136351617474,19.08072554108272,12.650000000000002,1.0613670430157518,13.711367043015754,11.58863295698425
900000,20.495852851867674,1.276679496175423,21.772532348043097,19.219173355692252,12.17,0.7668767828015142,12.936876782801514,11.403123217198486
910000,20.62811222076416,1.269555754923116,21.897667975687273,19.358556465841044,12.3,0.6099180272790765,12.909918027279078,11.690081972720924
920000,20.767367553710937,1.2506226745820876,22.017990228293023,19.51674487912885,12.54,0.5969924622639722,13.136992462263972,11.943007537736026
930000,20.90433979034424,1.2288252621786662,22.133165052522905,19.67551452816557,12.350000000000001,0.5869412236331675,12.93694122363317,11.763058776366833
940000,21.031287002563477,1.2098245571180555,22.24111155968153,19.821462445445423,12.02,0.653911308970873,12.673911308970872,11.366088691029127
950000,21.160614204406738,1.1986706268610423,22.35928483126778,19.961943577545696,12.27,0.5692978130996116,12.839297813099611,11.700702186900388
960000,21.279333686828615,1.1828713930107804,22.462205079839396,20.096462293817833,12.209999999999999,0.8949301648732155,13.104930164873215,11.315069835126783
970000,21.397231674194337,1.1698536195895783,22.567085293783915,20.22737805460476,12.450000000000001,0.7877182237323195,13.23771822373232,11.662281776267681
980000,21.52399597167969,1.153021615418057,22.677017587097748,20.37097435626163,12.659999999999998,0.6036555309114633,13.263655530911462,12.056344469088534
990000,21.642535400390624,1.1309333652801659,22.773468765670792,20.511602035110457,12.239999999999998,1.189285499785481,13.429285499785479,11.050714500214518
1000000,21.760101127624512,1.118577448031828,22.87867857565634,20.641523679592684,12.46,0.6390618123468185,13.09906181234682,11.820938187653182


==> data/ppo_infonce_intr_large-success_rate.csv <==
task,success_rate
collect_coal,36.08211156373658
collect_diamond,0.0
collect_drink,59.86269678789703
collect_iron,3.6837244413149755
collect_sapling,85.82777839991874
collect_stone,56.623953785532876
collect_wood,91.65301025989679
defeat_skeleton,18.004622055765598
defeat_zombie,55.285163324216356
eat_cow,55.70900419833707
eat_plant,0.0444525361419416
make_iron_pickaxe,0.008813138321116593
make_iron_sword,0.0066663487658908975
make_stone_pickaxe,22.518756210802927
make_stone_sword,23.935782447612034
make_wood_pickaxe,73.32982879822703
make_wood_sword,69.0113916188153
place_furnace,34.052529322536195
place_plant,84.36274451757603
place_stone,54.01629141233294
place_table,86.44081252074604
wake_up,62.759102139323375


==> data/ppo_infonce_intr_large-summary.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.558514130115509,0.20412012485573527,1.7626342549712444,1.3543940052597736,1.5100000000000002,0.34481879299133333,1.8548187929913336,1.165181207008667
20000,1.7834651708602904,0.251045313865245,2.0345104847255353,1.5324198569950456,2.06,0.5200000000000001,2.58,1.54
30000,2.086273264884949,0.3582182277735283,2.4444914926584773,1.7280550371114205,2.74,0.4521061822182925,3.192106182218293,2.2878938177817076
40000,2.2924031257629394,0.36546295625335556,2.657866082016295,1.9269401695095838,2.9200000000000004,0.4686149805543992,3.3886149805543995,2.4513850194456013
50000,2.459250199794769,0.3704001699263988,2.829650369721168,2.0888500298683703,3.17,0.36619666847201104,3.536196668472011,2.803803331527989
60000,2.5971620082855225,0.35043134284742683,2.9475933511329493,2.2467306654380956,3.21,0.5664803615307419,3.7764803615307416,2.6435196384692583
70000,2.7198142051696776,0.37305007496971665,3.0928642801393944,2.346764130199961,3.46,0.5642694391866354,4.024269439186636,2.8957305608133646
80000,2.883573794364929,0.39801475241346146,3.2815885467783907,2.4855590419514675,4.04,0.4454211490264018,4.4854211490264015,3.594578850973598
90000,3.0542758226394655,0.40673147491703704,3.4610072975565025,2.6475443477224285,4.17,0.47339201514178514,4.643392015141785,3.6966079848582147
100000,3.2914342164993284,0.43334339973517166,3.7247776162345003,2.8580908167641565,4.71,0.6934695379034324,5.403469537903432,4.016530462096568
110000,3.506797766685486,0.41285766314007577,3.9196554298255615,3.0939401035454104,4.659999999999999,0.6003332407921455,5.260333240792145,4.059666759207854
120000,3.800305891036987,0.4255115061593384,4.225817397196326,3.3747943848776485,4.89,0.7673982017179868,5.657398201717987,4.1226017982820125
130000,4.04613230228424,0.3887761306306232,4.434908432914863,3.657356171653617,4.89,0.6268173577685928,5.516817357768592,4.263182642231407
140000,4.270294523239135,0.3608135502993669,4.631108073538503,3.9094809729397686,5.48,0.574108003776293,6.054108003776293,4.9058919962237075
150000,4.539610695838928,0.37891474287033927,4.918525438709268,4.160695952968589,5.709999999999999,0.7189575787207475,6.4289575787207465,4.991042421279252
160000,4.781090545654297,0.36910074075510074,5.150191286409397,4.411989804899196,5.719999999999999,0.6523802572120032,6.3723802572120025,5.067619742787995
170000,5.032732963562012,0.3780532686318153,5.410786232193827,4.654679694930197,5.86,0.4543126676640219,6.314312667664022,5.405687332335979
180000,5.271600961685181,0.3767572991046078,5.648358260789789,4.8948436625805725,5.9,0.5932958789676529,6.493295878967653,5.306704121032348
190000,5.549253511428833,0.3831422359349478,5.93239574736378,5.166111275493885,6.35,0.6499999999999997,6.999999999999999,5.7
200000,5.839389753341675,0.4222652665650547,6.26165501990673,5.41712448677662,6.55,0.5499999999999997,7.1,6.0
210000,6.086039876937866,0.4334158819575825,6.5194557588954485,5.652623994980283,6.659999999999999,0.6053098380168619,7.2653098380168615,6.054690161983137
220000,6.370740842819214,0.45551342318202576,6.82625426600124,5.915227419637188,6.92,0.7972452571197893,7.71724525711979,6.12275474288021
230000,6.624834108352661,0.5145110272515767,7.139345135604238,6.110323081101084,6.779999999999999,0.8219489035213802,7.60194890352138,5.958051096478619
240000,6.93825330734253,0.5489571214196861,7.487210428762216,6.389296185922843,7.169999999999999,0.9381364506296508,8.10813645062965,6.231863549370348
250000,7.185256814956665,0.5771722243380859,7.762429039294751,6.608084590618579,7.309999999999998,0.681835757349231,7.991835757349229,6.628164242650767
260000,7.455509281158447,0.6166196024196141,8.072128883578062,6.838889678738833,7.879999999999998,0.7082372483850303,8.588237248385028,7.171762751614968
270000,7.719042110443115,0.6266875716350976,8.345729682078213,7.092354538808017,7.8199999999999985,0.8623224454924034,8.682322445492401,6.957677554507595
280000,7.979391765594483,0.6756650684732067,8.65505683406769,7.3037266971212755,7.9,0.6434283176858164,8.543428317685816,7.256571682314184
290000,8.229345655441284,0.7162460559695565,8.94559171141084,7.513099599471728,7.8199999999999985,0.5861740355901135,8.406174035590112,7.233825964409885
300000,8.481744384765625,0.7432099293966786,9.224954314162304,7.738534455368946,8.12,0.78587530817554,8.905875308175538,7.334124691824459
310000,8.75692720413208,0.8096735163086725,9.566600720440752,7.947253687823407,8.07,1.0208329931972215,9.090832993197221,7.0491670068027785
320000,9.037636327743531,0.8640976774474634,9.901734005190994,8.173538650296068,8.399999999999999,0.8087026647662289,9.208702664766227,7.59129733523377
330000,9.31645393371582,0.8909704638196287,10.20742439753545,8.425483469896191,9.069999999999999,0.564003546088143,9.634003546088142,8.505996453911855
340000,9.559152412414551,0.9336205962503314,10.492773008664884,8.62553181616422,8.03,0.46701177715342446,8.497011777153423,7.562988222846575
350000,9.802669715881347,0.976615922858823,10.77928563874017,8.826053793022524,8.77,0.6325345840347388,9.402534584034738,8.137465415965261
360000,10.031941413879395,0.9966550211225149,11.028596435001909,9.03528639275688,9.179999999999998,0.8195120499419153,9.999512049941913,8.360487950058083
370000,10.27033634185791,1.0326507739775286,11.302987115835439,9.23768556788038,9.299999999999999,0.7962411694957755,10.096241169495775,8.503758830504223
380000,10.498319339752197,1.0801420695664632,11.57846140931866,9.418177270185733,9.279999999999998,0.7794870107962028,10.0594870107962,8.500512989203795
390000,10.72190065383911,1.1117825097721825,11.833683163611294,9.610118144066927,9.319999999999997,0.7399999999999999,10.059999999999997,8.579999999999997
400000,10.934099006652833,1.1398085600446433,12.073907566697477,9.794290446608189,9.29,0.8938120607823551,10.183812060782355,8.396187939217644
410000,11.161934280395508,1.1795053357121343,12.341439616107643,9.982428944683374,9.729999999999999,0.9000555538409836,10.630055553840982,8.829944446159015
420000,11.381563568115235,1.2248188838732221,12.606382451988457,10.156744684242012,9.41,0.8383913167489272,10.248391316748927,8.571608683251073
430000,11.599343872070312,1.2612308435176962,12.860574715588008,10.338113028552616,9.389999999999999,0.9720596689504201,10.362059668950419,8.417940331049579
440000,11.817442417144775,1.2964966909396156,13.113939108084391,10.52094572620516,9.79,0.805543294925853,10.595543294925852,8.984456705074146
450000,12.046488380432129,1.322992885078371,13.3694812655105,10.723495495353758,9.809999999999999,0.6833008122342605,10.49330081223426,9.126699187765738
460000,12.268730163574219,1.3339229367110628,13.60265310028528,10.934807226863157,9.91,0.860755482120213,10.770755482120213,9.049244517879787
470000,12.500452423095703,1.3652764016649916,13.865728824760694,11.135176021430713,9.79,0.8653900854527977,10.655390085452797,8.9246099145472
480000,12.719006156921386,1.3979026933250494,14.116908850246435,11.321103463596337,10.02,0.8738420909981394,10.893842090998138,9.146157909001861
490000,12.943751335144043,1.4150638399610287,14.358815175105072,11.528687495183014,9.95,0.9891915891272023,10.939191589127201,8.960808410872797
500000,13.135823345184326,1.4081856513375812,14.544008996521907,11.727637693846745,9.899999999999997,0.969535971483266,10.869535971483263,8.930464028516731
510000,13.346711158752441,1.4312192299320468,14.777930388684489,11.915491928820394,10.379999999999999,0.9816312953446419,11.36163129534464,9.398368704655358
520000,13.555373573303223,1.4487260360528245,15.004099609356047,12.1066475372504,10.219999999999999,0.7573638491504596,10.977363849150459,9.462636150849539
530000,13.75331516265869,1.4462940749582542,15.199609237616945,12.307021087700436,10.239999999999998,0.7800000000000001,11.019999999999998,9.459999999999999
540000,13.973625373840331,1.4505107297108408,15.424136103551172,12.52311464412949,10.25,0.7228416147400479,10.972841614740048,9.527158385259952
550000,14.189350128173828,1.472943351355758,15.662293479529586,12.71640677681807,10.709999999999999,0.7841555968046137,11.494155596804612,9.925844403195386
560000,14.408066368103027,1.5036672927944563,15.911733660897482,12.904399075308572,10.7,0.9186947262284682,11.618694726228467,9.781305273771531
570000,14.612402534484863,1.5214614580742232,16.133863992559085,13.09094107641064,10.479999999999999,0.7520638270785265,11.232063827078525,9.727936172921472
580000,14.802511882781982,1.534534715745306,16.337046598527287,13.267977167036676,10.76,0.6651315659326354,11.425131565932634,10.094868434067365
590000,15.000431156158447,1.5474905912922696,16.547921747450715,13.452940564866177,10.36,1.1324310133513655,11.492431013351364,9.227568986648635
600000,15.17588539123535,1.5768021795668299,16.75268757080218,13.599083211668521,10.63,0.8149233092751733,11.444923309275174,9.815076690724828
610000,15.38538579940796,1.593260535917377,16.978646335325337,13.792125263490583,10.729999999999999,0.9788258272031856,11.708825827203185,9.751174172796812
620000,15.5656888961792,1.6055109827968048,17.171199878976005,13.960177913382395,11.329999999999998,1.0459923517884826,12.375992351788481,10.284007648211515
630000,15.74857063293457,1.6075043445145072,17.356074977449076,14.141066288420063,10.899999999999999,0.8024961059095554,11.702496105909553,10.097503894090444
640000,15.957196998596192,1.619765821142312,17.576962819738505,14.33743117745388,11.150000000000002,0.7513321502504737,11.901332150250475,10.398667849749529
650000,16.152381420135498,1.6192322085458302,17.77161362868133,14.533149211589668,10.959999999999997,0.5370288632839019,11.4970288632839,10.422971136716095
660000,16.348853492736815,1.6126473103449421,17.96150080308176,14.736206182391873,11.760000000000002,0.5713142742834281,12.331314274283429,11.188685725716574
670000,16.523356246948243,1.6132023661218309,18.136558613070072,14.910153880826412,10.870000000000001,0.4899999999999999,11.360000000000001,10.38
680000,16.715020275115968,1.6046668691976482,18.319687144313615,15.11035340591832,11.559999999999999,0.8912911982062882,12.451291198206286,10.668708801793711
690000,16.922501277923583,1.5998524261875025,18.522353704111087,15.32264885173608,11.609999999999996,0.8407734534343959,12.450773453434392,10.7692265465656
700000,17.12293071746826,1.5894330733376985,18.71236379080596,15.533497644130563,11.059999999999999,0.9911609354691095,12.051160935469108,10.06883906453089
710000,17.323084163665772,1.5707141928207897,18.893798356486563,15.752369970844983,11.94,0.7445804187594516,12.68458041875945,11.195419581240548
720000,17.502673149108887,1.557015794987747,19.059688944096635,15.94565735412114,11.11,0.8092589202474078,11.919258920247406,10.300741079752592
730000,17.682195472717286,1.5609327638710155,19.2431282365883,16.12126270884627,11.609999999999998,0.9730878685915264,12.583087868591525,10.63691213140847
740000,17.865069580078124,1.57174296124035,19.436812541318474,16.293326618837774,11.919999999999998,0.44226688774991985,12.362266887749918,11.477733112250078
750000,18.04286594390869,1.563589407699042,19.606455351607732,16.47927653620965,11.49,1.350888596443097,12.840888596443097,10.139111403556903
760000,18.229591178894044,1.5463912007515275,19.775982379645573,16.683199978142515,11.89,0.8825531145489209,12.772553114548922,11.00744688545108
770000,18.417223358154295,1.5254303513883622,19.942653709542657,16.891793006765933,12.139999999999997,0.9101648202386208,13.050164820238617,11.229835179761377
780000,18.608351707458496,1.5179617365014646,20.126313443959962,17.09038997095703,12.68,0.7318469785412799,13.411846978541279,11.94815302145872
790000,18.781252098083495,1.4998023058215524,20.28105440390505,17.28144979226194,12.48,0.9346657156438344,13.414665715643835,11.545334284356166
800000,18.951504516601563,1.466084534056624,20.417589050658187,17.48541998254494,12.399999999999999,0.6465291950097852,13.046529195009784,11.753470804990213
810000,19.129830360412598,1.442017567499582,20.57184792791218,17.687812792913014,12.05,0.6667083320313318,12.716708332031333,11.383291667968669
820000,19.30048065185547,1.4221271412071308,20.7226077930626,17.87835351064834,12.139999999999997,0.781280999384985,12.921280999384981,11.358719000615013
830000,19.459742546081543,1.4081493498956,20.86789189597714,18.051593196185944,12.219999999999999,0.88068155425216,13.100681554252159,11.339318445747839
840000,19.613538551330567,1.3941800492070877,21.007718600537654,18.21935850212348,11.999999999999998,0.705691150575094,12.705691150575092,11.294308849424905
850000,19.772553634643554,1.369351261299567,21.14190489594312,18.403202373343987,12.12,0.7082372483850311,12.82823724838503,11.411762751614969
860000,19.929130363464356,1.3429703285761134,21.27210069204047,18.58616003488824,12.459999999999999,0.7116178749862884,13.171617874986287,11.74838212501371
870000,20.07629528045654,1.3255538001493423,21.401849080605885,18.750741480307198,11.909999999999998,0.9385627309881855,12.848562730988183,10.971437269011814
880000,20.216023254394532,1.3106146318844618,21.526637886278994,18.90540862251007,11.969999999999999,0.8706893820416101,12.840689382041608,11.09931061795839
890000,20.370430946350098,1.2897054052673775,21.660136351617474,19.08072554108272,12.650000000000002,1.0613670430157518,13.711367043015754,11.58863295698425
900000,20.495852851867674,1.276679496175423,21.772532348043097,19.219173355692252,12.17,0.7668767828015142,12.936876782801514,11.403123217198486
910000,20.62811222076416,1.269555754923116,21.897667975687273,19.358556465841044,12.3,0.6099180272790765,12.909918027279078,11.690081972720924
920000,20.767367553710937,1.2506226745820876,22.017990228293023,19.51674487912885,12.54,0.5969924622639722,13.136992462263972,11.943007537736026
930000,20.90433979034424,1.2288252621786662,22.133165052522905,19.67551452816557,12.350000000000001,0.5869412236331675,12.93694122363317,11.763058776366833
940000,21.031287002563477,1.2098245571180555,22.24111155968153,19.821462445445423,12.02,0.653911308970873,12.673911308970872,11.366088691029127
950000,21.160614204406738,1.1986706268610423,22.35928483126778,19.961943577545696,12.27,0.5692978130996116,12.839297813099611,11.700702186900388
960000,21.279333686828615,1.1828713930107804,22.462205079839396,20.096462293817833,12.209999999999999,0.8949301648732155,13.104930164873215,11.315069835126783
970000,21.397231674194337,1.1698536195895783,22.567085293783915,20.22737805460476,12.450000000000001,0.7877182237323195,13.23771822373232,11.662281776267681
980000,21.52399597167969,1.153021615418057,22.677017587097748,20.37097435626163,12.659999999999998,0.6036555309114633,13.263655530911462,12.056344469088534
990000,21.642535400390624,1.1309333652801659,22.773468765670792,20.511602035110457,12.239999999999998,1.189285499785481,13.429285499785479,11.050714500214518
1000000,21.760101127624512,1.118577448031828,22.87867857565634,20.641523679592684,12.46,0.6390618123468185,13.09906181234682,11.820938187653182


==> data/ppo_infonce_intr_small-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.6008265137672424,0.12750116440847478,1.728327678175717,1.4733253493587677,1.8600000000000005,0.3104834939252004,2.170483493925201,1.5495165060748002
20000,1.9043855786323547,0.14260789613337932,2.046993474765734,1.7617776824989755,2.49,0.6057227088363122,3.0957227088363126,1.884277291163688
30000,2.247713530063629,0.26779969382642815,2.515513223890057,1.9799138362372009,2.9699999999999998,0.5423098745182499,3.5123098745182495,2.42769012548175
40000,2.4743906259536743,0.24675262533110529,2.7211432512847797,2.227638000622569,3.29,0.4657252408878007,3.755725240887801,2.8242747591121993
50000,2.6993849754333494,0.2513622407466668,2.9507472161800163,2.4480227346866825,3.18,0.42379240200834184,3.603792402008342,2.7562075979916583
60000,2.87907075881958,0.2706463729257247,3.1497171317453048,2.6084243858938554,3.3299999999999996,0.39509492530276813,3.7250949253027676,2.9349050746972316
70000,3.0662539482116697,0.2968076226923858,3.3630615709040557,2.769446325519284,3.6800000000000006,0.44676615807377346,4.1267661580737744,3.233233841926227
80000,3.258938431739807,0.27965310869512333,3.5385915404349304,2.979285323044684,3.96,0.4498888751680797,4.40988887516808,3.51011112483192
90000,3.437454843521118,0.2361251469901768,3.673579990511295,3.2013296965309412,4.319999999999999,0.3487119154832539,4.668711915483254,3.9712880845167455
100000,3.6076244831085207,0.22287298706908729,3.8304974701776078,3.3847514960394336,4.33,0.33778691508109077,4.6677869150810904,3.9922130849189092
110000,3.8020591020584105,0.20897616823888754,4.011035270297298,3.593082933819523,4.5600000000000005,0.4779121258139408,5.037912125813941,4.08208787418606
120000,3.9926407814025877,0.238323780780635,4.230964562183223,3.7543170006219526,4.680000000000001,0.574108003776293,5.2541080037762935,4.105891996223708
130000,4.183428716659546,0.2615139830440381,4.444942699703584,3.921914733615508,4.79,0.4657252408878009,5.255725240887801,4.324274759112199
140000,4.343294453620911,0.2869291325161589,4.6302235861370695,4.056365321104752,4.849999999999999,0.21095023109728986,5.060950231097289,4.639049768902709
150000,4.529589104652405,0.27808593560557,4.807675040257974,4.251503169046835,5.05,0.38013155617496436,5.430131556174964,4.6698684438250355
160000,4.684187030792236,0.30705121323810314,4.991238244030339,4.377135817554133,4.91,0.45044422518220834,5.360444225182208,4.459555774817792
170000,4.839845895767212,0.31448221791292447,5.154328113680136,4.525363677854288,5.430000000000001,0.6325345840347387,6.062534584034739,4.797465415965262
180000,4.999467849731445,0.36109756609558524,5.360565415827031,4.63837028363586,5.85,0.8357631243360764,6.685763124336076,5.014236875663923
190000,5.14652681350708,0.40749486011174413,5.554021673618824,4.739031953395336,5.78,0.6982836100038436,6.478283610003844,5.081716389996156
200000,5.292858648300171,0.42491877668521455,5.717777424985385,4.867939871614956,5.930000000000001,0.6738694235532577,6.603869423553259,5.2561305764467425
210000,5.464373826980591,0.4665070176531632,5.930880844633754,4.997866809327427,5.68,0.6257795138864807,6.30577951388648,5.054220486113519
220000,5.603871440887451,0.5137338066667292,6.11760524755418,5.090137634220722,5.86,0.749933330370107,6.609933330370107,5.1100666696298935
230000,5.757083797454834,0.5328742703213234,6.2899580677761575,5.224209527133511,5.72,0.6493073232299171,6.369307323229917,5.070692676770083
240000,5.928975343704224,0.5474669115752365,6.47644225527946,5.381508432128987,6.45,0.7297259759663207,7.179725975966321,5.72027402403368
250000,6.126155805587769,0.5465831130825856,6.672738918670355,5.579572692505183,6.1499999999999995,0.43646305685590386,6.586463056855903,5.713536943144096
260000,6.302070760726929,0.5782699451681526,6.880340705895081,5.723800815558777,6.8199999999999985,0.96932966528421,7.789329665284209,5.8506703347157885
270000,6.481480741500855,0.6206011097096452,7.1020818512105,5.860879631791209,6.589999999999999,1.0222035022440488,7.612203502244048,5.56779649775595
280000,6.654965353012085,0.6401839657186955,7.295149318730781,6.0147813872933895,7.029999999999999,0.9066973034039527,7.936697303403952,6.123302696596046
290000,6.83603196144104,0.6598240345802094,7.495855996021249,6.1762079268608305,6.57,0.6856383886568774,7.255638388656878,5.884361611343123
300000,7.007671356201172,0.683782154082771,7.691453510283943,6.3238892021184006,6.889999999999999,0.7738862965578334,7.663886296557832,6.116113703442165
310000,7.204521703720093,0.6882894537441453,7.892811157464238,6.516232249975947,7.219999999999999,0.666033032213868,7.8860330322138665,6.553966967786131
320000,7.37395167350769,0.7000194603082189,8.07397113381591,6.673932213199471,7.369999999999999,0.8764131445842192,8.246413144584219,6.49358685541578
330000,7.546049880981445,0.6966349134634745,8.24268479444492,6.849414967517971,7.509999999999998,0.771297607930946,8.281297607930943,6.738702392069052
340000,7.730807733535767,0.6713973903069833,8.40220512384275,7.059410343228784,7.469999999999999,0.6708949247087798,8.140894924708778,6.799105075291219
350000,7.909206056594849,0.6847504074798672,8.593956464074717,7.224455649114982,7.839999999999998,0.5782732917920381,8.418273291792037,7.26172670820796
360000,8.086025428771972,0.6578319603035145,8.743857389075487,7.428193468468457,8.0,0.9359487165438071,8.935948716543807,7.064051283456193
370000,8.29010534286499,0.6327746450995939,8.922879987964585,7.6573306977653965,8.08,0.6462197768561405,8.72621977685614,7.4337802231438594
380000,8.460455131530761,0.6240223460664599,9.08447747759722,7.836432785464301,7.899999999999997,0.8508818954473055,8.750881895447302,7.049118104552691
390000,8.614994049072266,0.6183302354252581,9.233324284497524,7.996663813647007,7.629999999999998,0.7335529974037315,8.36355299740373,6.8964470025962665
400000,8.781028938293456,0.6044013764115447,9.385430314705001,8.176627561881912,8.199999999999998,0.7085195833567338,8.908519583356732,7.491480416643264
410000,8.964309978485108,0.6175958146933936,9.581905793178501,8.346714163791715,7.799999999999999,1.2449899597988727,9.044989959798873,6.555010040201126
420000,9.141186046600343,0.5939623516352376,9.73514839823558,8.547223694965105,8.219999999999997,0.6446704584514481,8.864670458451446,7.575329541548549
430000,9.334803771972656,0.6127047128212109,9.947508484793866,8.722099059151445,8.909999999999998,0.8870738413458038,9.797073841345803,8.022926158654194
440000,9.497992610931396,0.5999745820285207,10.097967192959917,8.898018028902875,8.329999999999998,0.8718371407550836,9.201837140755082,7.458162859244915
450000,9.657487678527833,0.6217723651897717,10.279260043717604,9.035715313338061,8.689999999999998,0.5855766388782941,9.275576638878292,8.104423361121704
460000,9.811705589294434,0.6481917924391154,10.45989738173355,9.163513796855318,8.599999999999998,0.8671793355471518,9.467179335547149,7.732820664452846
470000,9.975921726226806,0.6471682586286538,10.62308998485546,9.328753467598153,8.499999999999998,0.7861297602813418,9.28612976028134,7.7138702397186565
480000,10.138599014282226,0.6511298068890183,10.789728821171245,9.487469207393207,8.64,0.800249960949702,9.440249960949703,7.8397500390502985
490000,10.298181629180908,0.6744831661579225,10.97266479533883,9.623698463022986,8.54,0.632771680782255,9.172771680782255,7.907228319217744
500000,10.45895299911499,0.6898373151471745,11.148790314262165,9.769115683967815,8.62,0.9816312953446418,9.60163129534464,7.638368704655358
510000,10.594039630889892,0.6880979003082685,11.28213753119816,9.905941730581624,8.45,0.4780167361086851,8.928016736108685,7.971983263891314
520000,10.75373477935791,0.7182190803383028,11.471953859696212,10.035515699019607,8.889999999999999,0.7006425622241346,9.590642562224133,8.189357437775865
530000,10.907119655609131,0.7165272738105128,11.623646929419644,10.190592381798618,8.959999999999999,0.8163332652783416,9.77633326527834,8.143666734721657
540000,11.088644695281982,0.7197792706951696,11.808423965977152,10.368865424586811,9.040000000000001,1.0974515934655156,10.137451593465517,7.942548406534486
550000,11.245079898834229,0.7259690612952827,11.971048960129512,10.519110837538946,8.919999999999998,0.530659966456864,9.450659966456863,8.389340033543133
560000,11.396160221099853,0.7256810105792597,12.121841231679113,10.670479210520593,9.349999999999998,0.643816744112795,9.993816744112793,8.706183255887202
570000,11.558009815216064,0.739942072201003,12.297951887417067,10.81806774301506,9.26,0.6390618123468184,9.899061812346819,8.62093818765318
580000,11.711631965637206,0.7371493178260888,12.448781283463296,10.974482647811117,9.129999999999999,0.5950630218724733,9.725063021872472,8.534936978127526
590000,11.88350887298584,0.7541011722712296,12.63761004525707,11.129407700714609,8.989999999999998,0.636317530797321,9.62631753079732,8.353682469202678
600000,12.053709506988525,0.7508973681272194,12.804606875115745,11.302812138861306,9.149999999999997,0.6135959582656978,9.763595958265695,8.536404041734299
610000,12.207597923278808,0.7717602689317403,12.979358192210547,11.435837654347068,9.539999999999997,0.5678027826631358,10.107802782663134,8.972197217336861
620000,12.376412773132325,0.7970981673112387,13.173510940443563,11.579314605821086,9.469999999999999,0.7014983962918232,10.171498396291822,8.768501603708176
630000,12.529159450531006,0.8103957402085344,13.33955519073954,11.718763710322472,9.679999999999998,0.6415605972938174,10.321560597293816,9.03843940270618
640000,12.686594009399414,0.8063706455464745,13.492964654945888,11.88022336385294,9.29,0.7621679604916489,10.052167960491648,8.52783203950835
650000,12.830159664154053,0.806006459531913,13.636166123685966,12.02415320462214,9.48,0.9744742172063866,10.454474217206387,8.505525782793613
660000,12.994735145568848,0.7982098909462807,13.792945036515128,12.196525254622568,9.729999999999999,0.534883164812653,10.264883164812652,9.195116835187346
670000,13.145910263061523,0.8036205831275114,13.949530846189035,12.342289679934012,9.62,0.914111590562115,10.534111590562114,8.705888409437884
680000,13.304284191131591,0.8019543518571275,14.106238542988718,12.502329839274465,9.5,0.5234500931320958,10.023450093132096,8.976549906867904
690000,13.451081085205079,0.793577522851413,14.244658608056492,12.657503562353666,9.529999999999998,0.5040833264451423,10.03408332644514,9.025916673554855
700000,13.606079483032227,0.7926696273270716,14.398749110359299,12.813409855705155,10.03,0.8786922100485468,10.908692210048546,9.151307789951453
710000,13.74125337600708,0.806914149770477,14.548167525777558,12.934339226236602,9.899999999999999,0.7899367063252601,10.689936706325259,9.110063293674738
720000,13.876431465148926,0.829853815445851,14.706285280594777,13.046577649703075,9.789999999999997,1.1405700329221349,10.930570032922132,8.649429967077863
730000,14.018539333343506,0.8361733473079628,14.854712680651469,13.182365986035544,10.09,0.9417536832951597,11.03175368329516,9.14824631670484
740000,14.165110111236572,0.8313616694941248,14.996471780730698,13.333748441742447,10.0,1.016857905510893,11.016857905510893,8.983142094489107
750000,14.29071865081787,0.8291484021429034,15.119867052960775,13.461570248674967,9.83,0.5311308689955799,10.36113086899558,9.29886913100442
760000,14.41727876663208,0.8402123052699954,15.257491071902075,13.577066461362085,9.719999999999997,0.8292164976651151,10.549216497665112,8.890783502334882
770000,14.557984256744385,0.848240116603797,15.406224373348183,13.709744140140588,9.879999999999999,0.9917661014573947,10.871766101457395,8.888233898542603
780000,14.693729686737061,0.8462211397150047,15.539950826452065,13.847508547022057,10.559999999999999,1.1551623262554926,11.715162326255491,9.404837673744506
790000,14.839439487457275,0.8416468623690176,15.681086349826293,13.997792625088257,10.039999999999997,1.0938007131100256,11.133800713110023,8.946199286889971
800000,14.962138557434082,0.8488827937933405,15.811021351227422,14.113255763640742,10.379999999999999,0.8182909018191513,11.198290901819151,9.561709098180847
810000,15.0893630027771,0.8560200720242783,15.945383074801379,14.233342930752821,10.5,1.0516653460107923,11.551665346010793,9.448334653989207
820000,15.215264129638673,0.8597063452641044,16.074970474902777,14.355557784374568,10.45,0.9415412895885127,11.391541289588512,9.508458710411487
830000,15.343580150604248,0.8738927627893682,16.217472913393618,14.46968738781488,10.45,1.001249219725039,11.451249219725039,9.44875078027496
840000,15.47014923095703,0.8825936292878812,16.352742860244913,14.58755560166915,10.68,1.0665833300778709,11.74658333007787,9.61341666992213
850000,15.598258686065673,0.8852415254423164,16.48350021150799,14.713017160623357,10.87,0.7603288762108142,11.630328876210813,10.109671123789186
860000,15.71901569366455,0.8876016475462549,16.606617341210807,14.831414046118296,10.539999999999997,0.7378346698278685,11.277834669827866,9.802165330172128
870000,15.843421459197998,0.916909967995317,16.760331427193314,14.926511491202682,10.37,0.7988116173416608,11.16881161734166,9.571188382658338
880000,15.964128398895264,0.9329521885373991,16.89708058743266,15.031176210357865,10.379999999999999,0.6838128398911504,11.063812839891149,9.696187160108849
890000,16.0840313911438,0.938349873951252,17.022381265095053,15.145681517192548,10.72,0.9997999799959989,11.719799979995999,9.720200020004002
900000,16.195304584503173,0.9488610223194874,17.14416560682266,15.246443562183686,10.62,0.7493997598078075,11.369399759807807,9.870600240192191
910000,16.310490226745607,0.9564620186541148,17.26695224539972,15.354028208091492,10.79,0.6774215821775976,11.467421582177597,10.112578417822402
920000,16.418633556365968,0.953364170356673,17.37199772672264,15.465269386009295,10.709999999999997,1.269212354178764,11.979212354178761,9.440787645821233
930000,16.529081535339355,0.9601954690372463,17.4892770043766,15.568886066302108,10.87,0.9434511116109836,11.813451111610982,9.926548888389016
940000,16.642534446716308,0.9620557535658004,17.604590200282107,15.680478693150507,10.62,0.7426977851050857,11.362697785105086,9.877302214894913
950000,16.759798431396483,0.9747286318269314,17.734527063223414,15.785069799569552,11.349999999999998,0.9276313923105448,12.277631392310543,10.422368607689453
960000,16.871549892425538,0.9811365905848964,17.852686483010434,15.890413301840642,11.289999999999997,0.7529276193632428,12.04292761936324,10.537072380636754
970000,16.995518493652344,0.9814631910439142,17.97698168469626,16.01405530260843,11.32,0.8328265125462809,12.152826512546282,10.487173487453719
980000,17.120186805725098,0.9791992730817431,18.09938607880684,16.140987532643354,11.329999999999998,0.6341135544995078,11.964113554499505,10.695886445500491
990000,17.239096450805665,0.9828125682666642,18.221909019072328,16.256283882539,11.02,1.1964948808916824,12.216494880891682,9.823505119108317
1000000,17.350940704345703,0.9924924861922946,18.343433190537997,16.35844821815341,11.01,0.805543294925853,11.815543294925853,10.204456705074147


==> data/ppo_infonce_intr_small-success_rate.csv <==
task,success_rate
Collect coal,23.856910984499393
Collect diamond,0.0
Collect drink,56.88734441513676
Collect iron,0.9111660096602913
Collect sapling,86.64722687955837
Collect stone,48.215778269965924
Collect wood,91.86621817209347
Defeat skeleton,7.338135193819521
Defeat zombie,44.93938799710819
Eat cow,46.549445005906385
Eat plant,0.04191177311915125
Make iron pickaxe,0.0021079258010118043
Make iron sword,0.004231969981130751
Make stone pickaxe,8.82431324494713
Make stone sword,12.926034528438493
Make wood pickaxe,69.67886147843744
Make wood sword,60.85367406884141
Place furnace,21.468603888504255
Place plant,84.6494870708282
Place stone,45.45936174216705
Place table,85.63428350441916
Wake up,82.80139023895453


==> data/ppo_infonce_intr_small-summary.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.6008265137672424,0.12750116440847478,1.728327678175717,1.4733253493587677,1.8600000000000005,0.3104834939252004,2.170483493925201,1.5495165060748002
20000,1.9043855786323547,0.14260789613337932,2.046993474765734,1.7617776824989755,2.49,0.6057227088363122,3.0957227088363126,1.884277291163688
30000,2.247713530063629,0.26779969382642815,2.515513223890057,1.9799138362372009,2.9699999999999998,0.5423098745182499,3.5123098745182495,2.42769012548175
40000,2.4743906259536743,0.24675262533110529,2.7211432512847797,2.227638000622569,3.29,0.4657252408878007,3.755725240887801,2.8242747591121993
50000,2.6993849754333494,0.2513622407466668,2.9507472161800163,2.4480227346866825,3.18,0.42379240200834184,3.603792402008342,2.7562075979916583
60000,2.87907075881958,0.2706463729257247,3.1497171317453048,2.6084243858938554,3.3299999999999996,0.39509492530276813,3.7250949253027676,2.9349050746972316
70000,3.0662539482116697,0.2968076226923858,3.3630615709040557,2.769446325519284,3.6800000000000006,0.44676615807377346,4.1267661580737744,3.233233841926227
80000,3.258938431739807,0.27965310869512333,3.5385915404349304,2.979285323044684,3.96,0.4498888751680797,4.40988887516808,3.51011112483192
90000,3.437454843521118,0.2361251469901768,3.673579990511295,3.2013296965309412,4.319999999999999,0.3487119154832539,4.668711915483254,3.9712880845167455
100000,3.6076244831085207,0.22287298706908729,3.8304974701776078,3.3847514960394336,4.33,0.33778691508109077,4.6677869150810904,3.9922130849189092
110000,3.8020591020584105,0.20897616823888754,4.011035270297298,3.593082933819523,4.5600000000000005,0.4779121258139408,5.037912125813941,4.08208787418606
120000,3.9926407814025877,0.238323780780635,4.230964562183223,3.7543170006219526,4.680000000000001,0.574108003776293,5.2541080037762935,4.105891996223708
130000,4.183428716659546,0.2615139830440381,4.444942699703584,3.921914733615508,4.79,0.4657252408878009,5.255725240887801,4.324274759112199
140000,4.343294453620911,0.2869291325161589,4.6302235861370695,4.056365321104752,4.849999999999999,0.21095023109728986,5.060950231097289,4.639049768902709
150000,4.529589104652405,0.27808593560557,4.807675040257974,4.251503169046835,5.05,0.38013155617496436,5.430131556174964,4.6698684438250355
160000,4.684187030792236,0.30705121323810314,4.991238244030339,4.377135817554133,4.91,0.45044422518220834,5.360444225182208,4.459555774817792
170000,4.839845895767212,0.31448221791292447,5.154328113680136,4.525363677854288,5.430000000000001,0.6325345840347387,6.062534584034739,4.797465415965262
180000,4.999467849731445,0.36109756609558524,5.360565415827031,4.63837028363586,5.85,0.8357631243360764,6.685763124336076,5.014236875663923
190000,5.14652681350708,0.40749486011174413,5.554021673618824,4.739031953395336,5.78,0.6982836100038436,6.478283610003844,5.081716389996156
200000,5.292858648300171,0.42491877668521455,5.717777424985385,4.867939871614956,5.930000000000001,0.6738694235532577,6.603869423553259,5.2561305764467425
210000,5.464373826980591,0.4665070176531632,5.930880844633754,4.997866809327427,5.68,0.6257795138864807,6.30577951388648,5.054220486113519
220000,5.603871440887451,0.5137338066667292,6.11760524755418,5.090137634220722,5.86,0.749933330370107,6.609933330370107,5.1100666696298935
230000,5.757083797454834,0.5328742703213234,6.2899580677761575,5.224209527133511,5.72,0.6493073232299171,6.369307323229917,5.070692676770083
240000,5.928975343704224,0.5474669115752365,6.47644225527946,5.381508432128987,6.45,0.7297259759663207,7.179725975966321,5.72027402403368
250000,6.126155805587769,0.5465831130825856,6.672738918670355,5.579572692505183,6.1499999999999995,0.43646305685590386,6.586463056855903,5.713536943144096
260000,6.302070760726929,0.5782699451681526,6.880340705895081,5.723800815558777,6.8199999999999985,0.96932966528421,7.789329665284209,5.8506703347157885
270000,6.481480741500855,0.6206011097096452,7.1020818512105,5.860879631791209,6.589999999999999,1.0222035022440488,7.612203502244048,5.56779649775595
280000,6.654965353012085,0.6401839657186955,7.295149318730781,6.0147813872933895,7.029999999999999,0.9066973034039527,7.936697303403952,6.123302696596046
290000,6.83603196144104,0.6598240345802094,7.495855996021249,6.1762079268608305,6.57,0.6856383886568774,7.255638388656878,5.884361611343123
300000,7.007671356201172,0.683782154082771,7.691453510283943,6.3238892021184006,6.889999999999999,0.7738862965578334,7.663886296557832,6.116113703442165
310000,7.204521703720093,0.6882894537441453,7.892811157464238,6.516232249975947,7.219999999999999,0.666033032213868,7.8860330322138665,6.553966967786131
320000,7.37395167350769,0.7000194603082189,8.07397113381591,6.673932213199471,7.369999999999999,0.8764131445842192,8.246413144584219,6.49358685541578
330000,7.546049880981445,0.6966349134634745,8.24268479444492,6.849414967517971,7.509999999999998,0.771297607930946,8.281297607930943,6.738702392069052
340000,7.730807733535767,0.6713973903069833,8.40220512384275,7.059410343228784,7.469999999999999,0.6708949247087798,8.140894924708778,6.799105075291219
350000,7.909206056594849,0.6847504074798672,8.593956464074717,7.224455649114982,7.839999999999998,0.5782732917920381,8.418273291792037,7.26172670820796
360000,8.086025428771972,0.6578319603035145,8.743857389075487,7.428193468468457,8.0,0.9359487165438071,8.935948716543807,7.064051283456193
370000,8.29010534286499,0.6327746450995939,8.922879987964585,7.6573306977653965,8.08,0.6462197768561405,8.72621977685614,7.4337802231438594
380000,8.460455131530761,0.6240223460664599,9.08447747759722,7.836432785464301,7.899999999999997,0.8508818954473055,8.750881895447302,7.049118104552691
390000,8.614994049072266,0.6183302354252581,9.233324284497524,7.996663813647007,7.629999999999998,0.7335529974037315,8.36355299740373,6.8964470025962665
400000,8.781028938293456,0.6044013764115447,9.385430314705001,8.176627561881912,8.199999999999998,0.7085195833567338,8.908519583356732,7.491480416643264
410000,8.964309978485108,0.6175958146933936,9.581905793178501,8.346714163791715,7.799999999999999,1.2449899597988727,9.044989959798873,6.555010040201126
420000,9.141186046600343,0.5939623516352376,9.73514839823558,8.547223694965105,8.219999999999997,0.6446704584514481,8.864670458451446,7.575329541548549
430000,9.334803771972656,0.6127047128212109,9.947508484793866,8.722099059151445,8.909999999999998,0.8870738413458038,9.797073841345803,8.022926158654194
440000,9.497992610931396,0.5999745820285207,10.097967192959917,8.898018028902875,8.329999999999998,0.8718371407550836,9.201837140755082,7.458162859244915
450000,9.657487678527833,0.6217723651897717,10.279260043717604,9.035715313338061,8.689999999999998,0.5855766388782941,9.275576638878292,8.104423361121704
460000,9.811705589294434,0.6481917924391154,10.45989738173355,9.163513796855318,8.599999999999998,0.8671793355471518,9.467179335547149,7.732820664452846
470000,9.975921726226806,0.6471682586286538,10.62308998485546,9.328753467598153,8.499999999999998,0.7861297602813418,9.28612976028134,7.7138702397186565
480000,10.138599014282226,0.6511298068890183,10.789728821171245,9.487469207393207,8.64,0.800249960949702,9.440249960949703,7.8397500390502985
490000,10.298181629180908,0.6744831661579225,10.97266479533883,9.623698463022986,8.54,0.632771680782255,9.172771680782255,7.907228319217744
500000,10.45895299911499,0.6898373151471745,11.148790314262165,9.769115683967815,8.62,0.9816312953446418,9.60163129534464,7.638368704655358
510000,10.594039630889892,0.6880979003082685,11.28213753119816,9.905941730581624,8.45,0.4780167361086851,8.928016736108685,7.971983263891314
520000,10.75373477935791,0.7182190803383028,11.471953859696212,10.035515699019607,8.889999999999999,0.7006425622241346,9.590642562224133,8.189357437775865
530000,10.907119655609131,0.7165272738105128,11.623646929419644,10.190592381798618,8.959999999999999,0.8163332652783416,9.77633326527834,8.143666734721657
540000,11.088644695281982,0.7197792706951696,11.808423965977152,10.368865424586811,9.040000000000001,1.0974515934655156,10.137451593465517,7.942548406534486
550000,11.245079898834229,0.7259690612952827,11.971048960129512,10.519110837538946,8.919999999999998,0.530659966456864,9.450659966456863,8.389340033543133
560000,11.396160221099853,0.7256810105792597,12.121841231679113,10.670479210520593,9.349999999999998,0.643816744112795,9.993816744112793,8.706183255887202
570000,11.558009815216064,0.739942072201003,12.297951887417067,10.81806774301506,9.26,0.6390618123468184,9.899061812346819,8.62093818765318
580000,11.711631965637206,0.7371493178260888,12.448781283463296,10.974482647811117,9.129999999999999,0.5950630218724733,9.725063021872472,8.534936978127526
590000,11.88350887298584,0.7541011722712296,12.63761004525707,11.129407700714609,8.989999999999998,0.636317530797321,9.62631753079732,8.353682469202678
600000,12.053709506988525,0.7508973681272194,12.804606875115745,11.302812138861306,9.149999999999997,0.6135959582656978,9.763595958265695,8.536404041734299
610000,12.207597923278808,0.7717602689317403,12.979358192210547,11.435837654347068,9.539999999999997,0.5678027826631358,10.107802782663134,8.972197217336861
620000,12.376412773132325,0.7970981673112387,13.173510940443563,11.579314605821086,9.469999999999999,0.7014983962918232,10.171498396291822,8.768501603708176
630000,12.529159450531006,0.8103957402085344,13.33955519073954,11.718763710322472,9.679999999999998,0.6415605972938174,10.321560597293816,9.03843940270618
640000,12.686594009399414,0.8063706455464745,13.492964654945888,11.88022336385294,9.29,0.7621679604916489,10.052167960491648,8.52783203950835
650000,12.830159664154053,0.806006459531913,13.636166123685966,12.02415320462214,9.48,0.9744742172063866,10.454474217206387,8.505525782793613
660000,12.994735145568848,0.7982098909462807,13.792945036515128,12.196525254622568,9.729999999999999,0.534883164812653,10.264883164812652,9.195116835187346
670000,13.145910263061523,0.8036205831275114,13.949530846189035,12.342289679934012,9.62,0.914111590562115,10.534111590562114,8.705888409437884
680000,13.304284191131591,0.8019543518571275,14.106238542988718,12.502329839274465,9.5,0.5234500931320958,10.023450093132096,8.976549906867904
690000,13.451081085205079,0.793577522851413,14.244658608056492,12.657503562353666,9.529999999999998,0.5040833264451423,10.03408332644514,9.025916673554855
700000,13.606079483032227,0.7926696273270716,14.398749110359299,12.813409855705155,10.03,0.8786922100485468,10.908692210048546,9.151307789951453
710000,13.74125337600708,0.806914149770477,14.548167525777558,12.934339226236602,9.899999999999999,0.7899367063252601,10.689936706325259,9.110063293674738
720000,13.876431465148926,0.829853815445851,14.706285280594777,13.046577649703075,9.789999999999997,1.1405700329221349,10.930570032922132,8.649429967077863
730000,14.018539333343506,0.8361733473079628,14.854712680651469,13.182365986035544,10.09,0.9417536832951597,11.03175368329516,9.14824631670484
740000,14.165110111236572,0.8313616694941248,14.996471780730698,13.333748441742447,10.0,1.016857905510893,11.016857905510893,8.983142094489107
750000,14.29071865081787,0.8291484021429034,15.119867052960775,13.461570248674967,9.83,0.5311308689955799,10.36113086899558,9.29886913100442
760000,14.41727876663208,0.8402123052699954,15.257491071902075,13.577066461362085,9.719999999999997,0.8292164976651151,10.549216497665112,8.890783502334882
770000,14.557984256744385,0.848240116603797,15.406224373348183,13.709744140140588,9.879999999999999,0.9917661014573947,10.871766101457395,8.888233898542603
780000,14.693729686737061,0.8462211397150047,15.539950826452065,13.847508547022057,10.559999999999999,1.1551623262554926,11.715162326255491,9.404837673744506
790000,14.839439487457275,0.8416468623690176,15.681086349826293,13.997792625088257,10.039999999999997,1.0938007131100256,11.133800713110023,8.946199286889971
800000,14.962138557434082,0.8488827937933405,15.811021351227422,14.113255763640742,10.379999999999999,0.8182909018191513,11.198290901819151,9.561709098180847
810000,15.0893630027771,0.8560200720242783,15.945383074801379,14.233342930752821,10.5,1.0516653460107923,11.551665346010793,9.448334653989207
820000,15.215264129638673,0.8597063452641044,16.074970474902777,14.355557784374568,10.45,0.9415412895885127,11.391541289588512,9.508458710411487
830000,15.343580150604248,0.8738927627893682,16.217472913393618,14.46968738781488,10.45,1.001249219725039,11.451249219725039,9.44875078027496
840000,15.47014923095703,0.8825936292878812,16.352742860244913,14.58755560166915,10.68,1.0665833300778709,11.74658333007787,9.61341666992213
850000,15.598258686065673,0.8852415254423164,16.48350021150799,14.713017160623357,10.87,0.7603288762108142,11.630328876210813,10.109671123789186
860000,15.71901569366455,0.8876016475462549,16.606617341210807,14.831414046118296,10.539999999999997,0.7378346698278685,11.277834669827866,9.802165330172128
870000,15.843421459197998,0.916909967995317,16.760331427193314,14.926511491202682,10.37,0.7988116173416608,11.16881161734166,9.571188382658338
880000,15.964128398895264,0.9329521885373991,16.89708058743266,15.031176210357865,10.379999999999999,0.6838128398911504,11.063812839891149,9.696187160108849
890000,16.0840313911438,0.938349873951252,17.022381265095053,15.145681517192548,10.72,0.9997999799959989,11.719799979995999,9.720200020004002
900000,16.195304584503173,0.9488610223194874,17.14416560682266,15.246443562183686,10.62,0.7493997598078075,11.369399759807807,9.870600240192191
910000,16.310490226745607,0.9564620186541148,17.26695224539972,15.354028208091492,10.79,0.6774215821775976,11.467421582177597,10.112578417822402
920000,16.418633556365968,0.953364170356673,17.37199772672264,15.465269386009295,10.709999999999997,1.269212354178764,11.979212354178761,9.440787645821233
930000,16.529081535339355,0.9601954690372463,17.4892770043766,15.568886066302108,10.87,0.9434511116109836,11.813451111610982,9.926548888389016
940000,16.642534446716308,0.9620557535658004,17.604590200282107,15.680478693150507,10.62,0.7426977851050857,11.362697785105086,9.877302214894913
950000,16.759798431396483,0.9747286318269314,17.734527063223414,15.785069799569552,11.349999999999998,0.9276313923105448,12.277631392310543,10.422368607689453
960000,16.871549892425538,0.9811365905848964,17.852686483010434,15.890413301840642,11.289999999999997,0.7529276193632428,12.04292761936324,10.537072380636754
970000,16.995518493652344,0.9814631910439142,17.97698168469626,16.01405530260843,11.32,0.8328265125462809,12.152826512546282,10.487173487453719
980000,17.120186805725098,0.9791992730817431,18.09938607880684,16.140987532643354,11.329999999999998,0.6341135544995078,11.964113554499505,10.695886445500491
990000,17.239096450805665,0.9828125682666642,18.221909019072328,16.256283882539,11.02,1.1964948808916824,12.216494880891682,9.823505119108317
1000000,17.350940704345703,0.9924924861922946,18.343433190537997,16.35844821815341,11.01,0.805543294925853,11.815543294925853,10.204456705074147


==> data/ppo_infonce_intr_v2_large-20230504-002546-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.5481830954551696,0.13739676026262707,1.6855798557177968,1.4107863351925425,1.442007751401302,0.1581065921689934,1.6001143435702956,1.2839011592323086
20000,1.8323561906814576,0.1804397309884076,2.0127959216698654,1.65191645969305,1.7805139190584587,0.16280442254356348,1.943318341602022,1.6177094965148953
30000,2.0741780519485475,0.1610110916099529,2.2351891435585003,1.9131669603385946,2.046742965315066,0.17696389086816194,2.2237068561832283,1.8697790744469043
40000,2.2362242102622987,0.17946585912329618,2.4156900693855947,2.0567583511390026,2.25725187383416,0.1495567596083994,2.406808633442559,2.1076951142257605
50000,2.374862325191498,0.22623127021206613,2.6010935954035643,2.1486310549794316,2.416009868599559,0.15232530261378674,2.5683351712133455,2.263684565985772
60000,2.54340078830719,0.23944347970845278,2.7828442680156424,2.3039573085987373,2.5661968276287817,0.14968376614174161,2.7158805937705233,2.41651306148704
70000,2.715132212638855,0.2803760522157598,2.9955082648546147,2.4347561604230954,2.7064190773857173,0.177956933767444,2.884376011153161,2.5284621436182735
80000,2.881366562843323,0.32757849651809723,3.20894505936142,2.5537880663252257,2.8419868680117735,0.1957065707692135,3.037693438780987,2.64628029724256
90000,3.0538047552108765,0.35613894845999944,3.409943703670876,2.697665806750877,2.97315770790032,0.22025183088981565,3.193409538790136,2.7529058770105044
100000,3.2665353536605837,0.3668379817480167,3.6333733354086,2.899697371912567,3.0987555360821073,0.2310444357080059,3.3297999717901132,2.8677111003741014
110000,3.482583475112915,0.40970805009799116,3.8922915252109065,3.072875425014924,3.4092728013239872,0.26761248511462243,3.6768852864386097,3.141660316209365
120000,3.6781227350234986,0.45062050656012564,4.128743241583624,3.227502228463373,3.6635673858762923,0.28786696327376166,3.951434349150054,3.3757004226025304
130000,3.903978395462036,0.4662698035930775,4.370248199055114,3.4377085918689585,3.9069781276936313,0.31961580864085415,4.226593936334486,3.5873623190527772
140000,4.124049210548401,0.48977601742755983,4.613825227975961,3.6342731931208414,4.127107560880438,0.328699456725408,4.455807017605846,3.7984081041550297
150000,4.348926472663879,0.468126997680422,4.817053470344301,3.880799474983457,4.349559741162873,0.3422559736626241,4.691815714825497,4.0073037675002485
160000,4.577484893798828,0.5068680833610043,5.084352977159832,4.070616810437824,4.575775917858637,0.3561838228593637,4.931959740718001,4.219592094999274
170000,4.813973927497864,0.5198586029239181,5.333832530421782,4.294115324573946,4.783566801329306,0.3440947900335096,5.127661591362815,4.439472011295796
180000,5.099101257324219,0.5842096510475377,5.683310908371757,4.514891606276681,5.006221072728274,0.36019938174835453,5.3664204544766285,4.64602169097992
190000,5.311454153060913,0.6288535549603754,5.9403077080212885,4.682600598100537,5.202627931808205,0.37224077472438877,5.574868706532595,4.830387157083816
200000,5.579800701141357,0.6485494995776337,6.228350200718991,4.9312512015637235,5.4163255562064485,0.3868964416321038,5.803221997838552,5.029429114574345
210000,5.828221797943115,0.6617884750028119,6.490010272945927,5.166433322940303,5.612403703079881,0.40761041959588695,6.020014122675768,5.204793283483994
220000,6.071827125549317,0.6838578676033291,6.755684993152646,5.387969257945987,5.811574641584666,0.4074829967435602,6.219057638328226,5.404091644841105
230000,6.3205798149108885,0.7456411400577786,7.066220954968667,5.57493867485311,5.996057561009185,0.440242472414545,6.436300033423731,5.55581508859464
240000,6.562252044677734,0.7578820597221694,7.320134104399903,5.804369984955565,6.189236217523634,0.43730734196687837,6.626543559490512,5.7519288755567555
250000,6.810293817520142,0.8241779597282379,7.63447177724838,5.986115857791904,6.387119490469474,0.46604705854298095,6.853166549012455,5.921072431926493
260000,7.058274793624878,0.863032992765792,7.92130778639067,6.195241800859086,6.5553867685928235,0.497571583676954,7.052958352269777,6.05781518491587
270000,7.3121264457702635,0.880177611771617,8.19230405754188,6.431948833998646,6.749431684076211,0.5150734646117492,7.26450514868796,6.234358219464462
280000,7.534586000442505,0.8999055099500242,8.43449151039253,6.634680490492481,6.9126045295150345,0.5330139367644556,7.44561846627949,6.379590592750579
290000,7.785762310028076,0.9163018043830102,8.702064114411087,6.8694605056450655,7.100806005051569,0.5247320668162254,7.625538071867795,6.576073938235344
300000,8.032231903076172,0.9309508778304262,8.963182780906598,7.101281025245745,7.262044169231625,0.5500311428832019,7.8120753121148265,6.712013026348423
310000,8.281830835342408,0.9819117155368726,9.26374255087928,7.299919119805535,7.450307553304552,0.5663183045405631,8.016625857845115,6.883989248763989
320000,8.51277003288269,1.0107350675682356,9.523505100450926,7.502034965314454,7.6285301916125094,0.5827472110652647,8.211277402677775,7.045782980547244
330000,8.768160533905029,1.024711403147632,9.792871937052661,7.743449130757396,7.800289919458386,0.5904723070840119,8.390762226542398,7.2098176123743745
340000,9.019193601608276,1.032423756977223,10.0516173585855,7.986769844631053,7.956590752025116,0.6007678404708796,8.557358592495996,7.355822911554236
350000,9.256648683547974,1.0612479268108075,10.317896610358781,8.195400756737167,8.094618204128999,0.5955782149389788,8.690196419067977,7.49903998919002
360000,9.49969539642334,1.0871870062352098,10.58688240265855,8.41250839018813,8.250371538807283,0.5924563650208944,8.842827903828177,7.657915173786388
370000,9.737241983413696,1.12524044599421,10.862482429407907,8.612001537419486,8.374607925055946,0.6216709661634955,8.996278891219442,7.75293695889245
380000,9.969278335571289,1.14786327722735,11.117141612798639,8.82141505834394,8.506000678261511,0.6394236588399825,9.145424337101494,7.866577019421529
390000,10.21860580444336,1.1842845524092036,11.402890356852563,9.034321252034157,8.620028685130006,0.6814110739647303,9.301439759094736,7.9386176111652755
400000,10.456707191467284,1.2215076923334762,11.678214883800761,9.235199499133808,8.73514256505197,0.6959209939594071,9.431063559011376,8.039221571092563
410000,10.702425384521485,1.2748396383006302,11.977265022822115,9.427585746220855,8.836662254547983,0.7084917756321057,9.54515403018009,8.128170478915877
420000,10.940590572357177,1.2884075345643717,12.228998106921548,9.652183037792806,8.924595525199154,0.6930311149517833,9.617626640150936,8.23156441024737
430000,11.150637817382812,1.3344859963986602,12.485123813781472,9.816151820984151,8.987441165568296,0.6890953923869529,9.676536557955249,8.298345773181342
440000,11.39041805267334,1.377641129322518,12.768059181995858,10.012776923350822,9.073315133271459,0.701615188864666,9.774930322136125,8.371699944406792
450000,11.611779975891114,1.3924818107459294,13.004261786637043,10.219298165145185,9.14414231150278,0.6826972651981223,9.826839576700902,8.461445046304657
460000,11.841967582702637,1.4290021482718631,13.2709697309745,10.412965434430774,9.227759607572592,0.6898900895596138,9.917649697132205,8.537869518012979
470000,12.052696037292481,1.4488646874503206,13.501560724742802,10.60383134984216,9.312477588530863,0.7067851279558364,10.019262716486699,8.605692460575026
480000,12.279020214080811,1.4636947070739161,13.742714921154727,10.815325507006895,9.400046977028401,0.695100111533614,10.095147088562015,8.704946865494787
490000,12.499998760223388,1.4865389526433703,13.986537712866758,11.013459807580018,9.46020170107501,0.6639652678859275,10.124166968960937,8.796236433189081
500000,12.702656269073486,1.504998493727212,14.207654762800699,11.197657775346274,9.505101562988077,0.6410252121667509,10.146126775154828,8.864076350821326
510000,12.920525741577148,1.518666048397673,14.43919178997482,11.401859693179475,9.580576782698937,0.6241591298906796,10.204735912589618,8.956417652808257
520000,13.129682540893555,1.527675852811552,14.657358393705106,11.602006688082003,9.666474087026426,0.6197844698281773,10.286258556854603,9.046689617198249
530000,13.352719688415528,1.5370872605459844,14.889806948961512,11.815632427869543,9.771080983417225,0.6095249974947107,10.380605980911936,9.161555985922513
540000,13.584401988983155,1.522225027876669,15.106627016859823,12.062176961106486,9.859788225775938,0.5869935926406925,10.44678181841663,9.272794633135247
550000,13.79258623123169,1.523656112815,15.316242344046689,12.26893011841669,9.968498818494393,0.5918190473117074,10.5603178658061,9.376679771182685
560000,14.0079421043396,1.5132322012153478,15.521174305554947,12.494709903124253,10.023402033296932,0.5706706401940462,10.59407267349098,9.452731393102885
570000,14.228961753845216,1.512104924513528,15.741066678358743,12.716856829331688,10.112360824681666,0.5353595088944173,10.647720333576084,9.577001315787248
580000,14.449218559265137,1.5113823220040106,15.960600881269148,12.937836237261127,10.198816982348871,0.5192713060358793,10.71808828838475,9.679545676312992
590000,14.660156440734863,1.5160501037321406,16.176206544467004,13.144106337002722,10.294768761363251,0.5071238041160524,10.801892565479303,9.787644957247199
600000,14.883903121948242,1.5086260159114193,16.39252913785966,13.375277106036823,10.42825579666689,0.4893780040257939,10.917633800692684,9.938877792641097
610000,15.092130756378173,1.500736102813191,16.592866859191364,13.591394653564983,10.511813641933058,0.48955364522052275,11.001367287153581,10.022259996712535
620000,15.3013484954834,1.5139160857826377,16.815264581266035,13.787432409700761,10.623067191116204,0.4986657951594599,11.121732986275664,10.124401395956745
630000,15.493112277984618,1.5123532512096645,17.005465529194282,13.980759026774955,10.691566882908745,0.4678966316749787,11.159463514583724,10.223670251233766
640000,15.706934928894043,1.5195335556904872,17.22646848458453,14.187401373203556,10.776189275092504,0.4587486952623843,11.234937970354888,10.31744057983012
650000,15.924697399139404,1.5295831491253973,17.4542805482648,14.395114250014007,10.865612777869817,0.4571247087616543,11.322737486631471,10.408488069108163
660000,16.121505641937254,1.5428763886430825,17.664382030580338,14.578629253294173,10.972262626265337,0.455426944528024,11.427689570793362,10.516835681737312
670000,16.32615718841553,1.546155666982603,17.872312855398132,14.780001521432926,11.070863468514176,0.44958508296426014,11.520448551478436,10.621278385549916
680000,16.526455688476563,1.5446445360550594,18.071100224531623,14.981811152421503,11.156034435835643,0.4351712102881333,11.591205646123777,10.72086322554751
690000,16.725826072692872,1.5501328296469243,18.275958902339795,15.175693243045947,11.253060862776687,0.4544647274477259,11.707525590224414,10.79859613532896
700000,16.934485149383544,1.5637067054915212,18.498191854875067,15.370778443892023,11.320648677911105,0.444933696338035,11.76558237424914,10.87571498157307
710000,17.122740268707275,1.567029880870712,18.68977014957799,15.555710387836564,11.396012474042255,0.43061627014584636,11.8266287441881,10.96539620389641
720000,17.315277194976808,1.56593977373781,18.881216968714618,15.749337421238998,11.45704296507115,0.4210642260672235,11.878107191138373,11.035978739003927
730000,17.513127613067628,1.5751834150881745,19.0883110281558,15.937944197979453,11.553165680959959,0.4175584689339002,11.970724149893858,11.13560721202606
740000,17.70561866760254,1.5757542002509162,19.281372867853456,16.129864467351624,11.59670215757726,0.4001834255627366,11.996885583139997,11.196518732014523
750000,17.89502820968628,1.589548064118229,19.48457627380451,16.30548014556805,11.635234925704665,0.36584441652352945,12.001079342228195,11.269390509181136
760000,18.045596313476562,1.5997915524017965,19.64538786587836,16.445804761074765,11.656826884645417,0.34750246350977065,12.004329348155188,11.309324421135646
770000,18.220445346832275,1.611243313867289,19.831688660699562,16.609202032964987,11.70503718281631,0.34410633723927875,12.049143520055589,11.360930845577032
780000,18.405594730377196,1.6245750333444349,20.03016976372163,16.78101969703276,11.751654123051761,0.3709155945654089,12.12256971761717,11.380738528486352
790000,18.575715255737304,1.6334813108858819,20.209196566623184,16.942233944851424,11.768179870644733,0.39854626660570563,12.16672613725044,11.369633604039027
800000,18.744296646118165,1.6452777603807274,20.389574406498895,17.099018885737436,11.817299999539063,0.41454537887051784,12.23184537840958,11.402754620668546
810000,18.909005165100098,1.6450592289685304,20.55406439406863,17.263945936131567,11.883399843910244,0.41589743941520735,12.299297283325451,11.467502404495036
820000,19.06821565628052,1.6592501155759944,20.72746577185651,17.408965540704525,11.92544216482934,0.4474580479285182,12.372900212757859,11.47798411690082
830000,19.238328170776366,1.6743531908133793,20.912681361589748,17.563974979962985,11.965416134924693,0.44851100165375424,12.413927136578447,11.516905133270939
840000,19.403203582763673,1.6812850993834205,21.084488682147093,17.721918483380254,12.029976532956674,0.4706805011197513,12.500657034076426,11.559296031836922
850000,19.539447593688966,1.6962361415884173,21.235683735277384,17.843211452100547,12.05893734343476,0.4879787802957576,12.546916123730517,11.570958563139003
860000,19.692568397521974,1.6920530093558745,21.384621406877848,18.0005153881661,12.131604973739538,0.4908162874098506,12.62242126114939,11.640788686329687
870000,19.844719696044923,1.6976971099561193,21.542416806001043,18.147022586088802,12.185760322488637,0.47884443758695716,12.664604760075594,11.70691588490168
880000,19.986277198791505,1.6992513518616121,21.685528550653117,18.287025846929893,12.21141803147762,0.4724699053945678,12.683887936872189,11.738948126083052
890000,20.116469383239746,1.7016481726144952,21.81811755585424,18.414821210625252,12.25969166907078,0.4666372806018208,12.7263289496726,11.793054388468958
900000,20.248542976379394,1.6997624343235462,21.94830541070294,18.548780542055848,12.282176132381156,0.45930389991926607,12.741480032300423,11.82287223246189
910000,20.380749702453613,1.7020487549041954,22.082798457357807,18.67870094754942,12.287724157671494,0.469832672785805,12.757556830457299,11.81789148488569
920000,20.51087188720703,1.707425336687728,22.21829722389476,18.803446550519304,12.307724923780622,0.47387457071541667,12.781599494496039,11.833850353065205
930000,20.633360862731934,1.71330207476645,22.346662937498383,18.920058787965484,12.313487859074256,0.4741275959725705,12.787615455046826,11.839360263101685
940000,20.774188804626466,1.7150046088078,22.489193413434265,19.059184195818666,12.363464682872124,0.4642885158717844,12.827753198743908,11.89917616700034
950000,20.91042289733887,1.7233174473800064,22.633740344718873,19.187105449958864,12.421536525176437,0.46145292465488674,12.882989449831324,11.96008360052155
960000,21.0392183303833,1.721471753168769,22.760690083552067,19.317746577214532,12.444688640672927,0.4638129706886857,12.908501611361613,11.980875669984242
970000,21.152234268188476,1.7291445997003976,22.881378867888873,19.42308966848808,12.433943750288938,0.46622320998668526,12.900166960275623,11.967720540302253
980000,21.276608848571776,1.7234821170863723,23.00009096565815,19.553126731485403,12.466960481024561,0.45932813494071856,12.92628861596528,12.007632346083842
990000,21.39277229309082,1.7228160918138997,23.115588384904722,19.66995620127692,12.49265826808588,0.4792778287346482,12.971936096820528,12.01338043935123
1000000,21.502146530151368,1.7146270355635687,23.216773565714938,19.787519494587798,12.503716592027418,0.43736464728965085,12.941081239317068,12.066351944737768


==> data/ppo_infonce_intr_v2_large-20230504-002546-success_rate.csv <==
task,success_rate
Collect coal,35.31713423959613
Collect diamond,0.0044247893734180085
Collect drink,56.19958154754486
Collect iron,4.009496743752647
Collect sapling,88.20098336660558
Collect stone,55.88477211770057
Collect wood,91.31317363495592
Defeat skeleton,16.67792032970363
Defeat zombie,53.87525309400623
Eat cow,54.769213621217645
Eat plant,0.037388344548667865
Make iron pickaxe,0.019544559666737866
Make iron sword,0.026850259942161843
Make stone pickaxe,22.509441762237454
Make stone sword,22.82698594793559
Make wood pickaxe,72.5068436916791
Make wood sword,69.74801363897026
Place furnace,32.93479528574678
Place plant,86.92397702939498
Place stone,53.369472986702725
Place table,86.06426688775952
Wake up,68.62262568514026


==> data/ppo_infonce_matching_v7_large-20230505-130607-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.6000430107116699,0.0967062244733567,1.6967492351850266,1.5033367862383131,1.5528014028081896,0.11596311759720684,1.6687645204053965,1.4368382852109827
20000,1.8808831095695495,0.1372289926244798,2.018112102194029,1.7436541169450697,1.8309725690893053,0.13285165036563415,1.9638242194549393,1.6981209187236712
30000,2.081796097755432,0.15204645636291628,2.233842554118348,1.9297496413925157,2.102489551651346,0.12038036126509022,2.2228699129164364,1.982109190386256
40000,2.2580567955970765,0.17454424568727975,2.4326010412843564,2.0835125499097966,2.2896033258696082,0.11082031950744876,2.400423645377057,2.1787830063621594
50000,2.386289668083191,0.1863892110299095,2.572678879113101,2.1999004570532814,2.4520835009356845,0.1085440979762858,2.5606275989119704,2.3435394029593986
60000,2.5241734266281126,0.2184582058093403,2.742631632437453,2.3057152208187723,2.5825474976743736,0.1115930103878773,2.694140508062251,2.4709544872864964
70000,2.663114619255066,0.2063560537814457,2.8694706730365116,2.4567585654736206,2.7022939031014213,0.10875930823661314,2.8110532113380344,2.593534594864808
80000,2.8537456512451174,0.19422416359329403,3.0479698148384116,2.659521487651823,2.831577974981591,0.10268293120592616,2.934260906187517,2.7288950437756645
90000,3.0107218980789185,0.1874030802371845,3.198124978316103,2.823318817841734,2.9603482767098583,0.10330995926066426,3.0636582359705224,2.8570383174491942
100000,3.200354719161987,0.1947271050542936,3.395081824216281,3.0056276141076936,3.0890612289793355,0.11136250104285174,3.2004237300221874,2.9776987279364837
110000,3.3943842887878417,0.22358020790643945,3.617964496694281,3.1708040808814024,3.388903368738604,0.13062456322528507,3.5195279319638892,3.258278805513319
120000,3.6128462076187136,0.24887840261818905,3.8617246102369025,3.3639678050005246,3.6564798902035776,0.15788739563787743,3.814367285841455,3.4985924945657003
130000,3.8054260492324827,0.28976145813551674,4.095187507367999,3.515664591096966,3.8786387999583214,0.1652868890273623,4.043925688985683,3.713351910930959
140000,4.029133033752442,0.2984008873778907,4.327533921130332,3.730732146374551,4.10370517457793,0.17053485093917747,4.274240025517107,3.9331703236387523
150000,4.256001043319702,0.3592033946633722,4.615204437983074,3.89679764865633,4.326552965136002,0.17292273387049953,4.499475699006501,4.1536302312655025
160000,4.495795488357544,0.44055735502779764,4.936352843385341,4.0552381333297465,4.561771967191332,0.2011949319045257,4.762966899095858,4.360577035286806
170000,4.778154611587524,0.4932358192056324,5.271390430793157,4.284918792381892,4.798700661332006,0.21655756112700358,5.01525822245901,4.582143100205003
180000,5.015698385238648,0.5578920436742986,5.573590428912946,4.457806341564349,5.01503637591837,0.2488719302274878,5.263908306145858,4.766164445690881
190000,5.2694727897644045,0.6506895016317881,5.920162291396193,4.618783288132616,5.23401836110755,0.3026826647850264,5.536701025892576,4.931335696322524
200000,5.495563602447509,0.6665750774164949,6.162138679864004,4.828988525031015,5.430789918683604,0.31625377598488325,5.747043694668487,5.114536142698721
210000,5.737413740158081,0.7293880279060038,6.466801768064085,5.008025712252077,5.6368663927875335,0.3528586309344159,5.98972502372195,5.284007761853117
220000,5.994481801986694,0.7620386049113784,6.756520406898073,5.232443197075316,5.8468092842764,0.3798133832023796,6.22662266747878,5.466995901074021
230000,6.246878051757813,0.8158188759954698,7.062696927753283,5.431059175762343,6.0587343774452105,0.40616106088466664,6.464895438329878,5.652573316560543
240000,6.514394855499267,0.8413874707979739,7.355782326297241,5.673007384701293,6.26729060668243,0.42893570241310347,6.696226309095533,5.838354904269326
250000,6.779894495010376,0.8586805750605905,7.638575070070967,5.9212139199497855,6.465154026840918,0.4260501953535263,6.891204222194444,6.039103831487392
260000,7.029363059997559,0.8628656970012017,7.892228756998761,6.166497362996357,6.67130673891652,0.4343505179008382,7.105657256817358,6.236956221015682
270000,7.296582984924316,0.8748851762456485,8.171468161169965,6.421697808678668,6.855175035240839,0.428859166193833,7.284034201434672,6.426315869047006
280000,7.563869667053223,0.8834944805134421,8.447364147566665,6.680375186539781,7.062688801268493,0.4336384930681271,7.49632729433662,6.629050308200366
290000,7.801108169555664,0.902628280963287,8.703736450518951,6.898479888592377,7.244645944965154,0.40288379724674767,7.647529742211902,6.8417621477184065
300000,8.060764694213868,0.8922209061847798,8.952985600398648,7.168543788029088,7.465314134376922,0.41542060368292816,7.88073473805985,7.0498935306939945
310000,8.297798204421998,0.8686666775181077,9.166464881940106,7.42913152690389,7.629892038780423,0.39224403534644137,8.022136074126864,7.237648003433982
320000,8.553470087051391,0.8431174821475228,9.396587569198914,7.710352604903868,7.793259501316781,0.3948717634754606,8.188131264792242,7.39838773784132
330000,8.784978675842286,0.8570958818093382,9.642074557651624,7.927882794032948,7.929360449541845,0.3883595690104485,8.317720018552293,7.541000880531396
340000,9.03034267425537,0.8865118142316376,9.916854488487008,8.143830860023733,8.067719739730972,0.38358734840475517,8.451307088135728,7.684132391326217
350000,9.29015531539917,0.8738016886577825,10.163957004056952,8.416353626741389,8.199502813319084,0.3843497568440951,8.58385257016318,7.815153056474989
360000,9.552278900146485,0.8776900322007452,10.42996893234723,8.67458886794574,8.331983288429432,0.3761163285792921,8.708099617008724,7.95586695985014
370000,9.801113510131836,0.8871639968048197,10.688277506936656,8.913949513327017,8.468456123572125,0.40394052631671457,8.87239664988884,8.06451559725541
380000,10.022542381286621,0.8919133671788639,10.914455748465485,9.130629014107758,8.573216489956469,0.38466067595549847,8.957877165911967,8.18855581400097
390000,10.27190523147583,0.9598211476955651,11.231726379171397,9.312084083780265,8.703151134743916,0.4214119534108151,9.12456308815473,8.281739181333101
400000,10.500950813293457,0.9808572520811076,11.481808065374565,9.520093561212349,8.785022888745294,0.3990044409138389,9.184027329659132,8.386018447831455
410000,10.733084106445313,0.9927277158385245,11.725811822283838,9.740356390606788,8.882308361636515,0.40161146987010204,9.283919831506617,8.480696891766412
420000,10.960768604278565,1.001732925967843,11.962501530246408,9.959035678310721,8.9765058722427,0.4075374115777364,9.384043283820438,8.568968460664964
430000,11.19168758392334,0.9915553935368494,12.18324297746019,10.20013219038649,9.106789605276052,0.42080907816561736,9.52759868344167,8.685980527110434
440000,11.396996307373048,0.9983408964320694,12.395337203805116,10.398655410940979,9.208461033723115,0.4002158206206232,9.608676854343738,8.808245213102492
450000,11.608743667602539,0.9780023826187347,12.586746050221274,10.630741284983804,9.331496383576326,0.4199861268073225,9.751482510383648,8.911510256769004
460000,11.827971267700196,0.9907974628703423,12.818768730570538,10.837173804829854,9.441651491908889,0.4140042554285623,9.855655747337451,9.027647236480327
470000,12.042984962463379,0.9947859048934853,13.037770867356864,11.048199057569894,9.540492724202819,0.402992926110284,9.943485650313104,9.137499798092534
480000,12.27475814819336,0.9994838775636925,13.274242025757053,11.275274270629668,9.62574848576703,0.39984962961782133,10.02559811538485,9.22589885614921
490000,12.484149360656739,1.0054342402867862,13.489583600943526,11.478715120369952,9.679877658655997,0.37424998488655226,10.054127643542548,9.305627673769445
500000,12.706764125823975,1.0318605722448706,13.738624698068845,11.674903553579105,9.765410448091373,0.4012140675451382,10.166624515636512,9.364196380546234
510000,12.926839542388915,1.038175082146381,13.965014624535296,11.888664460242534,9.854193297208045,0.4081341212309446,10.26232741843899,9.446059175977101
520000,13.137150287628174,1.047812502900995,14.18496279052917,12.089337784727178,9.929725834947961,0.41981471362645434,10.349540548574415,9.509911121321506
530000,13.367339324951171,1.0551922855788674,14.422531610530038,12.312147039372304,10.030392630656573,0.43286602248724226,10.463258653143816,9.59752660816933
540000,13.571052837371827,1.054034030956417,14.625086868328244,12.51701880641541,10.110851676616702,0.4510465492539508,10.561898225870653,9.659805127362752
550000,13.794230556488037,1.1017363919376222,14.89596694842566,12.692494164550414,10.168662121242647,0.47323026790426886,10.641892389146916,9.695431853338379
560000,14.003737449645996,1.1225686716365173,15.126306121282514,12.881168778009478,10.204979184934443,0.49550181875927274,10.700481003693715,9.70947736617517
570000,14.210730361938477,1.144111194985928,15.354841556924406,13.066619166952549,10.25890301665824,0.4874710124327283,10.746374029090967,9.771432004225511
580000,14.434315204620361,1.1492500628641902,15.583565267484552,13.28506514175617,10.332845946642962,0.49328834819216316,10.826134294835125,9.8395575984508
590000,14.684426021575927,1.1810717645601656,15.865497786136093,13.503354257015761,10.471449096539715,0.49913109184376886,10.970580188383483,9.972318004695946
600000,14.918015956878662,1.2026200347122835,16.120635991590945,13.715395922166378,10.561557563523436,0.47524354333257424,11.03680110685601,10.086314020190862
610000,15.139546203613282,1.22278955580372,16.362335759417,13.916756647809562,10.651667042398277,0.47792562882352474,11.1295926712218,10.173741413574753
620000,15.341475486755371,1.2343459527188358,16.575821439474208,14.107129534036535,10.713397830903016,0.49314177207265875,11.206539602975674,10.220256058830358
630000,15.56009635925293,1.2551585952131912,16.81525495446612,14.304937764039739,10.753252139171511,0.48390274980193476,11.237154888973446,10.269349389369577
640000,15.763282203674317,1.2498648825154481,17.013147086189765,14.513417321158869,10.82820182563687,0.4632057977150683,11.291407623351938,10.364996027921803
650000,15.982906532287597,1.2738965863657528,17.256803118653348,14.709009945921844,10.913761117686658,0.4607437260980658,11.374504843784724,10.453017391588592
660000,16.19969415664673,1.2975020474077437,17.49719620405447,14.902192109238985,11.014276513563905,0.46017400195310376,11.47445051551701,10.5541025116108
670000,16.406657028198243,1.3194213823042498,17.726078410502492,15.087235645893994,11.10174486294326,0.49601902952137567,11.597763892464636,10.605725833421884
680000,16.61622076034546,1.3322526831225145,17.948473443467975,15.283968077222944,11.174833341191013,0.5288554430395529,11.703688784230566,10.64597789815146
690000,16.806672477722167,1.3456205731514888,18.152293050873656,15.461051904570677,11.187529477280316,0.5228739197628328,11.71040339704315,10.664655557517483
700000,17.01203441619873,1.362730887157418,18.37476530335615,15.649303529041312,11.235281112614432,0.5069852736662163,11.74226638628065,10.728295838948215
710000,17.2270676612854,1.3810401747135534,18.608107835998954,15.846027486571845,11.309989017600486,0.5011632527948058,11.811152270395292,10.80882576480568
720000,17.42620391845703,1.393162509997329,18.81936642845436,16.033041408459702,11.412669440246413,0.4857950877112411,11.898464527957653,10.926874352535172
730000,17.61477918624878,1.4026025168045215,19.0173817030533,16.212176669444258,11.484515231423547,0.48834213082918737,11.972857362252734,10.99617310059436
740000,17.806469345092772,1.4113991409648918,19.217868486057665,16.39507020412788,11.564166123530507,0.5162506484585407,12.080416771989048,11.047915475071965
750000,18.000924110412598,1.403298601803267,19.404222712215866,16.59762550860933,11.640085377696076,0.4934086854040352,12.13349406310011,11.146676692292042
760000,18.185502433776854,1.3974594600759134,19.58296189385277,16.78804297370094,11.682043411051529,0.47394349126836155,12.15598690231989,11.208099919783168
770000,18.369084739685057,1.413095446597178,19.782180186282236,16.955989293087878,11.742816372134884,0.4905913133278253,12.23340768546271,11.252225058807058
780000,18.550835800170898,1.4146416179886412,19.965477418159537,17.13619418218226,11.80422994143138,0.46843925196796493,12.272669193399345,11.335790689463416
790000,18.737041854858397,1.4152807567056092,20.152322611564006,17.321761098152788,11.893020348482239,0.4814785136153017,12.374498862097541,11.411541834866936
800000,18.89421730041504,1.4345861762260776,20.328803476641117,17.459631124188963,11.948037376512719,0.52288775246686,12.470925128979578,11.42514962404586
810000,19.0597993850708,1.4280993181988872,20.487898703269686,17.631700066871915,11.994720182020597,0.5265886765631635,12.52130885858376,11.468131505457434
820000,19.228739547729493,1.4301460895911307,20.658885637320623,17.798593458138363,12.006228165939309,0.5183772190002595,12.524605384939568,11.48785094693905
830000,19.38296546936035,1.4349853921959683,20.81795086155632,17.94798007716438,12.042686371314815,0.5071159415364933,12.549802312851309,11.535570429778321
840000,19.5345027923584,1.4289470049512356,20.963449797309636,18.105555787407162,12.06519597191333,0.49009548196124775,12.555291453874577,11.575100489952082
850000,19.686134147644044,1.420829194346291,21.106963341990333,18.265304953297754,12.079419605856106,0.5062637793960992,12.585683385252205,11.573155826460008
860000,19.851766777038574,1.417985244470811,21.269752021509383,18.433781532567764,12.132107142621265,0.5302177662068724,12.662324908828138,11.601889376414393
870000,19.99214153289795,1.4279521696193005,21.42009370251725,18.56418936327865,12.161968285999407,0.5453891561929347,12.707357442192341,11.616579129806473
880000,20.144174003601073,1.4327531569563736,21.576927160557446,18.7114208466447,12.195301031588603,0.5537777870115108,12.749078818600113,11.641523244577092
890000,20.294596672058105,1.429387817497185,21.723984489555292,18.86520885456092,12.221484645638743,0.5491534462873009,12.770638091926044,11.672331199351442
900000,20.44642868041992,1.4288902532949612,21.875318933714883,19.017538427124958,12.29099024684973,0.5246754466285014,12.815665693478232,11.76631480022123
910000,20.603197288513183,1.430829091095661,22.034026379608843,19.172368197417523,12.331742982041984,0.5072512765857415,12.838994258627725,11.824491705456243
920000,20.744942092895506,1.4258235083904307,22.170765601285936,19.319118584505077,12.388241472653071,0.4903503553502472,12.878591828003318,11.897891117302825
930000,20.90121078491211,1.4222893297326218,22.32350011464473,19.47892145517949,12.454843237359423,0.47829633487150264,12.933139572230926,11.97654690248792
940000,21.036027717590333,1.4059796530892608,22.442007370679594,19.63004806450107,12.492494449693059,0.46540194068220725,12.957896390375266,12.027092509010851
950000,21.164691543579103,1.3990874366963066,22.56377898027541,19.765604106882797,12.531764251987761,0.4496637266194464,12.981427978607208,12.082100525368315
960000,21.30119972229004,1.3998070426123033,22.701006764902342,19.901392679677738,12.548022631698343,0.42447159457270156,12.972494226271044,12.123551037125642
970000,21.434367179870605,1.395561275254197,22.8299284551248,20.03880590461641,12.605083023304212,0.3816992401830559,12.986782263487267,12.223383783121157
980000,21.561652755737306,1.3905048821233135,22.95215763786062,20.171147873613993,12.618862126172512,0.3784535680753236,12.997315694247837,12.240408558097188
990000,21.667939376831054,1.379498911970159,23.047438288801214,20.288440464860894,12.593973956178507,0.3340794840962801,12.928053440274788,12.259894472082227
1000000,21.790586090087892,1.3738441645348671,23.164430254622758,20.416741925553026,12.596811825743861,0.31093885562293516,12.907750681366796,12.285872970120927


==> data/ppo_infonce_matching_v7_large-20230505-130607-success_rate.csv <==
task,success_rate
Collect coal,35.96945065196837
Collect diamond,0.0021800741225201656
Collect drink,60.18488933601245
Collect iron,3.802413263787669
Collect sapling,85.77568074967463
Collect stone,55.597067403540265
Collect wood,91.45697597241308
Defeat skeleton,16.642314658658883
Defeat zombie,55.106749129402786
Eat cow,54.71389642058652
Eat plant,0.04202619192814328
Make iron pickaxe,0.008796540057091183
Make iron sword,0.015553311177128668
Make stone pickaxe,22.04959509865423
Make stone sword,22.475034036408708
Make wood pickaxe,70.91624458385476
Make wood sword,70.41330593623006
Place furnace,35.881589851400406
Place plant,84.28359654105834
Place stone,52.905976067906195
Place table,86.19673835796502
Wake up,76.45516367618643


==> data/ppo_infonce_no_memory_large-20230503-185856-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.6110172986984252,0.12602861760484152,1.7370459163032668,1.4849886810935837,1.559219147719832,0.1381264763717647,1.6973456240915967,1.4210926713480674
20000,1.8818824529647826,0.25000605450005803,2.131888507464841,1.6318763984647247,1.8596931100999043,0.1774627282275049,2.037155838327409,1.6822303818723994
30000,2.1035196661949156,0.23641266424610888,2.3399323304410244,1.8671070019488067,2.098351440099823,0.1788379507793993,2.2771893908792222,1.9195134893204235
40000,2.282233917713165,0.27554869980200586,2.557782617515171,2.0066852179111594,2.2880276628826213,0.1915485047124185,2.47957616759504,2.0964791581702027
50000,2.408866810798645,0.2853304861731918,2.6941972969718364,2.1235363246254533,2.439221891626118,0.20091604785364434,2.6401379394797626,2.2383058437724737
60000,2.569612145423889,0.26229266964012743,2.8319048150640165,2.307319475783762,2.5630197228658202,0.1877671083270061,2.7507868311928263,2.375252614538814
70000,2.7031417369842528,0.2572804760078504,2.9604222129921034,2.445861260976402,2.689612353983147,0.18397304281550458,2.8735853967986515,2.5056393111676427
80000,2.911589241027832,0.2519329105467814,3.1635221515746137,2.6596563304810505,2.8210177536241607,0.1867261802460185,3.007743933870179,2.6342915733781425
90000,3.1447946548461916,0.2929490719544718,3.4377437268006634,2.8518455828917197,2.9574939581582234,0.19466061709496563,3.152154575253189,2.7628333410632577
100000,3.3582907915115356,0.36765386657629734,3.725944658087833,2.9906369249352385,3.0839802269473013,0.20500758528448726,3.2889878122317886,2.878972641662814
110000,3.5744866609573362,0.41020360056130717,3.9846902615186433,3.1642830603960292,3.3911195432986916,0.23284404829188587,3.6239635915905772,3.158275495006806
120000,3.8238056182861326,0.40507356846629405,4.228879186752427,3.4187320498198384,3.6612574388803423,0.23733490768159196,3.898592346561934,3.4239225311987505
130000,4.078934955596924,0.4679426726740641,4.5468776282709875,3.61099228292286,3.911994022365139,0.2484204383832347,4.160414460748374,3.663573583981904
140000,4.312204027175904,0.5400557469085101,4.852259774084414,3.772148280267394,4.157593788433935,0.2757672609970027,4.433361049430938,3.8818265274369326
150000,4.504749202728272,0.5773327305160563,5.0820819332443286,3.9274164722122156,4.37961784483227,0.2923609038408439,4.671978748673114,4.087256940991425
160000,4.7544293880462645,0.5979990788024213,5.352428466848686,4.156430309243843,4.619268474036843,0.3098852222192564,4.929153696256099,4.309383251817586
170000,4.9856040477752686,0.6073234747046498,5.592927522479918,4.378280573070619,4.843051042331962,0.3230491981618,5.166100240493762,4.520001844170162
180000,5.202619743347168,0.6291099089681143,5.831729652315282,4.573509834379054,5.047988586685425,0.34730086505981667,5.395289451745241,4.700687721625608
190000,5.453713035583496,0.6351058978621086,6.088818933445604,4.818607137721387,5.241137461621681,0.35802307355422375,5.599160535175904,4.883114388067457
200000,5.678354787826538,0.6676803012365566,6.346035089063094,5.0106744865899815,5.436670763506436,0.3868181488429835,5.823488912349419,5.049852614663453
210000,5.8885914325714115,0.6628939101006744,6.551485342672086,5.225697522470737,5.601825940713743,0.3744399005367918,5.976265841250535,5.227386040176952
220000,6.100308799743653,0.6810119904098013,6.781320790153454,5.419296809333852,5.76782514555112,0.3902970635861506,6.158122209137271,5.377528081964969
230000,6.327787399291992,0.6600535096676229,6.987840908959615,5.667733889624369,5.940946571475867,0.3760019589648016,6.316948530440668,5.5649446125110655
240000,6.5558209896087645,0.6697232718632817,7.225544261472046,5.886097717745483,6.106447524467956,0.35651658725490454,6.462964111722861,5.749930937213052
250000,6.808786249160766,0.7120923733519129,7.520878622512679,6.096693875808853,6.296731639940856,0.37124133070624943,6.667972970647106,5.925490309234607
260000,7.045519733428955,0.7120373524134709,7.757557085842427,6.333482381015484,6.485637906859912,0.3678406948802272,6.8534786017401395,6.117797211979685
270000,7.246825551986694,0.727064072745035,7.973889624731729,6.519761479241659,6.6505540855456164,0.4083130910631049,7.058867176608722,6.242240994482511
280000,7.486965179443359,0.7440130489134184,8.230978228356777,6.742952130529941,6.838227866800091,0.41079972532461323,7.249027592124705,6.4274281414754775
290000,7.70151047706604,0.7535454736734347,8.455055950739474,6.947965003392605,7.005492232349811,0.4195478996328312,7.425040131982642,6.58594433271698
300000,7.922179079055786,0.7794965965713628,8.701675675627149,7.142682482484423,7.169504727777541,0.3937079631103525,7.563212690887894,6.775796764667189
310000,8.132904243469238,0.8172827482869531,8.95018699175619,7.315621495182285,7.331660973737321,0.4031680897247922,7.734829063462113,6.928492884012529
320000,8.359770250320434,0.8550012294801803,9.214771479800614,7.5047690208402535,7.506151136456377,0.4101777960345838,7.916328932490961,7.095973340421793
330000,8.558261489868164,0.8954859080513368,9.4537473979195,7.662775581816827,7.647086513062665,0.4402374008675432,8.087323913930208,7.206849112195122
340000,8.768927574157715,0.9139889070626538,9.682916481220369,7.854938667095061,7.796077940544514,0.44458915676639116,8.240667097310904,7.351488783778122
350000,8.982716035842895,0.9521484788622423,9.934864514705136,8.030567556980653,7.948719064022076,0.44388665013407824,8.392605714156154,7.504832413887998
360000,9.180416107177734,0.9742762588420775,10.154692366019813,8.206139848335656,8.084233580981682,0.4496507510950382,8.53388433207672,7.634582829886644
370000,9.370048809051514,0.9933724041551716,10.363421213206687,8.376676404896342,8.215165476190515,0.44149855898311285,8.656664035173629,7.773666917207402
380000,9.569357109069824,1.0210045622249755,10.590361671294799,8.548352546844848,8.347399666547641,0.443344845056917,8.790744511604558,7.904054821490725
390000,9.766399669647218,1.056865581791842,10.823265251439059,8.709534087855376,8.459360793689587,0.4488412703793281,8.908202064068915,8.01051952331026
400000,9.957489585876464,1.100302691393095,11.05779227726956,8.85718689448337,8.567050925802794,0.45858221319296893,9.025633138995763,8.108468712609826
410000,10.144659233093261,1.1075888817206838,11.252248114813945,9.037070351372577,8.690212896546312,0.4661167770202332,9.156329673566544,8.224096119526079
420000,10.346505832672118,1.1246216953409693,11.471127528013088,9.221884137331148,8.798565259454012,0.4544189179907174,9.252984177444729,8.344146341463295
430000,10.537912940979004,1.1266237753456736,11.664536716324678,9.41128916563333,8.913276175083226,0.41170101351876154,9.324977188601988,8.501575161564464
440000,10.730870723724365,1.1561421636729519,11.887012887397317,9.574728560051414,8.995902012434366,0.423188200546805,9.419090212981171,8.57271381188756
450000,10.913048934936523,1.2024075033463615,12.115456438282884,9.710641431590162,9.07133956658346,0.44054466492039446,9.511884231503855,8.630794901663064
460000,11.096653461456299,1.2046305631324712,12.301284024588771,9.892022898323827,9.16111068858936,0.43702639089894324,9.598137079488303,8.724084297690418
470000,11.295530223846436,1.2229035457983826,12.518433769644819,10.072626678048053,9.276198484143267,0.4237515820765051,9.699950066219772,8.852446902066761
480000,11.468742084503173,1.249224971848766,12.71796705635194,10.219517112654406,9.363317342756183,0.4247433149502448,9.788060657706428,8.938574027805938
490000,11.638688278198241,1.253208473146981,12.891896751345222,10.385479805051261,9.441740211220246,0.4119165047698499,9.853656715990097,9.029823706450395
500000,11.817486572265626,1.2639157695333783,13.081402341799004,10.553570802732247,9.541625809929219,0.3862500254605725,9.927875835389791,9.155375784468646
510000,11.977553844451904,1.2980566577577761,13.27561050220968,10.679497186694128,9.600824228009346,0.38607648239651365,9.986900710405859,9.214747745612833
520000,12.159230995178223,1.3001379590955406,13.459368954273764,10.859093036082683,9.648220891215264,0.3894921662880007,10.037713057503264,9.258728724927263
530000,12.339009857177734,1.3128955042728505,13.651905361450584,11.026114352904884,9.705388348944906,0.412345006604197,10.117733355549102,9.29304334234071
540000,12.513501644134521,1.3250097305151305,13.838511374649652,11.18849191361939,9.784820523346868,0.3892138466649622,10.17403437001183,9.395606676681906
550000,12.671423053741455,1.3340147918324212,14.005437845573876,11.337408261909033,9.858657185562041,0.386005298493075,10.244662484055116,9.472651887068967
560000,12.81371488571167,1.3366739269544181,14.150388812666089,11.477040958757252,9.918416475930858,0.3844733093080353,10.302889785238893,9.533943166622823
570000,12.96416482925415,1.345506292114514,14.309671121368664,11.618658537139636,9.939201691566373,0.37486318497733434,10.314064876543707,9.564338506589039
580000,13.123507118225097,1.3403863689224822,14.46389348714758,11.783120749302615,9.966667781642597,0.35305775309610077,10.319725534738698,9.613610028546496
590000,13.285888957977296,1.3536897136983161,14.639578671675611,11.93219924427898,10.026674351911316,0.38802271429525503,10.414697066206571,9.63865163761606
600000,13.435874748229981,1.357901644059285,14.793776392289267,12.077973104170695,10.068084565453045,0.40722866006953046,10.475313225522575,9.660855905383515
610000,13.589080619812012,1.3662174448928128,14.955298064704825,12.2228631749192,10.133209090060898,0.4007933237272139,10.534002413788112,9.732415766333684
620000,13.746567058563233,1.3628422294677338,15.109409288030967,12.383724829095499,10.177121129503174,0.4062791461856088,10.583400275688783,9.770841983317565
630000,13.895248222351075,1.356861445111525,15.2521096674626,12.53838677723955,10.21264173375547,0.3988324605479713,10.611474194303442,9.813809273207498
640000,14.050570487976074,1.3601117713831923,15.410682259359266,12.690458716592882,10.235476796544896,0.4110514653166218,10.646528261861517,9.824425331228275
650000,14.196965599060059,1.3701731774717036,15.567138776531763,12.826792421588355,10.29236301726666,0.44221732699207145,10.734580344258731,9.850145690274587
660000,14.341889190673829,1.381005179515017,15.722894370188845,12.960884011158813,10.309989179918768,0.4623549306192463,10.772344110538015,9.84763424929952
670000,14.503914642333985,1.3983046471269742,15.902219289460959,13.105609995207011,10.378894572220961,0.46022915734807945,10.83912372956904,9.918665414872882
680000,14.640915966033935,1.4150372087039935,16.05595317473793,13.22587875732994,10.429863720595415,0.4801494428393398,10.910013163434755,9.949714277756076
690000,14.80743055343628,1.4204938163520189,16.227924369788298,13.38693673708426,10.477479204954633,0.45407185123971516,10.93155105619435,10.023407353714918
700000,14.961291217803955,1.416402896033663,16.37769411383762,13.544888321770292,10.511753882019878,0.4303751539041874,10.942129035924065,10.081378728115691
710000,15.096411609649659,1.423942042870992,16.52035365252065,13.672469566778666,10.549660481417536,0.43085131923670067,10.980511800654236,10.118809162180836
720000,15.245039367675782,1.418735192068922,16.663774559744702,13.82630417560686,10.611986372483454,0.43678426557302596,11.04877063805648,10.175202106910428
730000,15.391145992279053,1.4229863460359848,16.814132338315037,13.968159646243068,10.663612841201068,0.4217793264952322,11.0853921676963,10.241833514705837
740000,15.52858476638794,1.423418983786432,16.952003750174374,14.105165782601508,10.715245889130962,0.3984061770692904,11.113652066200252,10.316839712061672
750000,15.668571949005127,1.4285963771135786,17.097168326118705,14.239975571891549,10.77970325211117,0.38738392966960544,11.167087181780776,10.392319322441566
760000,15.818808460235596,1.4365993560608747,17.255407816296472,14.382209104174722,10.841612577287673,0.40505049305898466,11.246663070346658,10.436562084228688
770000,15.961611461639404,1.4307016510080668,17.39231311264747,14.530909810631337,10.88808227939567,0.4057807708448173,11.293863050240487,10.482301508550853
780000,16.105691528320314,1.4298120670995669,17.535503595419883,14.675879461220747,10.949204110065534,0.4116140539824924,11.360818164048027,10.53759005608304
790000,16.25625467300415,1.434235856550897,17.69049052955505,14.822018816453253,11.012320088680376,0.4339203208985546,11.44624040957893,10.578399767781821
800000,16.389845085144042,1.4510148823517708,17.840859967495813,14.938830202792271,11.046095537069284,0.4595775272733291,11.505673064342613,10.586518009795956
810000,16.550080966949462,1.4625650752395651,18.012646042189026,15.087515891709897,11.126791866075035,0.46979628845857757,11.596588154533613,10.656995577616456
820000,16.692738437652586,1.4780255387459056,18.170763976398494,15.214712898906681,11.184371460422437,0.4713256655334698,11.655697125955907,10.713045794888966
830000,16.819398498535158,1.4822488578854387,18.301647356420595,15.337149640649718,11.218813482915722,0.49099410889661255,11.709807591812336,10.72781937401911
840000,16.956807231903078,1.4900894428629874,18.446896674766066,15.46671778904009,11.279452507854836,0.4915641860343525,11.77101669388919,10.787888321820484
850000,17.102071857452394,1.506451346204462,18.608523203656855,15.595620511247931,11.320304184289707,0.4925902538916725,11.81289443818138,10.827713930398035
860000,17.241791439056396,1.5161728180121432,18.75796425706854,15.725618621044253,11.356726352188891,0.4786558909894325,11.835382243178325,10.878070461199458
870000,17.367524528503417,1.5242026881561324,18.89172721665955,15.843321840347285,11.373855528647306,0.4612158211931295,11.835071349840435,10.912639707454177
880000,17.50300359725952,1.5467218693062954,19.049725466565818,15.956281727953225,11.406520258158318,0.45054391910347596,11.857064177261794,10.955976339054843
890000,17.64486656188965,1.5551059035401986,19.19997246542985,16.08976065834945,11.423066019507418,0.4392179399801465,11.862283959487565,10.983848079527272
900000,17.77802038192749,1.5552828496308135,19.333303231558304,16.222737532296676,11.480290068195933,0.41525029648908623,11.895540364685019,11.065039771706846
910000,17.906853866577148,1.5709004198728667,19.477754286450015,16.33595344670428,11.49680449343845,0.41460150032059434,11.911405993759045,11.082202993117855
920000,18.032150745391846,1.5823552784118093,19.614506023803656,16.449795466980035,11.540605437439984,0.3973049091232735,11.937910346563257,11.143300528316711
930000,18.167468070983887,1.5823578233960223,19.74982589437991,16.585110247587863,11.600352009775127,0.3756954407397766,11.976047450514905,11.22465656903535
940000,18.301865577697754,1.590930433743186,19.89279601144094,16.71093514395457,11.634929786246783,0.40079418682765344,12.035723973074436,11.23413559941913
950000,18.428069400787354,1.6026309292305714,20.030700330017925,16.825438471556783,11.675888621142672,0.408132360134996,12.084020981277668,11.267756261007676
960000,18.538875102996826,1.6177875891061528,20.15666269210298,16.921087513890672,11.700109211297155,0.4457216684756293,12.145830879772785,11.254387542821526
970000,18.665714263916016,1.6175853531395625,20.28329961705558,17.04812891077645,11.74656350285048,0.4650504234093342,12.211613926259814,11.281513079441146
980000,18.78391304016113,1.6273627422633858,20.411275782424518,17.156550297897745,11.763595421375939,0.45377524888085247,12.217370670256791,11.309820172495087
990000,18.91194877624512,1.6380001568831672,20.549948933128285,17.273948619361953,11.800695904360605,0.4854113652851431,12.286107269645749,11.315284539075462
1000000,19.025371074676514,1.6473723328789462,20.67274340755546,17.37799874179757,11.81456269539439,0.49968372745490663,12.314246422849296,11.314878967939483


==> data/ppo_infonce_no_memory_large-20230503-185856-success_rate.csv <==
task,success_rate
Collect coal,30.50597743190473
Collect diamond,0.0
Collect drink,59.38609598615604
Collect iron,1.1977711338211348
Collect sapling,85.95752722399953
Collect stone,52.650642881361954
Collect wood,91.37162250881858
Defeat skeleton,12.872213704418394
Defeat zombie,53.33838230805249
Eat cow,55.13219623798955
Eat plant,0.04339511326283687
Make iron pickaxe,0.008693708367859428
Make iron sword,0.0
Make stone pickaxe,10.233886399236603
Make stone sword,13.671829968169877
Make wood pickaxe,72.25423765665342
Make wood sword,66.73533785406958
Place furnace,29.494229176656866
Place plant,83.82040701565694
Place stone,49.042389735370186
Place table,86.03679887345876
Wake up,88.2204060151078


==> data/ppo_large-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.5669626593589783,0.15790078702938218,1.7248634463883605,1.409061872329596,1.4484496474472561,0.09234361687340041,1.5407932643206566,1.3561060305738557
20000,1.8562272787094116,0.16710934719134035,2.023336625900752,1.6891179315180713,1.8289402662307062,0.07944293921087289,1.908383205441579,1.7494973270198333
30000,2.0528117775917054,0.21213212884491897,2.2649439064366246,1.8406796487467865,2.098282530432413,0.11972223842604471,2.2180047688584574,1.978560292006368
40000,2.2121858477592466,0.2243055624114959,2.4364914101707424,1.9878802853477509,2.2755900160934606,0.12372707229588775,2.399317088389348,2.151862943797573
50000,2.381804847717285,0.2613135871466621,2.643118434863947,2.120491260570623,2.43689484176913,0.14065908579583958,2.5775539275649697,2.2962357559732904
60000,2.5123921155929567,0.26079082281004884,2.7731829384030053,2.251601292782908,2.5600054947622963,0.14738784571986524,2.7073933404821617,2.412617649042431
70000,2.6550548791885378,0.2762209582110043,2.931275837399542,2.3788339209775335,2.6843635217793986,0.15079171397410165,2.8351552357535,2.533571807805297
80000,2.880225110054016,0.30609346120629355,3.1863185712603093,2.5741316488477226,2.811623578782243,0.15912630256235147,2.9707498813445943,2.6524972762198917
90000,3.104064416885376,0.34534586981133236,3.4494102866967085,2.758718547074044,2.944219516055645,0.16831255284703653,3.112532068902681,2.7759069632086084
100000,3.2767608642578123,0.35867267266912184,3.635433536926934,2.9180881915886907,3.0553570787639748,0.17254488544974314,3.227901964213718,2.8828121933142317
110000,3.5350415468215943,0.3704650567133473,3.9055066035349415,3.164576490108247,3.3534468890154505,0.19159833281854124,3.5450452218339916,3.1618485561969094
120000,3.7338934898376466,0.39289584817483003,4.126789338012476,3.3409976416628164,3.596086070852672,0.2156400294344215,3.8117261002870935,3.3804460414182502
130000,3.955814003944397,0.3975203898072547,4.353334393751652,3.5582936141371424,3.8174718814439217,0.2222703949014559,4.039742276345377,3.5952014865424657
140000,4.161618089675903,0.3601160511090863,4.521734140784989,3.8015020385668166,4.0294848767508125,0.22619996639037776,4.25568484314119,3.8032849103604347
150000,4.3131226062774655,0.35916165400204414,4.672284260279509,3.9539609522754215,4.208062308979208,0.2348088208322706,4.442871129811479,3.9732534881469377
160000,4.502287697792053,0.3729684679309324,4.875256165722986,4.129319229861121,4.405022473689891,0.2502744933955444,4.655296967085435,4.1547479802943466
170000,4.687473797798157,0.4066252327038349,5.094099030501992,4.280848565094322,4.57692342753089,0.26790054078735676,4.844823968318247,4.3090228867435325
180000,4.856130337715149,0.4041586877235584,5.260289025438707,4.45197164999159,4.7439637051595325,0.2797520228774357,5.023715728036969,4.464211682282096
190000,5.061219596862793,0.43217158731256167,5.493391184175355,4.629048009550232,4.915970101571401,0.30075665454043,5.2167267561118305,4.615213447030971
200000,5.2526613712310795,0.4384725786617488,5.691133949892828,4.814188792569331,5.100002702764778,0.30355126517640457,5.403553967941183,4.796451437588373
210000,5.447248888015747,0.45056083025821475,5.897809718273962,4.996688057757533,5.248558783970319,0.31790764402058513,5.566466427990904,4.930651139949734
220000,5.611850786209106,0.46353720434061674,6.075387990549723,5.148313581868489,5.392166836954274,0.32502269636778597,5.717189533322061,5.067144140586488
230000,5.811903238296509,0.514689785083219,6.326593023379727,5.29721345321329,5.532788594266204,0.33400746122714314,5.866796055493348,5.198781133039061
240000,6.032246494293213,0.5009875082423202,6.533234002535534,5.531258986050893,5.684385736141746,0.345195672822453,6.029581408964199,5.339190063319292
250000,6.224604511260987,0.5141285836404883,6.738733094901475,5.710475927620498,5.866541175772662,0.3582288359564708,6.224770011729133,5.508312339816191
260000,6.426019191741943,0.5404871804441466,6.96650637218609,5.885532011297797,6.034838226213742,0.3759649519710298,6.410803178184771,5.658873274242712
270000,6.63785400390625,0.5811890942693859,7.219043098175637,6.056664909636864,6.212338859563804,0.3939958219049834,6.6063346814687876,5.8183430376588205
280000,6.841630125045777,0.5852801119187371,7.426910236964514,6.256350013127039,6.36995033746678,0.39204292349486936,6.761993260961649,5.977907413971911
290000,7.041132497787475,0.5971692103396272,7.638301708127103,6.443963287447848,6.515464709036918,0.391912485914085,6.907377194951003,6.123552223122832
300000,7.248339319229126,0.5939612290025688,7.842300548231695,6.654378090226557,6.644592170496315,0.372406824292894,7.016998994789209,6.272185346203421
310000,7.424895429611206,0.5842374116145266,8.009132841225734,6.84065801799668,6.786573395818978,0.35752602362415,7.144099419443128,6.4290473721948285
320000,7.602727603912354,0.578936454188898,8.181664058101251,7.023791149723456,6.910936460217282,0.35692153569815055,7.267857995915432,6.554014924519131
330000,7.766435337066651,0.5874783028561357,8.353913639922787,7.178957034210515,7.044410571881821,0.3389732068906481,7.383383778772469,6.705437364991173
340000,7.921466302871704,0.5962693756057993,8.517735678477504,7.325196927265905,7.151991788857503,0.3343473986332339,7.486339187490737,6.8176443902242685
350000,8.105020093917847,0.5803340373236058,8.685354131241454,7.524686056594241,7.240266557212347,0.31572127611639134,7.555987833328738,6.924545281095956
360000,8.267880916595459,0.5802754166629002,8.848156333258359,7.687605499932559,7.333231764398761,0.28943141040113546,7.6226631747998965,7.043800353997625
370000,8.426582860946656,0.6007755673839839,9.02735842833064,7.825807293562672,7.416392773090928,0.3005921653774161,7.716984938468344,7.1158006077135125
380000,8.570553874969482,0.5958889374320637,9.166442812401545,7.974664937537418,7.483737179153773,0.2842302663333155,7.767967445487089,7.199506912820458
390000,8.71654314994812,0.6077561778940485,9.324299327842168,8.108786972054071,7.557314922475124,0.28922048267284567,7.84653540514797,7.268094439802278
400000,8.856026411056519,0.6067167996370163,9.462743210693535,8.249309611419502,7.638244273813757,0.30166062667862736,7.939904900492384,7.33658364713513
410000,8.995009326934815,0.6209499378406451,9.61595926477546,8.37405938909417,7.718757253319316,0.2948985483356607,8.013655801654977,7.4238587049836555
420000,9.134086513519287,0.6398332314346024,9.77391974495389,8.494253282084685,7.810180354683771,0.29207997726570795,8.102260331949479,7.5181003774180635
430000,9.27068796157837,0.6420922508025007,9.91278021238087,8.628595710775869,7.886733712297446,0.2738145537788654,8.160548266076312,7.612919158518581
440000,9.402096939086913,0.6750233054184843,10.077120244505398,8.727073633668429,7.957986085035832,0.31587681856007993,8.273862903595912,7.642109266475752
450000,9.555309295654297,0.7061621441892323,10.261471439843529,8.849147151465065,8.04443262467063,0.3388127854698891,8.38324541014052,7.705619839200741
460000,9.719820785522462,0.7486700303684357,10.468490815890897,8.971150755154026,8.146302308442749,0.34169525173515913,8.487997560177908,7.80460705670759
470000,9.866845321655273,0.8051881224946589,10.672033444149932,9.061657199160614,8.233510159863286,0.3607019930618417,8.594212152925127,7.872808166801445
480000,9.979821586608887,0.8346320427487637,10.81445362935765,9.145189543860123,8.301702548298094,0.35723959462042776,8.658942142918521,7.944462953677666
490000,10.123879051208496,0.8441587642841867,10.968037815492682,9.27972028692431,8.385861355211892,0.36289146007432926,8.748752815286222,8.022969895137562
500000,10.25232458114624,0.8590458131720224,11.111370394318262,9.393278767974218,8.440110909444735,0.37631136366689827,8.816422273111634,8.063799545777837
510000,10.37752742767334,0.8815014617439009,11.25902888941724,9.496025965929439,8.488222668086667,0.40092521893587657,8.889147887022544,8.08729744915079
520000,10.515698528289795,0.8957655822390918,11.411464110528886,9.619932946050703,8.555815892636588,0.4391919289910187,8.995007821627606,8.11662396364557
530000,10.653563117980957,0.9179454533488756,11.571508571329833,9.73561766463208,8.602740358300405,0.44913563936243384,9.051875997662838,8.153604718937972
540000,10.786676216125489,0.9533464073625073,11.740022623487997,9.833329808762981,8.652828985363481,0.44646035529577316,9.099289340659254,8.206368630067708
550000,10.928470230102539,0.9674805281911655,11.895950758293704,9.960989701911373,8.679517785376001,0.403932207927475,9.083449993303477,8.275585577448526
560000,11.045784854888916,0.9630455589532224,12.008830413842139,10.082739295935694,8.675146135868152,0.39419532686131453,9.069341462729467,8.280950809006837
570000,11.159923648834228,0.9880844311780372,12.148008080012266,10.17183921765619,8.69270408472564,0.36547109348049855,9.05817517820614,8.327232991245141
580000,11.287389183044434,1.0207686349265148,12.30815781797095,10.266620548117919,8.758165564350326,0.3672468506808685,9.125412415031194,8.390918713669459
590000,11.395765495300292,1.0482828233067811,12.444048318607074,10.347482671993511,8.762759008656811,0.35949035088139036,9.122249359538202,8.40326865777542
600000,11.522236537933349,1.0734099104635495,12.595646448396899,10.4488266274698,8.810626961639851,0.36035503306682926,9.17098199470668,8.450271928573022
610000,11.64245023727417,1.0881188409559095,12.73056907823008,10.554331396318261,8.870940117373408,0.3523315197045901,9.223271637077998,8.518608597668818
620000,11.775182437896728,1.121199902646582,12.89638234054331,10.653982535250146,8.902380475207089,0.3454394429213168,9.247819918128405,8.556941032285772
630000,11.900576114654541,1.1543504646362404,13.05492657929078,10.746225650018301,8.963710015678569,0.3638087564797515,9.32751877215832,8.599901259198816
640000,12.023661708831787,1.1657923300943074,13.189454038926094,10.85786937873748,9.035099459930084,0.3756076253374049,9.41070708526749,8.659491834592679
650000,12.148709297180176,1.1703050872166225,13.319014384396798,10.978404209963553,9.100576652925737,0.3972063596359536,9.49778301256169,8.703370293289783
660000,12.269795894622803,1.1899695973193007,13.459765491942104,11.079826297303502,9.1753344953904,0.4195906637501682,9.594925159140569,8.755743831640231
670000,12.386481189727784,1.1969899006738367,13.58347109040162,11.189491289053947,9.23409393784658,0.4281855209978544,9.662279458844434,8.805908416848727
680000,12.5072603225708,1.2124088490598894,13.71966917163069,11.294851473510912,9.281937272159684,0.4211055598214028,9.703042831981087,8.860831712338282
690000,12.613280391693115,1.2275352603235754,13.84081565201669,11.38574513136954,9.36301578923349,0.4114412884565037,9.774457077689993,8.951574500776987
700000,12.717314910888671,1.2436818403765315,13.960996751265203,11.47363307051214,9.399405177070156,0.39546788284894563,9.794873059919102,9.00393729422121
710000,12.827319622039795,1.2562202441114592,14.083539866151254,11.571099377928336,9.456299489401715,0.38879316778193246,9.845092657183647,9.067506321619783
720000,12.942482376098633,1.2742715530703834,14.216753929169016,11.66821082302825,9.514190481862967,0.38572355946284675,9.899914041325813,9.12846692240012
730000,13.062111282348633,1.2881777516714956,14.350289034020129,11.773933530677137,9.562987895509778,0.3643992601606149,9.927387155670393,9.198588635349163
740000,13.182560539245605,1.2879375783969902,14.470498117642595,11.894622960848615,9.598962910850755,0.34618138536705045,9.945144296217805,9.252781525483705
750000,13.298714542388916,1.3003998136114487,14.599114356000365,11.998314728777467,9.639916547830722,0.34076862045112183,9.980685168281845,9.2991479273796
760000,13.403740787506104,1.3081840543810728,14.711924841887177,12.095556733125031,9.671409335663785,0.36520314010030347,10.03661247576409,9.306206195563481
770000,13.506391429901123,1.317978437282994,14.824369867184117,12.18841299261813,9.69042375256824,0.3646583521349586,10.055082104703198,9.325765400433282
780000,13.603415203094482,1.3261657482653435,14.929580951359824,12.277249454829139,9.732406001588638,0.36968593316190657,10.102091934750545,9.36272006842673
790000,13.696059513092042,1.3317702088856596,15.027829721977701,12.364289304206382,9.726165857356083,0.3731286968396728,10.099294554195756,9.35303716051641
800000,13.790014362335205,1.3337077602593332,15.123722122594538,12.456306602075871,9.769671283170567,0.3644553166045289,10.134126599775096,9.405215966566038
810000,13.894967460632325,1.3532524690284282,15.248219929660753,12.541714991603897,9.820614952918941,0.35425188612170017,10.174866839040641,9.466363066797241
820000,13.992042350769044,1.3710195449643987,15.363061895733443,12.621022805804644,9.850014381871134,0.35890943614472665,10.20892381801586,9.491104945726407
830000,14.08420639038086,1.3900456688329579,15.474252059213818,12.694160721547902,9.86881527365163,0.37937724676909657,10.248192520420726,9.489438026882535
840000,14.182544898986816,1.4120522223378487,15.594597121324664,12.770492676648967,9.887962633113839,0.39972446067610723,10.287687093789947,9.48823817243773
850000,14.274647331237793,1.4222030528014757,15.69685038403927,12.852444278436316,9.942403789645128,0.399443099535097,10.341846889180225,9.542960690110032
860000,14.3670147895813,1.4362808044124054,15.803295593993704,12.930733985168894,10.000257580205572,0.40746529858727293,10.407722878792844,9.5927922816183
870000,14.471155071258545,1.46060794263789,15.931763013896436,13.010547128620654,10.055505502776322,0.4494050085886485,10.50491051136497,9.606100494187674
880000,14.566924285888671,1.47519551637868,16.04211980226735,13.091728769509992,10.06318045271809,0.47198573830718854,10.535166191025278,9.591194714410902
890000,14.658157539367675,1.4892638987092797,16.147421438076954,13.168893640658396,10.107597346820528,0.47873028509828236,10.58632763191881,9.628867061722246
900000,14.745656585693359,1.5046099415253769,16.250266527218734,13.241046644167982,10.126959647657056,0.5047025016151588,10.631662149272215,9.622257146041898
910000,14.847922039031982,1.5195834814739042,16.367505520505887,13.328338557558077,10.140777174385914,0.5309021244457781,10.671679298831691,9.609875049940136
920000,14.937233448028564,1.5260205547427905,16.463254002771354,13.411212893285773,10.171031684226268,0.5229465688864071,10.693978253112675,9.64808511533986
930000,15.02794008255005,1.5396906286334318,16.567630711183483,13.488249453916618,10.192077211702971,0.530914086019537,10.722991297722508,9.661163125683434
940000,15.104406452178955,1.5474408039986782,16.651847256177632,13.556965648180277,10.21544036440645,0.5402941965216538,10.755734560928104,9.675146167884797
950000,15.189553165435791,1.5694196555030184,16.75897282093881,13.620133509932772,10.198889113310727,0.5804855194645818,10.779374632775308,9.618403593846146
960000,15.279598331451416,1.589778940867962,16.869377272319376,13.689819390583454,10.199407042004681,0.5724635150920255,10.771870557096706,9.626943526912656
970000,15.362913990020752,1.605433085346364,16.968347075367117,13.757480904674388,10.217140037681071,0.549638016592334,10.766778054273406,9.667502021088737
980000,15.439787197113038,1.6230271882484242,17.062814385361463,13.816760008864614,10.264043230256993,0.5328783163356705,10.796921546592664,9.731164913921322
990000,15.517578506469727,1.6406342343270583,17.158212740796785,13.87694427214267,10.301943290132174,0.5264322576351965,10.82837554776737,9.775511032496977
1000000,15.599948406219482,1.6644766891264058,17.26442509534589,13.935471717093076,10.318853560353617,0.5307313347629191,10.849584895116536,9.788122225590698


==> data/ppo_large-success_rate.csv <==
task,success_rate
Collect coal,20.445244281789066
Collect diamond,0.0
Collect drink,51.702321332854055
Collect iron,0.4596475291541558
Collect sapling,87.30203320954574
Collect stone,43.699641644713765
Collect wood,91.22950888726777
Defeat skeleton,7.102867403837024
Defeat zombie,49.64011716669872
Eat cow,54.2798853563836
Eat plant,0.06301365033232185
Make iron pickaxe,0.002086811352253756
Make iron sword,0.0
Make stone pickaxe,5.525023628113411
Make stone sword,6.507437894804805
Make wood pickaxe,67.13239959798683
Make wood sword,65.47773578132163
Place furnace,16.549420299471283
Place plant,85.2881016467679
Place stone,41.647643332946394
Place table,85.27281837941015
Wake up,80.19506729462185


==> data/ppo_large_no_norm-20230502-201215-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.580538260936737,0.09998770231000557,1.6805259632467426,1.4805505586267316,1.5299798875263606,0.11080617857728571,1.6407860661036464,1.4191737089490748
20000,1.8979010462760926,0.16744109484343433,2.065342141119527,1.7304599514326582,1.8935984328113733,0.11029188513735508,2.0038903179487284,1.7833065476740182
30000,2.199058544635773,0.2411195399386765,2.440178084574449,1.9579390046970964,2.1802733980267783,0.12945524751937942,2.3097286455461576,2.050818150507399
40000,2.4257791876792907,0.24680113900742756,2.672580326686718,2.1789780486718633,2.369993602342013,0.12909197805213518,2.4990855803941483,2.240901624289878
50000,2.517430579662323,0.24073726501585357,2.7581678446781766,2.2766933146464696,2.4993486341747078,0.14112610010600043,2.640474734280708,2.3582225340687075
60000,2.610880947113037,0.23829083316671085,2.849171780279748,2.3725901139463264,2.596167793807031,0.14295657600518966,2.7391243698122207,2.4532112178018415
70000,2.7057958602905274,0.22561528710924825,2.9314111473997757,2.480180573181279,2.6932012046113263,0.1431397088564261,2.8363409134677524,2.5500614957549
80000,2.833822989463806,0.21867911611795873,3.0525021055817647,2.6151438733458474,2.7859660594294797,0.1458200038940434,2.931786063323523,2.6401460555354364
90000,2.956675672531128,0.2113666929554388,3.1680423654865666,2.745308979575689,2.8738053899404603,0.13950579455711004,3.0133111844975704,2.73429959538335
100000,3.076045370101929,0.18457324858800833,3.260618618689937,2.8914721215139205,2.957192884419137,0.12188699821621647,3.0790798826353534,2.835305886202921
110000,3.192929172515869,0.21151307371421801,3.404442246230087,2.981416098801651,3.1860040463873123,0.1409221599975715,3.3269262063848837,3.045081886389741
120000,3.281095027923584,0.19561440127554044,3.4767094291991243,3.0854806266480437,3.361706871774983,0.13247480714088306,3.4941816789158664,3.2292320646341
130000,3.369452881813049,0.2003643623549093,3.5698172441679583,3.16908851945814,3.48418738414572,0.12563655501344143,3.6098239391591616,3.3585508291322785
140000,3.4864875793457033,0.20063930725648774,3.687126886602191,3.2858482720892157,3.6048289508808553,0.11148252590763097,3.716311476788486,3.4933464249732245
150000,3.6038942098617555,0.23748707979980505,3.8413812896615607,3.3664071300619502,3.740760398896537,0.10445296848538407,3.845213367381921,3.636307430411153
160000,3.7246248960494994,0.2545912717792846,3.979216167828784,3.470033624270215,3.8740542322015274,0.09592284971838025,3.969977081919908,3.778131382483147
170000,3.8829256772994993,0.2757254694338444,4.158651146733344,3.607200207865655,4.014320617440924,0.1017343522034065,4.11605496964433,3.9125862652375174
180000,4.01686806678772,0.29571091731628624,4.3125789841040065,3.7211571494714337,4.153589043589065,0.09942052615254225,4.253009569741607,4.054168517436523
190000,4.1856929063797,0.33731330597130454,4.523006212351004,3.848379600408395,4.28408074518512,0.10968792140164926,4.3937686665867695,4.174392823783471
200000,4.342469501495361,0.3448454660339872,4.687314967529348,3.997624035461374,4.419708601177368,0.11163806021198268,4.531346661389351,4.308070540965385
210000,4.495213150978088,0.3408037993258983,4.8360169503039865,4.15440935165219,4.5584236124878466,0.12011030350952888,4.678533915997376,4.4383133089783176
220000,4.6447093963623045,0.3538275181799847,4.9985369145422895,4.2908818781823195,4.6853868530628215,0.14914671165056795,4.834533564713389,4.536240141412254
230000,4.770361995697021,0.3613583762517537,5.1317203719487745,4.409003619445268,4.80857232532306,0.16687390808699387,4.975446233410054,4.641698417236066
240000,4.916903877258301,0.38155355718635464,5.298457434444655,4.535350320071947,4.938620543053367,0.1800251679333123,5.118645710986679,4.758595375120055
250000,5.068823194503784,0.3932242590580733,5.4620474535618575,4.67559893544571,5.067274421654669,0.19803122586976282,5.265305647524432,4.869243195784906
260000,5.198832082748413,0.38798781526738385,5.586819898015797,4.810844267481029,5.1883311404380015,0.19862436841322467,5.386955508851226,4.9897067720247765
270000,5.310195112228394,0.39722027343532795,5.7074153856637215,4.912974838793066,5.278722838811381,0.20519956877115447,5.4839224075825355,5.073523270040227
280000,5.431941223144531,0.4271604456952579,5.85910166883979,5.004780777449273,5.374499261300491,0.23570310960326593,5.610202370903757,5.138796151697225
290000,5.5667760372161865,0.42329735620243064,5.990073393418617,5.143478681013756,5.472872628346491,0.2358728509936752,5.708745479340166,5.236999777352816
300000,5.682363367080688,0.4189460479799907,6.101309415060679,5.263417319100697,5.541860440560797,0.240720712432813,5.78258115299361,5.301139728127985
310000,5.78596339225769,0.43514512866931765,6.221108520927007,5.350818263588373,5.61228010843656,0.24218735652360712,5.854467464960168,5.370092751912953
320000,5.936730241775512,0.44194416615398796,6.3786744079295,5.4947860756215245,5.715832093646375,0.2480635508581057,5.963895644504481,5.467768542788269
330000,6.0732439994812015,0.4575613938559947,6.530805393337197,5.6156826056252065,5.827445748845252,0.2846229563730418,6.112068705218293,5.54282279247221
340000,6.209413814544678,0.49700716273007856,6.706420977274756,5.712406651814599,5.931286911375578,0.3148676918251332,6.246154603200711,5.616419219550444
350000,6.326696586608887,0.5112762658896113,6.837972852498498,5.815420320719276,6.018842129484611,0.3352919057776998,6.354134035262311,5.683550223706911
360000,6.454210424423218,0.5137991383842146,6.968009562807433,5.940411286039003,6.119603871787145,0.3570522155855578,6.476656087372703,5.7625516562015875
370000,6.570517635345459,0.5117126658199728,7.082230301165431,6.058804969525486,6.215121645119352,0.3698816847010359,6.585003329820387,5.845239960418316
380000,6.6870503425598145,0.5236605570361101,7.210710899595925,6.163389785523704,6.289836028719952,0.38227223423589823,6.672108262955851,5.907563794484053
390000,6.8148534297943115,0.5443764683065563,7.3592298981008675,6.270476961487756,6.389628702102598,0.3942064477044055,6.783835149807004,5.995422254398193
400000,6.922528505325317,0.5537134675594243,7.476241972884742,6.368815037765893,6.495467787671252,0.41038161781388993,6.905849405485142,6.085086169857362
410000,7.055514240264893,0.5493678677922024,7.604882108057096,6.50614637247269,6.612984025995867,0.4088823385234372,7.021866364519304,6.20410168747243
420000,7.182693576812744,0.5428086132883342,7.725502190101078,6.63988496352441,6.712210800368879,0.38974595051489413,7.101956750883773,6.3224648498539855
430000,7.301504039764405,0.5569413863777819,7.858445426142186,6.744562653386623,6.80763303465334,0.3847671782022779,7.192400212855618,6.422865856451062
440000,7.427842664718628,0.5515705699142136,7.979413234632841,6.876272094804414,6.907284484733158,0.3600888548975051,7.267373339630663,6.547195629835653
450000,7.523953151702881,0.5510027591131289,8.07495591081601,6.972950392589752,6.972988797941559,0.35849494302744,7.331483740968999,6.6144938549141195
460000,7.636775016784668,0.5621368511535564,8.198911867938225,7.074638165631112,7.051079576379688,0.3638909032596274,7.414970479639315,6.68718867312006
470000,7.743532419204712,0.5679052578089393,8.311437677013652,7.175627161395773,7.138016397586914,0.37675172379467814,7.514768121381592,6.761264673792236
480000,7.839319324493408,0.5640648518826339,8.403384176376042,7.275254472610774,7.243618805508535,0.387518491179964,7.631137296688499,6.856100314328571
490000,7.94308648109436,0.5681200009848902,8.51120648207925,7.37496648010947,7.323331736334339,0.4023917646431539,7.725723500977493,6.920939971691185
500000,8.034051656723022,0.5771929529846076,8.61124460970763,7.456858703738415,7.4068259523640645,0.41529271324317707,7.822118665607242,6.991533239120887
510000,8.148567247390748,0.5746105813527138,8.723177828743461,7.573956666038034,7.489154639642072,0.43620727758341604,7.925361917225488,7.052947362058656
520000,8.252707195281982,0.5945609696898173,8.8472681649718,7.658146225592164,7.544443759466846,0.48565991795924,8.030103677426085,7.058783841507606
530000,8.370021629333497,0.6095542881156158,8.979575917449113,7.760467341217881,7.606203173417667,0.4892445163422246,8.095447689759892,7.116958657075442
540000,8.465196561813354,0.6138492843219329,9.079045846135287,7.851347277491421,7.659476620621367,0.48047285871121126,8.139949479332579,7.179003761910156
550000,8.561888837814331,0.6207074320540338,9.182596269868366,7.941181405760298,7.742845148343034,0.4804463383236685,8.223291486666703,7.2623988100193655
560000,8.665655660629273,0.617810094985224,9.283465755614497,8.04784556564405,7.8104183198325305,0.4478217508322652,8.258240070664796,7.3625965690002655
570000,8.771921062469483,0.6231732177955261,9.39509428026501,8.148747844673956,7.88879083951403,0.45864725380791166,8.347438093321943,7.430143585706118
580000,8.861593341827392,0.6386846675830913,9.500278009410483,8.222908674244302,7.954764086951897,0.488678515808683,8.44344260276058,7.466085571143214
590000,8.942754983901978,0.6382369705538304,9.580991954455808,8.304518013348147,7.993686671088476,0.4837997680348286,8.477486439123304,7.509886903053647
600000,9.0313410282135,0.6364074055758784,9.667748433789379,8.394933622637621,8.044832520289399,0.49274941801231875,8.537581938301717,7.55208310227708
610000,9.110951566696167,0.6469026623782534,9.757854229074422,8.464048904317913,8.059676449281158,0.5040295451518755,8.563705994433032,7.555646904129282
620000,9.205989456176757,0.6569957794903709,9.862985235667129,8.548993676686386,8.115150713615458,0.4592700544876547,8.574420768103113,7.655880659127804
630000,9.298672485351563,0.6546740894174331,9.953346574768997,8.64399839593413,8.165041120690965,0.4505870776477066,8.615628198338673,7.714454043043259
640000,9.378737354278565,0.6561804742053632,10.034917828483929,8.722556880073201,8.194961491965648,0.4499791614972533,8.644940653462902,7.744982330468394
650000,9.468918132781983,0.6515290034631545,10.120447136245138,8.817389129318828,8.237561432905284,0.45418045840393395,8.691741891309219,7.78338097450135
660000,9.566702747344971,0.6413810290581508,10.208083776403122,8.92532171828682,8.27876104045799,0.4480014042201128,8.726762444678103,7.830759636237877
670000,9.66148920059204,0.6349856533023845,10.296474853894425,9.026503547289655,8.311123719653349,0.4310148818490373,8.742138601502386,7.880108837804311
680000,9.761171054840087,0.6226584232791007,10.383829478119187,9.138512631560987,8.33328582415719,0.3893013285298451,8.722587152687035,7.943984495627346
690000,9.860471534729005,0.6332653089634429,10.493736843692448,9.227206225765562,8.365604547219437,0.38619214695213855,8.751796694171576,7.979412400267298
700000,9.951386260986329,0.6388815711298824,10.590267832116211,9.312504689856446,8.404912865022569,0.39778370064293406,8.802696565665503,8.007129164379634
710000,10.041164588928222,0.6278823896682443,10.669046978596466,9.413282199259978,8.44293197718624,0.4196469296566677,8.862578906842908,8.023285047529571
720000,10.12271499633789,0.6346863345296007,10.757401330867491,9.48802866180829,8.462869427940474,0.4752008969278307,8.938070324868304,7.987668531012643
730000,10.215811252593994,0.6379458867082886,10.853757139302283,9.577865365885705,8.49548879984339,0.4940103171395785,8.989499116982968,8.001478482703812
740000,10.31812858581543,0.6279749757652787,10.946103561580708,9.690153610050151,8.557413419176267,0.4969130380609525,9.05432645723722,8.060500381115315
750000,10.423712921142577,0.6455955854641152,11.069308506606692,9.778117335678463,8.618508939378755,0.5313604325210977,9.149869371899852,8.087148506857657
760000,10.511291694641113,0.6587404991005203,11.170032193741633,9.852551195540592,8.65495763070356,0.5610129189207483,9.21597054962431,8.093944711782811
770000,10.612932300567627,0.6815536891628989,11.294485989730525,9.931378611404728,8.71455310061867,0.5626559516447202,9.27720905226339,8.15189714897395
780000,10.703473949432373,0.7029042327910531,11.406378182223426,10.000569716641321,8.760713840822124,0.603861388993469,9.364575229815593,8.156852451828655
790000,10.801498889923096,0.7217093706905273,11.523208260613623,10.079789519232568,8.83152483004393,0.6150160316499104,9.44654086169384,8.21650879839402
800000,10.91314468383789,0.7423633181683041,11.655508002006194,10.170781365669587,8.893767254399044,0.6082326269786993,9.501999881377744,8.285534627420345
810000,11.01881742477417,0.7599266502397344,11.778744075013904,10.258890774534436,8.967385506159118,0.6103850894922117,9.57777059565133,8.357000416666907
820000,11.129590606689453,0.7834207814140538,11.913011388103506,10.3461698252754,9.05668714171195,0.5953191059255802,9.65200624763753,8.461368035786371
830000,11.222042274475097,0.8095712782348508,12.031613552709947,10.412470996240247,9.099195122588183,0.6067125846636963,9.70590770725188,8.492482537924486
840000,11.315249156951904,0.816075520261898,12.1313246772138,10.499173636690006,9.135801041769685,0.59437785274005,9.730178894509736,8.541423189029635
850000,11.409581184387207,0.8453228864376319,12.25490407082484,10.564258297949575,9.16617875104205,0.6138477791518037,9.780026530193854,8.552330971890246
860000,11.502018070220947,0.8493856398091991,12.351403710030146,10.652632430411748,9.194265032390087,0.5920221579097392,9.786287190299825,8.602242874480348
870000,11.599180316925048,0.8591260580044507,12.4583063749295,10.740054258920598,9.190299823620673,0.5970706567682504,9.787370480388924,8.593229166852423
880000,11.706906700134278,0.8661366664718052,12.573043366606083,10.840770033662473,9.229120839345725,0.5727993683166992,9.801920207662425,8.656321471029026
890000,11.823782348632813,0.8870723197360653,12.710854668368878,10.936710028896748,9.282315902231222,0.5553780206283979,9.83769392285962,8.726937881602824
900000,11.933436012268066,0.9129154763735987,12.846351488641664,11.020520535894468,9.30426755200071,0.5484738745797059,9.852741426580415,8.755793677421003
910000,12.06008243560791,0.9378095550924419,12.997891990700353,11.122272880515467,9.361113908551712,0.5306583483840321,9.891772256935743,8.83045556016768
920000,12.179293823242187,0.9684563844670198,13.147750207709207,11.210837438775167,9.372613079930563,0.5317579047451074,9.904370984675671,8.840855175185455
930000,12.297337532043457,0.9888739584992376,13.286211490542694,11.30846357354422,9.430864131460996,0.5187014714364854,9.949565602897481,8.912162660024512
940000,12.41233196258545,1.017770377435269,13.430102340020719,11.39456158515018,9.462071676756054,0.5076633567577475,9.969735033513802,8.954408319998306
950000,12.53355541229248,1.0382274959798605,13.571782908272342,11.49532791631262,9.528010128677394,0.460001443276038,9.988011571953432,9.068008685401356
960000,12.662961864471436,1.0698144502006768,13.732776314672112,11.59314741427076,9.578454477381678,0.4746348427820863,10.053089320163764,9.103819634599592
970000,12.785879993438721,1.0923081286471548,13.878188122085875,11.693571864791567,9.680308417208412,0.45655141780604436,10.136859835014457,9.223756999402367
980000,12.928254795074462,1.1226806776297382,14.0509354727042,11.805574117444724,9.747799658086173,0.46096239131821076,10.208762049404383,9.286837266767963
990000,13.057777214050294,1.1561300290986303,14.213907243148924,11.901647184951663,9.817875032997767,0.4823797592017463,10.300254792199514,9.33549527379602
1000000,13.18983268737793,1.1937278985346016,14.383560585912532,11.996104788843327,9.913607696963627,0.5202516513068397,10.433859348270467,9.393356045656788


==> data/ppo_large_no_norm-20230502-201215-success_rate.csv <==
task,success_rate
Collect coal,12.044844548032868
Collect diamond,0.0
Collect drink,54.22909732468452
Collect iron,0.37039306238431535
Collect sapling,91.12474647127893
Collect stone,36.190452190286386
Collect wood,88.7974206921942
Defeat skeleton,4.275064982974966
Defeat zombie,36.79827298482109
Eat cow,47.24339110875786
Eat plant,0.058230393388296484
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,5.7527639901047
Make stone sword,2.9738805220246927
Make wood pickaxe,60.42791080051662
Make wood sword,58.18538352878109
Place furnace,4.8060189482216655
Place plant,89.64449898132459
Place stone,34.8805167476097
Place table,81.29008598724123
Wake up,75.56197192399998


==> data/ppo_old_large-20230506-001241-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.5338021516799927,0.14513151492571152,1.6789336666057042,1.3886706367542812,1.5691034325713296,0.1392139684234928,1.7083174009948223,1.4298894641478368
20000,1.8073878288269043,0.125817260957127,1.9332050897840314,1.6815705678697772,1.7727078024861591,0.14716757190232949,1.9198753743884887,1.6255402305838296
30000,1.9505860686302186,0.1540956160884354,2.104681684718654,1.796490452541783,1.9735887333075393,0.09713115167316112,2.0707198849807003,1.876457581634378
40000,2.192420041561127,0.20665646360821846,2.3990765051693455,1.9857635779529084,2.145025384705778,0.10694163676612857,2.2519670214719065,2.038083747939649
50000,2.3294925928115844,0.22553406148570282,2.5550266542972873,2.1039585313258815,2.264124421909537,0.11519032628609051,2.3793147481956276,2.148934095623446
60000,2.4406538248062133,0.2507971860394795,2.6914510108456926,2.189856638766734,2.3395996893889013,0.12662403428785515,2.4662237236767566,2.212975655101046
70000,2.5400076627731325,0.24573016777686965,2.7857378305500022,2.2942774949962628,2.4186825953346203,0.1360513831009736,2.554733978435594,2.2826312122336465
80000,2.60708601474762,0.250826864622901,2.8579128793705206,2.356259150124719,2.496346298069546,0.1450165240206575,2.6413628220902035,2.3513297740488883
90000,2.710987019538879,0.2541015230400315,2.965088542578911,2.4568854964988476,2.5789661584806662,0.1436556511089313,2.7226218095895973,2.435310507371735
100000,2.7871888637542725,0.24520686535532146,3.032395729109594,2.541981998398951,2.6422310513828577,0.14678634594289727,2.789017397325755,2.4954447054399607
110000,2.8468027353286742,0.24031640078276087,3.087119136111435,2.6064863345459135,2.815701283189701,0.16389072762199655,2.9795920108116976,2.651810555567704
120000,2.894803357124329,0.22453461474979572,3.1193379718741245,2.670268742374533,2.963080940515755,0.18385272919134177,3.146933669707097,2.7792282113244133
130000,2.949113607406616,0.21875415007634824,3.1678677574829646,2.730359457330268,3.0776905083319988,0.208337317693268,3.2860278260252667,2.869353190638731
140000,3.01950523853302,0.20007639920558223,3.219581637738602,2.819428839327438,3.181218379025723,0.22093621823692797,3.4021545972626512,2.960282160788795
150000,3.119302248954773,0.20556111881665742,3.3248633677714303,2.9137411301381158,3.2962452456524156,0.22611214657352602,3.5223573922259415,3.0701330990788898
160000,3.196976733207703,0.20750132423815748,3.40447805744586,2.9894754089695454,3.4237505050078383,0.2282425821889424,3.6519930871967805,3.195507922818896
170000,3.3264570474624633,0.23147144494144842,3.557928492403912,3.0949856025210147,3.566351433316657,0.2206549452458842,3.787006378562541,3.3456964880707725
180000,3.444568085670471,0.268221241976968,3.712789327647439,3.176346843693503,3.69499645654302,0.21970030643906666,3.9146967629820866,3.4752961501039534
190000,3.5856913805007933,0.2982790155155653,3.8839703960163585,3.287412364985228,3.825647299160938,0.23519413514862195,4.06084143430956,3.590453164012316
200000,3.7416218280792237,0.2970744564958651,4.038696284575089,3.4445473715833588,3.977595535591371,0.23878699713411933,4.21638253272549,3.7388085384572514
210000,3.87548086643219,0.27301371921232764,4.148494585644517,3.6024671472198624,4.130960247685924,0.23983539417331148,4.370795641859235,3.8911248535126126
220000,4.009553074836731,0.27702072874039296,4.286573803577124,3.732532346096338,4.290362462400213,0.2534962497010105,4.5438587121012235,4.036866212699203
230000,4.138892745971679,0.2972022097512744,4.436094955722954,3.841690536220405,4.437680994449018,0.27126723772951544,4.708948232178533,4.1664137567195025
240000,4.276762294769287,0.28118051112444176,4.557942805893728,3.995581783644845,4.596714016640716,0.27140298415469355,4.86811700079541,4.325311032486022
250000,4.419732522964478,0.3115751529898354,4.731307675954313,4.108157369974642,4.73459895692436,0.2858295136549535,5.020428470579314,4.4487694432694065
260000,4.5515666723251345,0.32382808215602105,4.875394754481156,4.227738590169113,4.86835295679686,0.2817615853176684,5.150114542114529,4.586591371479192
270000,4.716638660430908,0.34684214942165986,5.063480809852567,4.369796511009248,5.006737250323447,0.29246778564957876,5.299205035973025,4.714269464673868
280000,4.853905248641968,0.3476039486729727,5.20150919731494,4.506301299968995,5.133439575376492,0.27765913376873896,5.411098709145231,4.855780441607753
290000,4.974502611160278,0.3623302365657121,5.33683284772599,4.612172374594566,5.239130258225117,0.2757909804970045,5.514921238722121,4.963339277728113
300000,5.101236152648926,0.38129452349409393,5.4825306761430195,4.719941629154832,5.3472107727215,0.28562663044109576,5.632837403162595,5.061584142280404
310000,5.234450006484986,0.3945026498824332,5.628952656367419,4.839947356602552,5.44729764650979,0.28638589022178773,5.733683536731578,5.1609117562880025
320000,5.360841178894043,0.3915825033064417,5.752423682200485,4.969258675587602,5.531319521223243,0.2747263075632903,5.806045828786534,5.2565932136599525
330000,5.486357641220093,0.40193095005213014,5.888288591272223,5.0844266911679625,5.618776593520291,0.27858174842987365,5.897358341950165,5.3401948450904175
340000,5.610741853713989,0.403104074130618,6.013845927844607,5.207637779583371,5.712685809781989,0.3047527417642388,6.017438551546228,5.4079330680177495
350000,5.719455003738403,0.3935445733839692,6.112999577122372,5.325910430354434,5.8040945829972195,0.2931072565385745,6.097201839535794,5.510987326458645
360000,5.843938827514648,0.39491785152307096,6.23885667903772,5.449020975991577,5.905326508613411,0.2943892815593604,6.199715790172771,5.61093722705405
370000,5.958206033706665,0.4151574617280063,6.373363495434671,5.543048571978658,5.981004478587585,0.32763004780520477,6.30863452639279,5.65337443078238
380000,6.088241291046143,0.4345699686971755,6.522811259743318,5.653671322348967,6.074941127516677,0.33470962169846596,6.409650749215143,5.740231505818211
390000,6.190148162841797,0.431571135061407,6.621719297903204,5.758577027780389,6.162431140234462,0.3362769564054617,6.498708096639923,5.826154183829001
400000,6.300124168395996,0.4424273639572021,6.742551532353199,5.857696804438794,6.25288945295315,0.34205773598177297,6.594947188934923,5.910831716971377
410000,6.418281984329224,0.43626788308113706,6.854549867410361,5.982014101248087,6.345268005810238,0.3444203990939178,6.689688404904156,6.000847606716321
420000,6.545140886306763,0.42500434719874575,6.970145233505509,6.120136539108017,6.451875892051656,0.37217560370363567,6.824051495755292,6.07970028834802
430000,6.637158441543579,0.42923492243281086,7.06639336397639,6.207923519110768,6.533938129358755,0.37573027548147797,6.909668404840232,6.158207853877277
440000,6.7590337753295895,0.43302218755612043,7.19205596288571,6.326011587773469,6.612055883781477,0.36427144202067874,6.976327325802156,6.247784441760798
450000,6.8712419986724855,0.44033542407043486,7.31157742274292,6.430906574602051,6.701033696847498,0.3943860007682937,7.0954196976157915,6.306647696079204
460000,6.98301362991333,0.43952079852216197,7.422534428435492,6.543492831391168,6.776133410805964,0.4073373043634914,7.183470715169456,6.368796106442472
470000,7.085886430740357,0.4427741104755766,7.528660541215933,6.64311232026478,6.832024680865229,0.3992333135257901,7.231257994391019,6.432791367339439
480000,7.179497241973877,0.44517794194749327,7.6246751839213704,6.7343193000263835,6.875255936589598,0.40220487306741853,7.277460809657017,6.473051063522179
490000,7.2865814685821535,0.44507997962966006,7.731661448211813,6.841501488952494,6.937695774994244,0.4104784568892799,7.348174231883523,6.527217318104964
500000,7.392113828659058,0.4374083530884697,7.829522181747528,6.954705475570588,7.01040059614008,0.4226366101368904,7.43303720627697,6.58776398600319
510000,7.485525131225586,0.4496465204161958,7.935171651641782,7.03587861080939,7.05313095508887,0.422444710325686,7.4755756654145555,6.630686244763184
520000,7.575283145904541,0.4481995821505277,8.023482728055068,7.127083563754013,7.118806887292424,0.39330765241904225,7.512114539711466,6.725499234873381
530000,7.653094053268433,0.45016157462972745,8.103255627898161,7.202932478638705,7.18528660601091,0.39944392083170677,7.584730526842617,6.785842685179204
540000,7.750266742706299,0.44542621633815993,8.19569295904446,7.304840526368139,7.251765063968131,0.42181423922826766,7.673579303196399,6.829950824739863
550000,7.8472949981689455,0.4364293682344189,8.283724366403364,7.410865629934527,7.304091148749689,0.3914335689100519,7.69552471765974,6.912657579839637
560000,7.93439245223999,0.44561146794716716,8.380003920187157,7.4887809842928235,7.354819023499024,0.3923469838557004,7.747166007354725,6.962472039643323
570000,8.02453932762146,0.4508885190639942,8.475427846685454,7.573650808557465,7.433752204269618,0.37884348128980594,7.812595685559424,7.054908722979812
580000,8.108633470535278,0.45685577164662095,8.565489242181899,7.651777698888656,7.51195246575779,0.3685033827624874,7.880455848520277,7.143449082995303
590000,8.212477207183838,0.45352674730463033,8.666003954488469,7.758950459879207,7.611752298570055,0.3528881460273961,7.9646404445974515,7.2588641525426585
600000,8.323481559753418,0.4712437035933044,8.794725263346722,7.852237856160113,7.687153199642286,0.3325335733743598,8.019686773016646,7.354619626267926
610000,8.40634469985962,0.4747125066289902,8.88105720648861,7.931632193230629,7.752436222402594,0.31938186303274296,8.071818085435336,7.433054359369851
620000,8.487792873382569,0.47523984130667574,8.963032714689245,8.012553032075893,7.815521240411952,0.3262000030903148,8.141721243502268,7.489321237321637
630000,8.578382587432861,0.48195306317742104,9.060335650610282,8.09642952425544,7.884470025238892,0.3232999203937285,8.20776994563262,7.561170104845163
640000,8.664881896972656,0.49483098104263173,9.159712878015288,8.170050915930023,7.95498023489675,0.30337046454711963,8.25835069944387,7.65160977034963
650000,8.742925071716309,0.49395940538591027,9.236884477102219,8.248965666330399,8.010823514436467,0.2840850376282918,8.29490855206476,7.726738476808175
660000,8.822667407989503,0.5037017737874944,9.326369181776997,8.318965634202009,8.06120993270078,0.2526325943757553,8.313842527076536,7.808577338325025
670000,8.907374382019043,0.5138943516751241,9.421268733694166,8.39348003034392,8.109705098073032,0.24788674448839046,8.357591842561423,7.861818353584642
680000,9.001342678070069,0.5225869318874209,9.52392960995749,8.478755746182648,8.169684132739077,0.251906939358178,8.421591072097256,7.917777193380899
690000,9.092913627624512,0.5365120763945037,9.629425704019015,8.556401551230008,8.182364837893816,0.25949721062447856,8.441862048518296,7.922867627269338
700000,9.180865573883057,0.5675250822091186,9.748390656092177,8.613340491673938,8.201280872954253,0.27012103936217396,8.471401912316427,7.93115983359208
710000,9.274562454223632,0.5791602317908358,9.853722686014468,8.695402222432797,8.255096613612967,0.3103040403809631,8.56540065399393,7.944792573232004
720000,9.37347936630249,0.5903291386132713,9.963808504915761,8.78315022768922,8.281840457556303,0.3197285579134609,8.601569015469764,7.962111899642842
730000,9.464727878570557,0.6002062258486522,10.064934104419208,8.864521652721905,8.318563172217065,0.31327470780601246,8.631837880023078,8.005288464411052
740000,9.56259651184082,0.6092664200613734,10.171862931902194,8.953330091779446,8.353015576396013,0.3031338169137945,8.656149393309807,8.049881759482219
750000,9.649078941345214,0.6335803564845198,10.282659297829735,9.015498584860694,8.396261602248432,0.34044084366296906,8.736702445911401,8.055820758585462
760000,9.744108963012696,0.6521801359001369,10.396289098912833,9.09192882711256,8.46291930604981,0.357622496049277,8.820541802099088,8.105296810000533
770000,9.825639724731445,0.6742235439566285,10.499863268688074,9.151416180774817,8.514896405336696,0.3600591425177692,8.874955547854466,8.154837262818926
780000,9.90733757019043,0.6901928272804363,10.597530397470866,9.217144742909994,8.566269747520943,0.3709196100728571,8.9371893575938,8.195350137448086
790000,9.986769580841065,0.7059425376111386,10.692712118452203,9.280827043229927,8.597535593336072,0.3759651731583297,8.973500766494402,8.221570420177743
800000,10.060917472839355,0.719354335299358,10.780271808138712,9.341563137539998,8.640855485790869,0.3904209112874677,9.031276397078337,8.250434574503402
810000,10.135052490234376,0.7316937926956899,10.866746282930066,9.403358697538685,8.66730140439962,0.3911104443744776,9.058411848774098,8.276190960025142
820000,10.221519374847412,0.733108496599762,10.954627871447174,9.48841087824765,8.720984156067914,0.39544695873398367,9.116431114801898,8.32553719733393
830000,10.298910331726074,0.7504818076063527,11.049392139332426,9.548428524119721,8.73822723878992,0.4000622470959381,9.138289485885858,8.338164991693981
840000,10.373682117462158,0.7648671233626835,11.138549240824842,9.608814994099474,8.752670269630269,0.4277683532556043,9.180438622885873,8.324901916374664
850000,10.447947216033935,0.7733413582585196,11.221288574292455,9.674605857775415,8.783643733724926,0.4294558601180286,9.213099593842955,8.354187873606897
860000,10.51531171798706,0.7845002112229466,11.299811929210007,9.730811506764114,8.78840697037005,0.4391388618617496,9.2275458322318,8.3492681085083
870000,10.59099588394165,0.8085364688171219,11.399532352758772,9.782459415124528,8.80801099789289,0.4637599550642479,9.271770952957137,8.344251042828642
880000,10.66769037246704,0.8278436799607685,11.495534052427809,9.839846692506272,8.828799801879162,0.4580518436166265,9.286851645495789,8.370747958262536
890000,10.748407649993897,0.8491583750455257,11.597566025039423,9.899249274948371,8.864098238559505,0.47861644045771634,9.342714679017222,8.385481798101788
900000,10.824927234649659,0.8644720669740206,11.689399301623679,9.960455167675638,8.89487486738641,0.46821806239409813,9.363092929780507,8.426656804992312
910000,10.909263706207275,0.8910731305970899,11.800336836804364,10.018190575610186,8.948637376589769,0.4705217731530682,9.419159149742837,8.4781156034367
920000,10.998337554931641,0.9236713088037395,11.92200886373538,10.074666246127903,8.96716095031778,0.5105406751032142,9.477701625420995,8.456620275214565
930000,11.081029415130615,0.952581158691255,12.03361057382187,10.128448256439361,9.022123625968401,0.5403547514608666,9.562478377429269,8.481768874507534
940000,11.1725359916687,0.9782549013151154,12.150790892983816,10.194281090353586,9.046655412739668,0.5505812741210918,9.597236686860759,8.496074138618576
950000,11.258551788330077,1.0028138437873202,12.261365632117398,10.255737944542757,9.085777743249523,0.5367447584411025,9.622522501690625,8.54903298480842
960000,11.346401405334472,1.0186569824408471,12.365058387775319,10.327744422893625,9.132835986998256,0.5142498672794471,9.647085854277703,8.618586119718808
970000,11.431057262420655,1.0449737568679325,12.476031019288587,10.386083505552723,9.134437879133193,0.4967549372528538,9.631192816386047,8.637682941880339
980000,11.525282096862792,1.0746586347526297,12.599940731615423,10.450623462110162,9.161870030204353,0.5164299388288583,9.678299969033212,8.645440091375495
990000,11.614240741729736,1.1017061611966805,12.715946902926417,10.512534580533055,9.200637526724547,0.5278284190567145,9.728465945781261,8.672809107667833
1000000,11.712666130065918,1.1308684912188776,12.843534621284796,10.58179763884704,9.253586814970356,0.5518384617969727,9.805425276767329,8.701748353173384


==> data/ppo_old_large-20230506-001241-success_rate.csv <==
task,success_rate
Collect coal,10.226147214987627
Collect diamond,0.0
Collect drink,53.55666119744102
Collect iron,0.15007857756470405
Collect sapling,91.36344895836295
Collect stone,31.17546851316281
Collect wood,86.32943965313542
Defeat skeleton,3.957831449230743
Defeat zombie,41.97803812879706
Eat cow,50.93609393121561
Eat plant,0.06514884031645295
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,2.661584830873795
Make stone sword,3.368982747618189
Make wood pickaxe,53.82827951186933
Make wood sword,56.737232932511006
Place furnace,2.5965926870489078
Place plant,90.03459266199943
Place stone,30.056800473421067
Place table,78.56670715138327
Wake up,60.95653111096751


==> data/ppo_old_norm_large-20230506-002141-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.497135293483734,0.10758118892444159,1.6047164824081757,1.3895541045592925,1.4892355374373345,0.12645835563014263,1.6156938930674771,1.3627771818071919
20000,1.7954492449760437,0.10551252530181418,1.9009617702778578,1.6899367196742296,1.7913225509474873,0.0911743695771473,1.8824969205246345,1.70014818137034
30000,2.0007230162620546,0.18119285173619054,2.1819158679982453,1.8195301645258641,2.013654211121998,0.11135530225377424,2.125009513375772,1.9022989088682236
40000,2.1755827903747558,0.18933326678579868,2.3649160571605545,1.986249523588957,2.1867549168411125,0.11670065183452348,2.303455568675636,2.070054265006589
50000,2.3495192885398866,0.20628439918959665,2.555803687729483,2.14323488935029,2.302719007696047,0.12748791348997132,2.430206921186018,2.175231094206076
60000,2.4389483451843263,0.18404569991764178,2.622994045101968,2.2549026452666845,2.375624746087603,0.14525308333435183,2.5208778294219547,2.2303716627532513
70000,2.4799779891967773,0.175003709233033,2.6549816984298102,2.3049742799637443,2.420885236467176,0.17255479551672753,2.5934400319839033,2.2483304409504483
80000,2.539182686805725,0.23788590910055557,2.7770685959062806,2.3012967777051694,2.4540538202525033,0.21149853986450462,2.665552360117008,2.2425552803879985
90000,2.6076492071151733,0.22830638503127695,2.8359555921464503,2.3793428220838964,2.4970039913152915,0.22731576023606181,2.724319751551353,2.26968823107923
100000,2.662461495399475,0.2415185491342978,2.903980044533773,2.4209429462651775,2.5442289197975083,0.24942344705036512,2.7936523668478737,2.294805472747143
110000,2.741822075843811,0.2395452420601101,2.9813673179039215,2.502276833783701,2.7262990847241926,0.28212496604874715,3.00842405077294,2.4441741186754453
120000,2.836213731765747,0.2569740388027175,3.0931877705684645,2.5792396929630295,2.860595721887596,0.32385044123535184,3.184446163122948,2.536745280652244
130000,2.9134755611419676,0.26665925165285775,3.1801348127948255,2.6468163094891097,2.971733601441452,0.3532316198437507,3.3249652212852028,2.6185019815977015
140000,3.033062243461609,0.2886165397658996,3.3216787832275085,2.744445703695709,3.082467188577138,0.3821673265606034,3.4646345151377416,2.700299862016535
150000,3.164549469947815,0.32139116519319855,3.4859406351410134,2.8431583047546165,3.1991498118819113,0.4203565753451536,3.619506387227065,2.7787932365367576
160000,3.286901760101318,0.3581468020343739,3.645048562135692,2.9287549580669445,3.3308128659617955,0.4587118785446698,3.7895247445064655,2.8721009874171255
170000,3.3961607694625853,0.3921177110035127,3.788278480466098,3.0040430584590725,3.4722523172526025,0.47710215851325105,3.9493544757658534,2.9951501587393516
180000,3.527108383178711,0.41898222762805437,3.9460906108067655,3.1081261555506567,3.6255719923790877,0.4798587628041524,4.1054307551832405,3.1457132295749353
190000,3.6591206312179567,0.4276925490416017,4.086813180259559,3.231428082176355,3.771159282729786,0.4792818824583882,4.250441165188175,3.2918774002713977
200000,3.796415686607361,0.4451584875726887,4.24157417418005,3.3512571990346722,3.922898028871181,0.4822768320612643,4.405174860932445,3.4406211968099165
210000,3.9391706943511964,0.4625406425490574,4.401711336900254,3.476630051802139,4.058763833548899,0.4809539742451956,4.539717807794094,3.5778098593037035
220000,4.064450216293335,0.434800450861908,4.499250667155243,3.6296497654314273,4.199491830049283,0.4820973043446575,4.68158913439394,3.7173945257046253
230000,4.216290092468261,0.436199707375295,4.652489799843556,3.7800903850929664,4.3380683164788305,0.4839565442741756,4.8220248607530065,3.854111772204655
240000,4.373420214653015,0.42432643408214754,4.7977466487351625,3.949093780570867,4.468873307196985,0.4842486943974033,4.953122001594388,3.9846246127995815
250000,4.516771936416626,0.41075023506565717,4.927522171482283,4.106021701350969,4.581567725584502,0.45712861020293727,5.0386963357874395,4.124439115381565
260000,4.6363222122192385,0.40400924304611474,5.0403314552653535,4.232312969173123,4.696759594461139,0.4298654160302502,5.12662501049139,4.2668941784308885
270000,4.766030120849609,0.4038244359344562,5.169854556784065,4.362205684915153,4.819661639782228,0.41711582078357506,5.236777460565803,4.402545818998653
280000,4.901504564285278,0.42711702653050004,5.328621590815779,4.474387537754778,4.95411265951426,0.4182421408501909,5.372354800364452,4.535870518664069
290000,5.03241457939148,0.4291599734034048,5.461574552794884,4.6032546059880755,5.07739744388257,0.4047258136789207,5.482123257561491,4.6726716302036495
300000,5.170699405670166,0.42917105467918104,5.599870460349347,4.7415283509909845,5.197347059823366,0.4033207033450165,5.600667763168383,4.79402635647835
310000,5.297333097457885,0.4346647428341446,5.7319978402920295,4.862668354623741,5.304542165437,0.4194305650038881,5.723972730440888,4.885111600433111
320000,5.411890697479248,0.4462713320780925,5.858162029557341,4.965619365401156,5.4033832516505145,0.41887464467961383,5.822257896330128,4.984508606970901
330000,5.544634056091309,0.46201872096407404,6.006652777055383,5.082615335127235,5.501080418367303,0.43093051010014277,5.932010928467446,5.070149908267161
340000,5.690071868896484,0.48340822071601297,6.1734800896124975,5.206663648180471,5.599746965186901,0.43094339704424073,6.030690362231142,5.16880356814266
350000,5.8301795482635494,0.5114063598158455,6.341585908079395,5.318773188447704,5.731166918926826,0.4579146125270594,6.189081531453885,5.273252306399767
360000,5.971621561050415,0.5253103127404524,6.496931873790867,5.4463112483099625,5.856337666360051,0.47902023582455067,6.335357902184601,5.3773174305355
370000,6.08978796005249,0.5522471251861532,6.642035085238644,5.537540834866337,5.953046096397021,0.482392088090428,6.435438184487449,5.470654008306592
380000,6.203416156768799,0.5637015461330388,6.767117702901837,5.63971461063576,6.049120458856054,0.4736856480866686,6.522806106942722,5.575434810769385
390000,6.327121257781982,0.6049814241892413,6.932102681971224,5.722139833592741,6.171708377184643,0.513677812467444,6.685386189652087,5.658030564717199
400000,6.443164110183716,0.6167049747666701,7.059869084950386,5.826459135417045,6.276337526127072,0.521192990054406,6.797530516181478,5.755144536072667
410000,6.580634355545044,0.6249642266758992,7.205598582220944,5.955670128869144,6.398624852140747,0.5221188518581872,6.920743703998935,5.87650600028256
420000,6.712639904022216,0.643182516583734,7.355822420605951,6.069457387438482,6.513454047811102,0.5274922407985666,7.0409462886096685,5.9859618070125356
430000,6.843321323394775,0.6427185653229766,7.486039888717752,6.200602758071799,6.630269164555692,0.5120209245057256,7.142290089061418,6.118248240049966
440000,6.9692503929138185,0.6606038202000519,7.6298542131138705,6.308646572713767,6.73453010188066,0.5141349528701811,7.248665054750841,6.2203951490104785
450000,7.092440748214722,0.682073470912073,7.774514219126795,6.410367277302649,6.816416208324641,0.4984362958702772,7.314852504194919,6.317979912454364
460000,7.216097784042359,0.692343555216082,7.908441339258441,6.523754228826276,6.898131074646521,0.47005268342186907,7.36818375806839,6.428078391224652
470000,7.3269086360931395,0.7088207123982706,8.03572934849141,6.618087923694869,6.9984110125845165,0.46792870135004966,7.466339713934566,6.530482311234467
480000,7.461407804489136,0.7284145071627193,8.189822311651856,6.732993297326416,7.112735601130845,0.4845074929117865,7.597243094042632,6.628228108219059
490000,7.5790242671966555,0.7494170133525484,8.328441280549203,6.829607253844107,7.215803811126351,0.47017336340409727,7.685977174530448,6.745630447722254
500000,7.707160997390747,0.7750657280722347,8.482226725462981,6.932095269318512,7.300356179997335,0.478405148359619,7.778761328356954,6.821951031637716
510000,7.820049095153808,0.8047396333993607,8.624788728553169,7.015309461754447,7.354141583582451,0.4658253068053163,7.819966890387767,6.888316276777135
520000,7.928534603118896,0.809721953380892,8.738256556499788,7.118812649738004,7.4332036741556,0.46649053935018164,7.899694213505781,6.966713134805418
530000,8.046189260482787,0.8328666952877147,8.879055955770502,7.213322565195073,7.49131321392264,0.4871581219117017,7.978471335834342,7.004155092010938
540000,8.158058500289917,0.8371013328300921,8.99515983312001,7.320957167459825,7.543912900418404,0.475220935107311,8.019133835525714,7.068691965311093
550000,8.255024433135986,0.844506973832376,9.099531406968362,7.410517459303611,7.615984515494921,0.4648094004391934,8.080793915934114,7.151175115055727
560000,8.352301454544067,0.8543832045945217,9.206684659138588,7.497918249949546,7.683711975426081,0.4797541577911563,8.163466133217238,7.203957817634925
570000,8.45163254737854,0.8660647886217305,9.317697336000272,7.58556775875681,7.746604576654103,0.47980576674749753,8.2264103434016,7.266798809906605
580000,8.564694786071778,0.8835351373200622,9.448229923391839,7.6811596487517155,7.791983708597766,0.46908990737831513,8.261073615976082,7.322893801219451
590000,8.684106969833374,0.8976738020696495,9.581780771903023,7.786433167763725,7.8127497827882975,0.4588095744212541,8.27155935720955,7.353940208367043
600000,8.788209819793702,0.9256895037193478,9.713899323513049,7.862520316074354,7.862902727725522,0.46435000038638363,8.327252728111905,7.398552727339138
610000,8.891384077072143,0.9429598630531277,9.83434394012527,7.948424214019015,7.928403405409625,0.48134926554953494,8.40975267095916,7.44705413986009
620000,9.000437355041504,0.958426554314434,9.958863909355937,8.04201080072707,7.994475713018862,0.4774256047821632,8.471901317801025,7.517050108236699
630000,9.132548904418945,0.9655695083035023,10.098118412722448,8.166979396115442,8.075276834843043,0.45991288405584974,8.535189718898893,7.615363950787193
640000,9.256574869155884,0.983816206043066,10.24039107519895,8.272758663112818,8.139189859411417,0.4640700997805122,8.603259959191929,7.675119759630904
650000,9.37720808982849,0.9954151899154385,10.37262327974393,8.381792899913052,8.211111366828417,0.4670462789020097,8.678157645730426,7.7440650879264075
660000,9.4976327419281,1.0107659692266457,10.508398711154747,8.486866772701454,8.252737605847168,0.4589451135365007,8.711682719383669,7.793792492310667
670000,9.626066780090332,1.0120782725170843,10.638145052607417,8.613988507573247,8.319425837060004,0.45623088787083405,8.775656724930839,7.86319494918917
680000,9.754884624481202,1.0323658716274686,10.78725049610867,8.722518752853732,8.363873621058287,0.46715623337039563,8.831029854428683,7.896717387687891
690000,9.88239164352417,1.0533853525813246,10.935776996105494,8.829006290942845,8.435225222442757,0.4789455701806281,8.914170792623384,7.956279652262128
700000,10.010077667236327,1.0631308258324303,11.073208493068758,8.946946841403896,8.481083856124377,0.4466527684576988,8.927736624582076,8.034431087666677
710000,10.139572238922119,1.062751982409635,11.202324221331754,9.076820256512484,8.549344527712579,0.43922440251536843,8.988568930227947,8.110120125197211
720000,10.266972255706786,1.068418945906543,11.33539120161333,9.198553309800243,8.582689177263065,0.4263502399720112,9.009039417235076,8.156338937291054
730000,10.40383472442627,1.0741147848963322,11.477949509322602,9.329719939529937,8.609928440101365,0.40524213906184553,9.015170579163211,8.20468630103952
740000,10.522151756286622,1.0661313761678417,11.588283132454464,9.45602038011878,8.650116336191177,0.3863624961735104,9.036478832364686,8.263753840017667
750000,10.641138076782227,1.062609132700324,11.70374720948255,9.578528944081903,8.67223921689688,0.3743523998355223,9.046591616732403,8.297886817061357
760000,10.746815395355224,1.0666862314208503,11.813501626776073,9.680129163934375,8.718656604810791,0.3916142783486895,9.11027088315948,8.327042326462102
770000,10.859686374664307,1.0905306228788172,11.950216997543123,9.76915575178549,8.755416887418328,0.3930745504391008,9.148491437857428,8.362342336979227
780000,10.957701206207275,1.0890365711647003,12.046737777371975,9.868664635042576,8.775183537249514,0.36102861828951827,9.136212155539033,8.414154918959996
790000,11.075003623962402,1.093015086216816,12.168018710179219,9.981988537745586,8.794907991633199,0.30163153344928967,9.09653952508249,8.493276458183908
800000,11.182710647583008,1.0933468478338244,12.276057495416833,10.089363799749183,8.838664357706103,0.3000547756566885,9.138719133362791,8.538609582049414
810000,11.304448127746582,1.0832201924518747,12.387668320198458,10.221227935294706,8.86107042372307,0.2543484886683146,9.115418912391386,8.606721935054756
820000,11.418342113494873,1.0965112904872858,12.514853403982158,10.321830823007588,8.899476397070536,0.25996550265628887,9.159441899726826,8.639510894414247
830000,11.521748447418213,1.1029047730676458,12.62465322048586,10.418843674350567,8.917805374709355,0.252250276511614,9.170055651220968,8.665555098197741
840000,11.624286937713624,1.110930814704547,12.735217752418171,10.513356123009077,8.948501263903214,0.28692935141721115,9.235430615320425,8.661571912486004
850000,11.726951313018798,1.1222561024654487,12.849207415484248,10.604695210553349,8.952925858855512,0.3144131876847827,9.267339046540295,8.638512671170728
860000,11.844037437438965,1.1317236500362606,12.975761087475226,10.712313787402705,8.984249635659191,0.32944052952230146,9.313690165181493,8.65480910613689
870000,11.95406370162964,1.1493294789480712,13.103393180577712,10.804734222681567,9.000587773567947,0.3432660199251832,9.34385379349313,8.657321753642764
880000,12.066548728942871,1.1651592095861971,13.231707938529068,10.901389519356675,9.05606851494366,0.37814490196046113,9.434213416904122,8.6779236129832
890000,12.166746902465821,1.1887283249499339,13.355475227415756,10.978018577515886,9.059079134315452,0.4325025670853087,9.49158170140076,8.626576567230144
900000,12.277413845062256,1.1959400029585125,13.473353848020768,11.081473842103744,9.073041725266167,0.43007233707237197,9.50311406233854,8.642969388193794
910000,12.397462081909179,1.2057213300307077,13.603183411939886,11.191740751878472,9.132485312114941,0.45600412772911897,9.58848943984406,8.676481184385821
920000,12.519461059570313,1.2119431768432367,13.73140423641355,11.307517882727076,9.17554080806411,0.44389878067048,9.61943958873459,8.73164202739363
930000,12.627357864379883,1.2230906338183825,13.850448498198265,11.404267230561501,9.225363467713366,0.4636857204565553,9.689049188169921,8.761677747256812
940000,12.735225772857666,1.2320492235994362,13.967274996457101,11.50317654925823,9.263540999665342,0.45238777178211403,9.715928771447455,8.811153227883228
950000,12.839027976989746,1.2401135572357496,14.079141534225496,11.598914419753996,9.315537868161602,0.4378561721681125,9.753394040329715,8.87768169599349
960000,12.945716857910156,1.2611304629286184,14.206847320838774,11.684586394981539,9.360647368065578,0.4296996880369953,9.790347056102574,8.930947680028583
970000,13.04679365158081,1.2674974102728658,14.314291061853675,11.779296241307945,9.410283812328933,0.44149917589234156,9.851782988221274,8.968784636436592
980000,13.152472305297852,1.2705809400993748,14.423053245397227,11.881891365198477,9.443756991430586,0.4107067683825435,9.854463759813129,9.033050223048043
990000,13.26438627243042,1.2826503686296944,14.547036641060114,11.981735903800725,9.531521667847864,0.3794378355000852,9.910959503347948,9.15208383234778
1000000,13.376794052124023,1.2908716117038481,14.66766566382787,12.085922440420175,9.605659726988472,0.39350726044570705,9.99916698743418,9.212152466542765


==> data/ppo_old_norm_large-20230506-002141-success_rate.csv <==
task,success_rate
Collect coal,14.2127544771592
Collect diamond,0.0
Collect drink,50.74754075248213
Collect iron,0.4420482383673889
Collect sapling,90.76818162840421
Collect stone,34.620149119661676
Collect wood,86.76889458573046
Defeat skeleton,5.911675949592149
Defeat zombie,46.22587649369024
Eat cow,53.10119239739161
Eat plant,0.06377104587993125
Make iron pickaxe,0.002077274615704196
Make iron sword,0.0020437359493153486
Make stone pickaxe,5.846772682819811
Make stone sword,4.59976407958545
Make wood pickaxe,55.447324069801994
Make wood sword,56.261115082715335
Place furnace,6.523834135956781
Place plant,89.4281133920708
Place stone,33.226772234188175
Place table,79.20289619705025
Wake up,44.308559301679395


==> data/ppo_old_small-20230506-001327-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.5485717177391052,0.13746098131037832,1.6860326990494836,1.4111107364287268,1.547129483947146,0.1250263796633413,1.6721558636104872,1.4221031042838046
20000,1.8159049987792968,0.14123602535797253,1.9571410241372693,1.6746689734213243,1.8193209088027023,0.11403505147748388,1.9333559602801862,1.7052858573252183
30000,2.0476139903068544,0.183705576664744,2.2313195669715986,1.8639084136421105,2.019549512315487,0.12131696092049073,2.140866473235978,1.8982325513949962
40000,2.2386064529418945,0.22203689713534097,2.4606433500772353,2.0165695558065537,2.1522464757278517,0.14618326053507139,2.298429736262923,2.00606321519278
50000,2.4156416177749636,0.23744278374037095,2.6530844015153345,2.1781988340345926,2.225767179579127,0.13798289632855115,2.363750075907678,2.087784283250576
60000,2.5112245321273803,0.25513795081774787,2.7663624829451283,2.2560865813096322,2.231308685601078,0.12904959064311503,2.360358276244193,2.102259094957963
70000,2.5482261419296264,0.23934844490009927,2.7875745868297255,2.3088776970295273,2.238665430208882,0.12979768514181608,2.368463115350698,2.108867745067066
80000,2.578385925292969,0.22369050560770007,2.802076430900669,2.3546954196852687,2.2397526046740297,0.13831110623523327,2.378063710909263,2.1014414984387964
90000,2.6401135683059693,0.23177264251844903,2.8718862108244183,2.4083409257875203,2.2584069309770984,0.14578163776129932,2.4041885687383977,2.112625293215799
100000,2.6785492181777952,0.2168337658918349,2.89538298406963,2.4617154522859606,2.278583515849309,0.14914112517328512,2.427724641022594,2.1294423906760236
110000,2.712656593322754,0.2063578756045626,2.9190144689273168,2.5062987177181912,2.388945121548982,0.19198062063358323,2.5809257421825653,2.196964500915399
120000,2.781114172935486,0.2243916196127988,3.0055057925482846,2.5567225533226874,2.459024692717816,0.22368947079462642,2.6827141635124425,2.2353352219231892
130000,2.8343353271484375,0.22782642798992309,3.0621617551383604,2.6065088991585146,2.497926970817699,0.2686215180290755,2.766548488846775,2.2293054527886236
140000,2.887727880477905,0.24398078082094946,3.1317086612988545,2.643747099656956,2.5440565970220272,0.29526826421530905,2.839324861237336,2.2487883328067184
150000,2.9646369934082033,0.24103549316164433,3.205672486569848,2.723601500246559,2.605100247280412,0.3355867503833706,2.9406869976637826,2.269513496897041
160000,3.0213199853897095,0.22911495837517817,3.250434943764888,2.792205027014531,2.696233703628573,0.366113224289178,3.062346927917751,2.3301204793393953
170000,3.079319453239441,0.22404568156083388,3.303365134800275,2.855273771678607,2.7890778700755563,0.3915652355605765,3.1806431056361326,2.39751263451498
180000,3.1369185209274293,0.23086587799173583,3.367784398919165,2.9060526429356934,2.8958118466203273,0.4113609660990821,3.3071728127194095,2.484450880521245
190000,3.1830329418182375,0.2406547133342572,3.4236876551524946,2.9423782284839803,2.9869339811591726,0.4264010518832767,3.4133350330424492,2.560532929275896
200000,3.277083396911621,0.2530215370293506,3.530104933940972,3.0240618598822704,3.1112537756278504,0.4516273858714866,3.562881161499337,2.659626389756364
210000,3.3445197105407716,0.26010349190621707,3.6046232024469886,3.0844162186345545,3.2059707166634626,0.44939978021627885,3.6553704968797414,2.7565709364471838
220000,3.4151118516922,0.2799357010960675,3.6950475527882674,3.1351761505961324,3.292999694008185,0.42707171655965315,3.7200714105678383,2.865927977448532
230000,3.4980828046798704,0.28589290674070295,3.7839757114205734,3.2121898979391674,3.393763251493167,0.4036335702016436,3.797396821694811,2.9901296812915232
240000,3.5886845111846926,0.2754421210998218,3.8641266322845143,3.313242390084871,3.4844275529233557,0.38705119566387197,3.8714787485872275,3.097376357259484
250000,3.663090682029724,0.2857922058667872,3.948882887896511,3.377298476162937,3.5670563566619125,0.3607843657297411,3.9278407223916534,3.2062719909321715
260000,3.7326119184494018,0.2846224545968836,4.017234373046286,3.447989463852518,3.651569180138517,0.3360105753638842,3.987579755502401,3.315558604774633
270000,3.8203168630599977,0.2954047694072157,4.1157216324672135,3.524912093652782,3.7602369630674892,0.3091332155568278,4.069370178624317,3.451103747510661
280000,3.9023138761520384,0.3045631851916577,4.206877061343696,3.597750690960381,3.8716527744503466,0.27368219612602723,4.145334970576374,3.597970578324319
290000,3.9620680093765257,0.2965911982519716,4.258659207628497,3.665476811124554,3.9726039701276328,0.23684153700527805,4.20944550713291,3.7357624331223547
300000,4.056596636772156,0.30862043469919237,4.365217071471348,3.7479762020729632,4.061512734382889,0.21232786780346674,4.273840602186356,3.8491848665794226
310000,4.145625209808349,0.31972697407437856,4.465352183882728,3.8258982357339706,4.1672275830163885,0.20469975130544246,4.371927334321831,3.962527831710946
320000,4.2211929082870485,0.3278619853321254,4.549054893619174,3.893330922954923,4.257725783853798,0.20153021334556312,4.459255997199361,4.056195570508234
330000,4.314733028411865,0.34963857024049,4.664371598652355,3.965094458171375,4.353008986520768,0.21436883639754184,4.56737782291831,4.138640150123226
340000,4.42908365726471,0.3593135292647887,4.788397186529498,4.069770127999921,4.45091349266469,0.22226003967061883,4.673173532335309,4.228653452994071
350000,4.5353617668151855,0.35920674798077445,4.89456851479596,4.176155018834411,4.550170856400962,0.23536492047479812,4.7855357768757605,4.314805935926164
360000,4.633312010765076,0.3737218869908814,5.007033897755957,4.259590123774195,4.6537140903921586,0.24251890950142807,4.896232999893587,4.41119518089073
370000,4.7336355447769165,0.38067845233664177,5.114313997113558,4.352957092440275,4.734035625935967,0.24594895380731563,4.979984579743283,4.4880866721286505
380000,4.806466960906983,0.3865533863798177,5.193020347286801,4.419913574527165,4.795653127829423,0.2501923375106627,5.045845465340086,4.54546079031876
390000,4.886177825927734,0.39351738425475985,5.279695210182494,4.4926604416729745,4.882696495051294,0.2909476989844532,5.173644194035748,4.591748796066841
400000,4.976855850219726,0.41958609034105193,5.396441940560778,4.557269759878674,4.959461603632695,0.299319348568376,5.258780952201071,4.6601422550643194
410000,5.0546722412109375,0.4400211155631347,5.494693356774072,4.614651125647803,5.031611255453361,0.3003523119743644,5.331963567427726,4.731258943478997
420000,5.136842918395996,0.45198266597256626,5.588825584368562,4.68486025242343,5.115918528270197,0.309262716896435,5.425181245166632,4.806655811373762
430000,5.204884099960327,0.45685007978502423,5.661734179745351,4.748034020175303,5.171127319221016,0.3144858259766921,5.485613145197708,4.856641493244324
440000,5.271459102630615,0.4653833269996767,5.736842429630292,4.806075775630939,5.228674304516639,0.31314405558520186,5.541818360101841,4.915530248931438
450000,5.343512678146363,0.46584651532208177,5.8093591934684445,4.877666162824281,5.287498797951647,0.31527730789884045,5.602776105850488,4.972221490052807
460000,5.421377372741699,0.4747029576782562,5.896080330419956,4.946674415063443,5.346648938787041,0.3306156373536155,5.677264576140656,5.016033301433426
470000,5.4777532577514645,0.49018855674952205,5.967941814500986,4.987564701001943,5.3926932049909935,0.3483837142744623,5.741076919265455,5.044309490716532
480000,5.555378675460815,0.4907719974954544,6.04615067295627,5.064606677965361,5.458160986608189,0.33937705819105896,5.797538044799248,5.11878392841713
490000,5.6192402839660645,0.4988723033011263,6.11811258726719,5.1203679806649385,5.513148808031976,0.3286091876266843,5.84175799565866,5.184539620405292
500000,5.678465461730957,0.5032227676040782,6.181688229335035,5.1752426941268785,5.552790702207471,0.3266633614691416,5.879454063676612,5.226127340738329
510000,5.7417909622192385,0.507256711732489,6.249047673951727,5.23453425048675,5.6076369212776935,0.32758721473206004,5.9352241360097535,5.2800497065456335
520000,5.805271768569947,0.491720030984685,6.296991799554632,5.313551737585262,5.648199767288995,0.31777085042144043,5.965970617710435,5.330428916867555
530000,5.868926239013672,0.4937707389760921,6.362696977989764,5.37515550003758,5.706243485694054,0.31474212476537083,6.020985610459425,5.391501360928682
540000,5.931823968887329,0.49912624453120624,6.4309502134185355,5.432697724356123,5.747596790669311,0.3383310986939758,6.085927889363287,5.409265691975335
550000,5.9952723503112795,0.5004051067547848,6.495677457066064,5.494867243556495,5.797346740969396,0.3536973805712169,6.151044121540613,5.4436493603981795
560000,6.058287191390991,0.5002529126384871,6.558540104029478,5.558034278752504,5.854633392615173,0.35598238357453416,6.210615776189707,5.498651009040639
570000,6.107087755203247,0.5028364815563527,6.6099242367596,5.604251273646895,5.889582354881675,0.34210949981502764,6.231691854696702,5.547472855066648
580000,6.165061664581299,0.5088457608136187,6.673907425394917,5.656215903767681,5.939973264794558,0.35347046985274755,6.2934437346473056,5.5865027949418105
590000,6.226570558547974,0.5223423680782003,6.748912926626174,5.704228190469774,6.000344441085607,0.36803066675570517,6.368375107841312,5.632313774329902
600000,6.284287071228027,0.5228851656323916,6.807172236860419,5.761401905595635,6.056133427570211,0.36350726742869227,6.419640694998903,5.692626160141519
610000,6.346726179122925,0.5322631600763561,6.878989339199281,5.814463019046569,6.103739690188759,0.38539567889244786,6.489135369081207,5.718344011296311
620000,6.413538551330566,0.5369232453319334,6.950461796662499,5.876615305998633,6.184618763731039,0.38448282242616466,6.5691015861572035,5.800135941304874
630000,6.466141414642334,0.5343062762741372,7.000447690916471,5.931835138368197,6.221608142699782,0.3821991762300897,6.603807318929872,5.8394089664696915
640000,6.511864757537841,0.5303127765458956,7.042177534083737,5.981551980991946,6.254433367604841,0.36438587627735136,6.618819243882193,5.89004749132749
650000,6.564071083068848,0.5246501219897337,7.088721205058581,6.039420961079115,6.28978352528351,0.35314246848300934,6.64292599376652,5.9366410568005
660000,6.624682235717773,0.5169538437189061,7.1416360794366796,6.107728391998867,6.332392656640964,0.334028461005667,6.666421117646632,5.998364195635297
670000,6.678350830078125,0.5079577471552572,7.186308577233382,6.170393082922868,6.379844629136263,0.3303686891071641,6.710213318243428,6.049475940029099
680000,6.725961399078369,0.5042849668552551,7.230246365933624,6.221676432223115,6.411523029570484,0.34465003915254533,6.7561730687230295,6.066872990417938
690000,6.778524017333984,0.48782507731858665,7.266349094652571,6.290698940015397,6.430423388045744,0.3249365372508371,6.755359925296581,6.105486850794907
700000,6.843000364303589,0.4700490840625495,7.313049448366138,6.37295128024104,6.482397159978724,0.31175325597656955,6.7941504159552935,6.170643904002155
710000,6.900816345214844,0.45574373809041563,7.35656008330526,6.445072607124429,6.5101950394111485,0.28714275174777776,6.797337791158927,6.2230522876633705
720000,6.95847487449646,0.44440833240092276,7.402883206897383,6.514066542095537,6.531986072590025,0.28433761020046827,6.816323682790494,6.247648462389557
730000,7.008866596221924,0.44013916351799215,7.449005759739916,6.568727432703931,6.588914910790306,0.2974215585096331,6.886336469299939,6.291493352280673
740000,7.059318256378174,0.4351886771757886,7.4945069335539625,6.6241295792023855,6.6358596551309175,0.29280354804642167,6.928663203177339,6.343056107084496
750000,7.103655576705933,0.4243395969784844,7.527995173684417,6.679315979727448,6.655042010249201,0.2931756412760774,6.948217651525279,6.361866368973124
760000,7.1499114513397215,0.41457582473329824,7.56448727607302,6.735335626606423,6.670386878906332,0.3121473185518248,6.982534197458157,6.358239560354508
770000,7.198061418533325,0.4097395093409576,7.607800927874283,6.788321909192367,6.721980530552213,0.31518997385888536,7.037170504411098,6.406790556693328
780000,7.23994140625,0.4048153502433098,7.64475675649331,6.83512605600669,6.756035757408466,0.30949252985423775,7.065528287262704,6.446543227554229
790000,7.284668827056885,0.4024262912032439,7.687095118260129,6.882242535853641,6.794054362374871,0.3103684436999641,7.104422806074835,6.483685918674906
800000,7.331099510192871,0.3997246793127265,7.730824189505597,6.931374830880145,6.810212991639787,0.3216823240748632,7.13189531571465,6.488530667564924
810000,7.381577110290527,0.39913210784047726,7.780709218131005,6.982445002450049,6.853733644238298,0.31580702270649297,7.169540666944791,6.537926621531805
820000,7.424193382263184,0.40024510260995017,7.824438484873133,7.023948279653234,6.859312695927085,0.32741006674212797,7.186722762669213,6.531902629184957
830000,7.4683441638946535,0.4074172463429617,7.875761410237615,7.060926917551692,6.887800188844079,0.34597998825601345,7.233780177100093,6.541820200588066
840000,7.5098247051239015,0.4051729694871684,7.91499767461107,7.104651735636733,6.927461922581185,0.35471419968106,7.2821761222622445,6.572747722900125
850000,7.555681419372559,0.40268603444782036,7.9583674538203795,7.152995384924738,6.987254549330466,0.3688413438866597,7.356095893217125,6.618413205443806
860000,7.590464925765991,0.40759197386981844,7.9980568996358095,7.182872951896172,7.022362921345831,0.3754119736451977,7.397774894991029,6.646950947700633
870000,7.6370813846588135,0.41457774374700246,8.051659128405817,7.222503640911811,7.057529284446081,0.36756553213327897,7.425094816579359,6.689963752312802
880000,7.6803879737854,0.41046946377383214,8.090857437559233,7.269918510011569,7.1009744582775856,0.3504304772909861,7.451404935568572,6.750543980986599
890000,7.725021934509277,0.4119033371757423,8.13692527168502,7.313118597333535,7.142315460300902,0.34790675194148235,7.490222212242385,6.79440870835942
900000,7.77361798286438,0.40734184409736446,8.180959826961745,7.366276138767016,7.173233935751959,0.3514129229234109,7.5246468586753705,6.821821012828548
910000,7.816526699066162,0.3981799157718873,8.214706614838049,7.418346783294274,7.207074001935041,0.34445312421774693,7.551527126152788,6.862620877717294
920000,7.8560210227966305,0.3942093866759507,8.25023040947258,7.46181163612068,7.250334328037606,0.33870790876579426,7.5890422368034,6.911626419271811
930000,7.892790460586548,0.3899240430240861,8.282714503610634,7.502866417562462,7.249290223204731,0.32936895681358075,7.578659180018312,6.9199212663911505
940000,7.933862495422363,0.387181171307942,8.321043666730304,7.546681324114421,7.263403017915624,0.3266906576601584,7.590093675575782,6.9367123602554654
950000,7.973791980743409,0.38579870368255365,8.359590684425962,7.587993277060855,7.289522249479139,0.31705525886447344,7.606577508343613,6.972466990614666
960000,8.012308883666993,0.3826044053277931,8.394913288994786,7.6297044783392,7.326974475093968,0.30427353424525205,7.631248009339219,7.022700940848716
970000,8.051953125,0.3732071488105747,8.425160273810576,7.678745976189426,7.33284954153538,0.3071964401455794,7.640045981680959,7.0256531013898
980000,8.093050956726074,0.3697910754752559,8.46284203220133,7.723259881250819,7.358851551599551,0.2913589617106317,7.650210513310183,7.06749258988892
990000,8.130169248580932,0.3692719519274921,8.499441200508425,7.76089729665344,7.3899573086291115,0.2670178021319023,7.656975110761014,7.122939506497209
1000000,8.172698211669921,0.37144779874901457,8.544146010418936,7.801250412920907,7.438194621406732,0.26021982262889276,7.698414444035624,7.177974798777839


==> data/ppo_old_small-20230506-001327-success_rate.csv <==
task,success_rate
Collect coal,4.346270050984371
Collect diamond,0.0
Collect drink,50.704189579764865
Collect iron,0.003827182552177537
Collect sapling,93.5003108798079
Collect stone,18.780276549623956
Collect wood,83.61558320375835
Defeat skeleton,3.4239777977199197
Defeat zombie,31.409090516520088
Eat cow,46.43773189137746
Eat plant,0.03663690847441174
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,0.040858987652615066
Make stone sword,0.40908929783909576
Make wood pickaxe,42.09604525075216
Make wood sword,38.484061534197124
Place furnace,0.5244113863944001
Place plant,92.47753551906526
Place stone,17.95376433163812
Place table,73.28679548212725
Wake up,23.643338748070654


==> data/ppo_small-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.5118849277496338,0.08382409598423136,1.5957090237338651,1.4280608317654024,1.9400000000000002,0.3746998799039039,2.314699879903904,1.5653001200960963
20000,1.8651488184928895,0.10482305628262939,1.9699718747755188,1.7603257622102602,2.5300000000000002,0.32878564445547187,2.8587856444554722,2.2012143555445283
30000,2.148042821884155,0.2086230552244573,2.3566658771086124,1.939419766659698,2.98,0.5287721626560913,3.5087721626560913,2.4512278373439087
40000,2.379437708854675,0.2757609163483918,2.655198625203067,2.1036767925062834,3.04,0.417612260356422,3.457612260356422,2.622387739643578
50000,2.5701810359954833,0.274453168158688,2.8446342041541715,2.295727867836795,3.35,0.5643580423808984,3.9143580423808984,2.785641957619102
60000,2.689603900909424,0.27149173991793224,2.9610956408273563,2.4181121609914915,3.4199999999999995,0.5095095681142799,3.9295095681142795,2.9104904318857194
70000,2.853896236419678,0.2633033221351959,3.1171995585548737,2.590592914284482,3.3699999999999997,0.4605431575867782,3.830543157586778,2.9094568424132214
80000,2.9973164796829224,0.25454903132569545,3.2518655110086176,2.742767448357227,3.59,0.28442925306655775,3.8744292530665576,3.305570746933442
90000,3.1780701875686646,0.22450844651037388,3.4025786340790383,2.953561741058291,4.08,0.39191835884530846,4.471918358845309,3.6880816411546915
100000,3.308491659164429,0.2521122161167259,3.5606038752811546,3.056379443047703,4.0200000000000005,0.5268775948927796,4.54687759489278,3.4931224051072207
110000,3.4370737314224242,0.24538142872157043,3.6824551601439945,3.191692302700854,4.17,0.5916924876994808,4.761692487699481,3.578307512300519
120000,3.585869479179382,0.26348714531503514,3.8493566244944173,3.322382333864347,4.3500000000000005,0.45880278987817846,4.808802789878179,3.891197210121822
130000,3.7336931467056274,0.28027172817144547,4.013964874877073,3.453421418534182,4.65,0.32015621187164256,4.970156211871643,4.329843788128358
140000,3.8872108697891234,0.2960198012503908,4.183230671039515,3.5911910685387327,4.47,0.6034069936618236,5.073406993661823,3.866593006338176
150000,4.02598774433136,0.3035823584032027,4.3295701027345626,3.722405385928157,4.59,0.4678675026115834,5.057867502611583,4.122132497388416
160000,4.207000803947449,0.3124984910375818,4.519499294985031,3.894502312909867,4.83,0.35791060336346564,5.187910603363465,4.472089396636535
170000,4.400663900375366,0.35283657097257487,4.753500471347941,4.047827329402791,5.290000000000001,0.5821511831131154,5.872151183113116,4.7078488168868855
180000,4.582214188575745,0.3593398923667758,4.94155408094252,4.222874296208969,5.2299999999999995,0.48176757881783633,5.7117675788178355,4.748232421182164
190000,4.742842984199524,0.3775461848504754,5.120389169049999,4.365296799349049,5.21,0.6236184731067548,5.833618473106755,4.586381526893245
200000,4.912049055099487,0.37079053358235886,5.282839588681846,4.541258521517128,5.42,0.567097875150313,5.9870978751503126,4.852902124849687
210000,5.06148738861084,0.35237234094021314,5.413859729551053,4.709115047670627,5.34,0.48620983124572875,5.826209831245729,4.853790168754271
220000,5.218861722946167,0.33944977414611666,5.558311497092284,4.879411948800051,5.37,0.5348831648126533,5.904883164812653,4.835116835187347
230000,5.3419068336486815,0.32769659960086334,5.669603433249545,5.014210234047818,5.41,0.8711486669908873,6.281148666990887,4.538851333009113
240000,5.47118124961853,0.30789274620708956,5.77907399582562,5.16328850341144,5.360000000000001,0.6726068688320095,6.03260686883201,4.687393131167992
250000,5.618753051757812,0.3174627479469079,5.93621579970472,5.301290303810904,5.74,0.47159304490206394,6.211593044902064,5.268406955097936
260000,5.756667518615723,0.31511917002566475,6.071786688641388,5.441548348590058,5.81,0.580430874437258,6.390430874437258,5.229569125562741
270000,5.896898984909058,0.31442932774397936,6.211328312653037,5.5824696571650785,6.03,0.33481338085566403,6.364813380855664,5.695186619144336
280000,6.042724323272705,0.35139940198289915,6.3941237252556045,5.691324921289806,6.0,0.7797435475847166,6.779743547584717,5.220256452415283
290000,6.179578161239624,0.34707703357551206,6.5266551948151355,5.832501127664112,6.34,0.535163526410386,6.875163526410386,5.804836473589614
300000,6.303289937973022,0.3554950894694096,6.658785027442432,5.947794848503612,6.17,0.5933801479658718,6.763380147965872,5.576619852034128
310000,6.436066913604736,0.3870772566603428,6.823144170265079,6.048989656944394,6.24,0.49839743177508455,6.738397431775085,5.741602568224915
320000,6.573399019241333,0.3908011130213782,6.964200132262711,6.182597906219955,6.220000000000001,0.7110555533852468,6.931055553385248,5.508944446614754
330000,6.718316173553466,0.4124292980000931,7.13074547155356,6.305886875553373,6.75,0.752661942707348,7.502661942707348,5.997338057292652
340000,6.870988607406616,0.4160175632667734,7.28700617067339,6.4549710441398425,6.74,0.6681317235396023,7.4081317235396025,6.071868276460398
350000,7.01695818901062,0.42221594491707537,7.439174133927696,6.594742244093545,7.0200000000000005,0.5861740355901133,7.606174035590113,6.433825964409888
360000,7.1513330936431885,0.4289367785584176,7.580269872201606,6.7223963150847705,6.959999999999999,0.6183849933496119,7.578384993349611,6.341615006650387
370000,7.275190782546997,0.42637585641577147,7.701566638962769,6.848814926131226,6.849999999999999,0.36945906403822293,7.2194590640382215,6.480540935961776
380000,7.407060241699218,0.4226479658580946,7.829708207557313,6.984412275841124,6.890000000000001,0.6934695379034318,7.583469537903432,6.196530462096569
390000,7.538444662094117,0.4251183416255466,7.963563003719663,7.11332632046857,7.0699999999999985,0.814923309275173,7.884923309275171,6.255076690724826
400000,7.646217250823975,0.429811090882204,8.076028341706179,7.216406159941771,6.880000000000001,0.633719180710194,7.513719180710194,6.246280819289807
410000,7.75251407623291,0.4338771834884532,8.186391259721363,7.318636892744457,7.139999999999999,0.8845337754998388,8.024533775499837,6.25546622450016
420000,7.869678211212158,0.435584346932133,8.30526255814429,7.434093864280025,6.76,0.7499333303701063,7.509933330370107,6.010066669629893
430000,7.9621306419372555,0.44625836245474965,8.408389004392005,7.5158722794825055,7.229999999999999,0.6827151675479309,7.91271516754793,6.547284832452068
440000,8.067265844345092,0.45237542824862514,8.519641272593718,7.614890416096467,7.399999999999999,0.8532291603080612,8.25322916030806,6.546770839691938
450000,8.16812014579773,0.4564603515248541,8.624580497322583,7.711659794272875,8.009999999999998,0.8848163651289456,8.894816365128943,7.125183634871052
460000,8.271917676925659,0.4752895592174072,8.747207236143066,7.796628117708251,7.089999999999999,0.582151183113115,7.6721511831131135,6.507848816886884
470000,8.379911708831788,0.4858097313938592,8.865721440225647,7.894101977437929,7.139999999999999,0.7631513611335559,7.903151361133554,6.376848638866443
480000,8.46427903175354,0.506120936380734,8.970399968134274,7.958158095372806,7.229999999999999,0.8989438247187634,8.128943824718762,6.331056175281235
490000,8.564603996276855,0.5377384475174691,9.102342443794324,8.026865548759385,7.789999999999997,0.7189575787207474,8.508957578720745,7.07104242127925
500000,8.653289937973023,0.5569236900639608,9.210213628036984,8.096366247909062,7.239999999999999,0.6606057825965493,7.900605782596549,6.57939421740345
510000,8.737226867675782,0.5737469875901414,9.310973855265923,8.16347988008564,7.209999999999999,0.7980601481091504,8.00806014810915,6.411939851890849
520000,8.808269596099853,0.5710949451622782,9.379364541262131,8.237174650937575,7.609999999999999,0.6564297372910519,8.266429737291052,6.953570262708947
530000,8.899103164672852,0.5847582153674186,9.48386138004027,8.314344949305433,8.02,0.4467661580737731,8.466766158073773,7.573233841926227
540000,8.97997236251831,0.591985727429144,9.571958089947454,8.387986635089167,7.67,0.6723838189605693,8.342383818960569,6.99761618103943
550000,9.050961017608643,0.5872613020725385,9.638222319681182,8.463699715536103,7.2299999999999995,0.777238702072921,8.00723870207292,6.452761297927078
560000,9.129342174530029,0.5859090473971483,9.715251221927177,8.54343312713288,7.819999999999998,0.7025667228100114,8.522566722810009,7.117433277189987
570000,9.20368309020996,0.5876133272674012,9.791296417477362,8.616069762942558,7.58,0.997797574661313,8.577797574661313,6.5822024253386875
580000,9.279449367523194,0.5865964748784008,9.866045842401595,8.692852892644792,7.679999999999998,0.6112282715974445,8.291228271597442,7.068771728402553
590000,9.353603744506836,0.6028354723886817,9.956439216895518,8.750768272118155,7.919999999999999,0.46432747064975566,8.384327470649755,7.4556725293502435
600000,9.431936168670655,0.609282544065675,10.04121871273633,8.82265362460498,7.929999999999998,0.7733692520394122,8.70336925203941,7.156630747960586
610000,9.498781108856202,0.6142268071772093,10.11300791603341,8.884554301678993,7.789999999999997,0.7395268757793724,8.52952687577937,7.050473124220625
620000,9.560092544555664,0.6251002619363483,10.185192806492012,8.934992282619316,7.719999999999999,0.6645299090334459,8.384529909033445,7.055470090966553
630000,9.631441688537597,0.6327717190397518,10.26421340757735,8.998669969497845,7.9399999999999995,0.8404760555780273,8.780476055578028,7.099523944421972
640000,9.69823179244995,0.6390308721862196,10.337262664636171,9.05920092026373,7.699999999999998,0.6737952211169201,8.373795221116918,7.026204778883078
650000,9.760666561126708,0.6603838395726801,10.421050400699388,9.100282721554029,7.739999999999999,0.7565712127751092,8.496571212775109,6.98342878722489
660000,9.833454513549805,0.6719282198364579,10.505382733386263,9.161526293713347,8.249999999999998,0.47801673610868484,8.728016736108684,7.771983263891314
670000,9.898063278198242,0.683511313440141,10.581574591638383,9.214551964758101,7.989999999999999,1.1768177428981939,9.166817742898193,6.813182257101806
680000,9.962745189666748,0.6968965918622388,10.659641781528986,9.26584859780451,7.7399999999999975,0.6799999999999996,8.419999999999996,7.059999999999998
690000,10.04735345840454,0.7237715214428164,10.771124979847357,9.323581936961723,8.51,0.6670082458260919,9.17700824582609,7.842991754173908
700000,10.109667491912841,0.740667296804092,10.850334788716934,9.369000195108748,8.290000000000001,0.633166644731069,8.92316664473107,7.656833355268932
710000,10.16940450668335,0.7534152945862042,10.922819801269554,9.415989212097145,8.239999999999998,0.7485986908885156,8.988598690888514,7.491401309111483
720000,10.235507583618164,0.7734673540763376,11.008974937694502,9.462040229541826,8.59,0.8117265549432272,9.401726554943227,7.778273445056772
730000,10.291819095611572,0.7899202116940542,11.081739307305627,9.501898883917518,8.29,0.6518435395092904,8.94184353950929,7.638156460490709
740000,10.35385046005249,0.7969404972565286,11.150790957309018,9.556909962795961,8.629999999999999,0.6573431371817918,9.287343137181791,7.972656862818207
750000,10.401969814300537,0.8082621516144434,11.21023196591498,9.593707662686095,8.319999999999997,0.6241794613730892,8.944179461373086,7.695820538626908
760000,10.464142227172852,0.8294183611862711,11.293560588359123,9.634723865986581,8.229999999999999,0.6928924880528,8.922892488052799,7.537107511947198
770000,10.525384902954102,0.8552679291355273,11.380652832089629,9.670116973818574,8.3,0.7224956747275372,9.022495674727537,7.577504325272463
780000,10.585381889343262,0.870172499470803,11.455554388814065,9.71520938987246,8.389999999999999,0.4928488612140642,8.882848861214063,7.897151138785935
790000,10.641575908660888,0.8827743831451287,11.524350291806018,9.758801525515759,8.86,0.8879189152169245,9.747918915216925,7.972081084783075
800000,10.701695442199707,0.9034835167197103,11.605178958919417,9.798211925479997,8.169999999999998,0.9381364506296512,9.10813645062965,7.231863549370347
810000,10.756203746795654,0.9212970501057249,11.677500796901379,9.834906696689929,8.889999999999997,0.8584287972802406,9.748428797280237,8.031571202719757
820000,10.814759540557862,0.9369298786015617,11.751689419159424,9.8778296619563,8.829999999999998,0.7798076685952762,9.609807668595275,8.050192331404721
830000,10.865871334075928,0.9539959167090276,11.819867250784956,9.9118754173669,8.419999999999998,0.7691553809211764,9.189155380921175,7.650844619078821
840000,10.935802459716797,0.9657342565684895,11.901536716285287,9.970068203148307,9.15,0.6917369442208505,9.841736944220852,8.458263055779149
850000,10.980538940429687,0.9789365645824416,11.95947550501213,10.001602375847245,8.569999999999999,0.5710516614107694,9.141051661410767,7.998948338589229
860000,11.033782863616944,0.9935683727141228,12.027351236331066,10.040214490902821,9.069999999999999,0.471274866717927,9.541274866717925,8.598725133282072
870000,11.092750930786133,1.008141001405636,12.10089193219177,10.084609929380496,8.899999999999999,0.8740709353364858,9.774070935336484,8.025929064663513
880000,11.153185939788818,1.0158162046647445,12.169002144453563,10.137369735124073,8.969999999999997,1.0060318086422515,9.976031808642249,7.963968191357745
890000,11.210735511779784,1.0250079562853824,12.235743468065166,10.185727555494402,8.939999999999998,0.47791212581394055,9.417912125813938,8.462087874186057
900000,11.26947717666626,1.0329376801503154,12.302414856816576,10.236539496515945,8.809999999999999,0.6803675477269622,9.490367547726962,8.129632452273036
910000,11.331947326660156,1.0407451963917602,12.372692523051917,10.291202130268395,9.279999999999998,1.0380751417888785,10.318075141788876,8.241924858211119
920000,11.384539699554443,1.050051528550984,12.434591228105427,10.334488171003459,9.019999999999998,0.8059776671843953,9.825977667184393,8.214022332815603
930000,11.447662448883056,1.062050262249858,12.509712711132915,10.385612186633198,8.659999999999998,0.6799999999999996,9.339999999999998,7.979999999999999
940000,11.50713129043579,1.0703725578755952,12.577503848311386,10.436758732560195,9.11,0.692026011071838,9.802026011071838,8.41797398892816
950000,11.572931289672852,1.0858793185161435,12.658810608188995,10.487051971156708,9.2,0.6371812928829594,9.837181292882958,8.56281870711704
960000,11.62937364578247,1.0913852750353048,12.720758920817776,10.537988370747165,9.569999999999999,0.5404627646748665,10.110462764674866,9.029537235325131
970000,11.682240772247315,1.1060290846793064,12.788269856926622,10.576211687568009,9.149999999999999,0.790253124005214,9.940253124005213,8.359746875994784
980000,11.734771347045898,1.1178651388339214,12.85263648587982,10.616906208211976,9.27,0.7798076685952758,10.049807668595275,8.490192331404725
990000,11.792910957336426,1.1394025362777536,12.93231349361418,10.653508421058673,9.379999999999999,0.7533923280734948,10.133392328073494,8.626607671926504
1000000,11.85446310043335,1.15823354355132,13.01269664398467,10.69622955688203,9.239999999999998,0.5199999999999999,9.759999999999998,8.719999999999999


==> data/ppo_small-success_rate.csv <==
task,success_rate
Collect coal,10.992521692997382
Collect diamond,0.0
Collect drink,53.631330263553195
Collect iron,0.09218419766330785
Collect sapling,88.96141546670486
Collect stone,36.265219817357476
Collect wood,90.36297877524838
Defeat skeleton,3.830969319676697
Defeat zombie,35.842829531798145
Eat cow,46.29851495083949
Eat plant,0.04585173916189286
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,2.2512388789258133
Make stone sword,1.2373140473533195
Make wood pickaxe,62.03720591579243
Make wood sword,57.118201062424895
Place furnace,3.0043247095331616
Place plant,86.87158596654703
Place stone,35.121110782988396
Place table,82.68476664152952
Wake up,78.93349118276096


==> data/ppo_small_no_norm-2023-0503-094300-score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.5987294435501098,0.12128921343160223,1.720018656981712,1.4774402301185077,1.5162573088500177,0.15446649513317204,1.6707238039831898,1.3617908137168457
20000,1.8486900687217713,0.09054632882129589,1.9392363975430673,1.7581437399004753,1.8352549594629388,0.10721092442056172,1.9424658838835005,1.7280440350423771
30000,2.0788532376289366,0.1336150357460727,2.212468273375009,1.945238201882864,2.079693816678386,0.10942803741465296,2.189121854093039,1.970265779263733
40000,2.2297378540039063,0.16890265275469063,2.398640506758597,2.0608352012492155,2.241976600947903,0.09330009201627829,2.3352766929641815,2.148676508931625
50000,2.3543002367019654,0.2010497316295693,2.5553499683315346,2.1532505050723962,2.357244770410095,0.09446566371210043,2.4517104341221954,2.2627791066979945
60000,2.472400999069214,0.19530755796539212,2.667708557034606,2.2770934411038217,2.4493711045394173,0.0976994483615728,2.54707055290099,2.3516716561778446
70000,2.5309218406677245,0.20792757701954767,2.7388494176872724,2.3229942636481766,2.51466738931802,0.10871104565836455,2.6233784349763845,2.405956343659655
80000,2.597661781311035,0.1969520460497811,2.794613827360816,2.400709735261254,2.584276902646505,0.10611552887218402,2.6903924315186893,2.478161373774321
90000,2.6474504470825195,0.18883689588413005,2.8362873429666497,2.4586135511983893,2.651017266759909,0.10652332433767595,2.7575405910975848,2.544493942422233
100000,2.71808397769928,0.17291467072419256,2.8909986484234724,2.545169306975087,2.725771948337516,0.09557215725444822,2.8213441055919644,2.6301997910830677
110000,2.8210764169692992,0.16284648703721613,2.983922904006515,2.6582299299320833,2.9178024340380047,0.09908509016898075,3.0168875242069855,2.818717343869024
120000,2.8792891263961793,0.16986498909494382,3.049154115491123,2.7094241373012355,3.0521397577114118,0.10865958026764308,3.160799337979055,2.9434801774437687
130000,2.949962782859802,0.13518351248262037,3.0851462953424225,2.8147792703771817,3.1518388363311325,0.08899712596380563,3.240835962294938,3.062841710367327
140000,3.035422348976135,0.1461426566182975,3.1815650055944324,2.889279692357838,3.2479454912632946,0.09432640687882189,3.3422718981421164,3.1536190843844727
150000,3.1273918390274047,0.1375540222953339,3.2649458613227385,2.989837816732071,3.338210209006833,0.08560221132430737,3.4238124203311404,3.2526079976825253
160000,3.227569818496704,0.13968146827516403,3.367251286771868,3.08788835022154,3.424478196927063,0.10220857588323425,3.526686772810297,3.3222696210438287
170000,3.297210764884949,0.12342615910914644,3.4206369239940955,3.1737846057758023,3.5134830602263927,0.10811319957278809,3.6215962597991807,3.4053698606536047
180000,3.3779632091522216,0.13144758167473877,3.5094107908269603,3.246515627477483,3.597618908667994,0.11580315865784396,3.713422067325838,3.48181575001015
190000,3.460757875442505,0.1382114325236501,3.598969307966155,3.3225464429188545,3.6682882398949834,0.12893410445502185,3.797222344350005,3.539354135439962
200000,3.539133596420288,0.1500078096394881,3.689141406059776,3.3891257867808,3.725939822049947,0.12800996384079205,3.853949785890739,3.597929858209155
210000,3.600942349433899,0.1634236158120268,3.7643659652459256,3.4375187336218724,3.773305984967783,0.1288456024184306,3.902151587386214,3.6444603825493522
220000,3.662350392341614,0.17283531728099763,3.8351857096226114,3.4895150750606163,3.8405568408251582,0.12539334568937407,3.965950186514532,3.7151634951357844
230000,3.7163865327835084,0.1603680270451497,3.876754559828658,3.5560185057383586,3.904128311706444,0.1202593829840779,4.024387694690522,3.7838689287223657
240000,3.8071234941482546,0.19548974147993997,4.0026132356281945,3.6116337526683147,3.975215649341655,0.14661802409334287,4.121833673434998,3.828597625248312
250000,3.8914252519607544,0.21961913219814566,4.1110443841589,3.671806119762609,4.042762607191056,0.15541900591909066,4.198181613110147,3.8873436012719655
260000,3.9360424280166626,0.22816392779919356,4.164206355815856,3.7078785002174692,4.095708733923383,0.1597018279250658,4.255410561848448,3.9360069059983167
270000,4.014898347854614,0.23992242390965993,4.254820771764274,3.7749759239449543,4.178235792246455,0.15558962597690784,4.333825418223363,4.022646166269547
280000,4.0920921802520756,0.248955888181006,4.341048068433081,3.8431362920710694,4.25681850541208,0.15491420252209506,4.411732707934175,4.101904302889985
290000,4.180331778526306,0.26901120456797417,4.44934298309428,3.9113205739583323,4.340304532254068,0.17373896343847622,4.514043495692544,4.166565568815592
300000,4.245719027519226,0.27711455332337814,4.522833580842605,3.968604474195848,4.409450271265394,0.18575256851434793,4.595202839779741,4.223697702751046
310000,4.319621825218201,0.2931146765524998,4.6127365017707005,4.026507148665702,4.496697146381964,0.18200943724480265,4.6787065836267665,4.314687709137161
320000,4.399795699119568,0.28478816501819254,4.68458386413776,4.115007534101375,4.564481185599682,0.19295719615066148,4.757438381750344,4.37152398944902
330000,4.465122938156128,0.29156437889383235,4.75668731704996,4.173558559262296,4.625623076615057,0.2011103110386931,4.82673338765375,4.424512765576363
340000,4.554868292808533,0.2975671976667673,4.8524354904753,4.257301095141766,4.691685194097038,0.19348431742856634,4.885169511525604,4.498200876668471
350000,4.6521118640899655,0.2858513003270687,4.9379631644170345,4.366260563762896,4.771314154000571,0.203564387677758,4.974878541678329,4.567749766322812
360000,4.725881338119507,0.2933607297463905,5.019242067865897,4.432520608373117,4.85271995115713,0.22082414091598315,5.073544092073114,4.631895810241147
370000,4.803713274002075,0.2967902958851263,5.100503569887202,4.506922978116949,4.921994279169438,0.2195800263969879,5.141574305566427,4.70241425277245
380000,4.8681408882141115,0.3001987131967876,5.168339601410899,4.567942175017324,4.977866346855801,0.21285443777136978,5.19072078462717,4.765011909084431
390000,4.945548725128174,0.3037618631863992,5.249310588314573,4.641786861941775,5.041668543734421,0.1891794479749765,5.230847991709397,4.852489095759444
400000,5.011647367477417,0.3168261059350556,5.328473473412473,4.694821261542362,5.099864026221572,0.1958506947229471,5.295714720944519,4.904013331498625
410000,5.083039331436157,0.31504474107507113,5.398084072511228,4.767994590361086,5.157981405357023,0.1898687662721941,5.347850171629217,4.968112639084829
420000,5.150848388671875,0.3338492783521725,5.484697667024047,4.816999110319703,5.211729216695427,0.1906481352769084,5.402377351972335,5.021081081418519
430000,5.224922752380371,0.3490410378829764,5.573963790263347,4.875881714497394,5.28192455200257,0.2163662568238646,5.498290808826434,5.065558295178706
440000,5.299980401992798,0.36481723370787444,5.664797635700673,4.935163168284923,5.320023676775122,0.24574049409021323,5.565764170865335,5.074283182684909
450000,5.379839563369751,0.3825542960507251,5.762393859420476,4.997285267319026,5.355031508850171,0.2661332813238695,5.62116479017404,5.088898227526302
460000,5.432245302200317,0.3929056815045847,5.825150983704902,5.039339620695732,5.384688840615488,0.27562395337814816,5.660312793993636,5.10906488723734
470000,5.494622755050659,0.4071788754015667,5.901801630452225,5.087443879649093,5.418627074127725,0.28299908276111907,5.701626156888844,5.135627991366606
480000,5.555049705505371,0.4016391159312213,5.956688821436592,5.1534105895741495,5.459251014734769,0.3069576502981202,5.766208665032889,5.152293364436649
490000,5.616137552261352,0.39932501151291266,6.015462563774265,5.21681254074844,5.491321332745846,0.3112448406677212,5.802566173413568,5.180076492078125
500000,5.671589756011963,0.3985633834232407,6.070153139435204,5.273026372588722,5.511518624437402,0.29496145150263486,5.806480075940037,5.216557172934767
510000,5.7372293949127195,0.41185065541103444,6.149080050323754,5.325378739501685,5.57071009224543,0.31423697442686893,5.884947066672299,5.256473117818561
520000,5.803566646575928,0.4243342462388819,6.22790089281481,5.379232400337046,5.625908142230168,0.32949179013495833,5.955399932365126,5.29641635209521
530000,5.868094778060913,0.4296840187628113,6.297778796823724,5.438410759298101,5.676232649346116,0.3426772247289193,6.018909874075035,5.333555424617197
540000,5.932030439376831,0.4294839628531188,6.3615144022299495,5.502546476523713,5.726770434393029,0.33739183588565014,6.064162270278679,5.389378598507379
550000,5.996778917312622,0.4413943802894722,6.438173297602095,5.55538453702315,5.783091005221086,0.3356157071260326,6.1187067123471195,5.447475298095053
560000,6.056443548202514,0.4516116024694604,6.508055150671975,5.6048319457330535,5.8425026431831455,0.3113490659067369,6.153851709089882,5.531153577276409
570000,6.1172620296478275,0.46381166739029234,6.58107369703812,5.653450362257535,5.890198462402875,0.3191311465709709,6.209329608973846,5.571067315831904
580000,6.178974771499634,0.47291208784610095,6.651886859345735,5.706062683653533,5.93357522317061,0.31461058825812166,6.248185811428732,5.618964634912489
590000,6.2473818302154545,0.48034878448516344,6.727730614700618,5.767033045730291,5.999105626213078,0.31777508725258463,6.316880713465663,5.681330538960493
600000,6.325606346130371,0.47773092718056626,6.803337273310937,5.847875418949805,6.092873032878712,0.32469925959480467,6.417572292473517,5.768173773283907
610000,6.391620206832886,0.475032718740905,6.86665292557379,5.916587488091981,6.1309298785159445,0.29662227582924267,6.427552154345187,5.834307602686702
620000,6.458844470977783,0.4738301437166731,6.932674614694456,5.98501432726111,6.183060480934327,0.2893439869495469,6.472404467883874,5.893716493984781
630000,6.52686185836792,0.47496555722386946,7.00182741559179,6.05189630114405,6.225785224555531,0.2721226731314299,6.497907897686961,5.953662551424101
640000,6.584194850921631,0.4760920606259349,7.060286911547566,6.108102790295696,6.270126612538698,0.2888601069631934,6.558986719501892,5.981266505575505
650000,6.6523514747619625,0.47576078241495096,7.128112257176913,6.176590692347012,6.316825026176007,0.2881980679602839,6.605023094136291,6.028626958215723
660000,6.70922474861145,0.47474195046804146,7.183966699079491,6.234482798143409,6.368266004886419,0.2994148428093043,6.667680847695723,6.068851162077114
670000,6.783780765533447,0.47646417461239426,7.260244940145841,6.307316590921054,6.424626373379311,0.2832387603712134,6.707865133750525,6.1413876130080975
680000,6.8583016872406,0.48297662440009753,7.341278311640698,6.375325062840503,6.486408859279875,0.3002585264111028,6.786667385690977,6.186150332868772
690000,6.935106468200684,0.4838765813286477,7.418983049529332,6.451229886872036,6.529398315517159,0.2983689491784013,6.82776726469556,6.231029366338757
700000,6.997584342956543,0.4859362463853615,7.483520589341905,6.511648096571181,6.559797102030002,0.2951704721074566,6.854967574137459,6.264626629922545
710000,7.055332279205322,0.4866099600293989,7.541942239234721,6.568722319175923,6.602339683221951,0.3105916842503085,6.912931367472259,6.291747998971642
720000,7.120223808288574,0.4926401063664308,7.612863914655005,6.627583701922143,6.651339434153998,0.31577636000388765,6.967115794157886,6.3355630741501106
730000,7.180797481536866,0.5013656323493666,7.682163113886232,6.679431849187499,6.679823220162987,0.3274252524561535,7.007248472619141,6.352397967706834
740000,7.243182229995727,0.5088724233459296,7.752054653341657,6.734309806649797,6.728172754276114,0.3207745154648496,7.048947269740964,6.407398238811265
750000,7.305948877334595,0.5219507079958209,7.827899585330416,6.7839981693387745,6.75840217208007,0.343646611289742,7.1020487833698125,6.414755560790328
760000,7.361831188201904,0.529787508872337,7.891618697074241,6.832043679329567,6.80874663103981,0.37143774025740234,7.180184371297212,6.437308890782408
770000,7.418085384368896,0.5341843107061528,7.952269695075049,6.883901073662743,6.829904899551321,0.3838649666299833,7.213769866181305,6.446039932921338
780000,7.4728845119476315,0.5435304258386416,8.016414937786273,6.92935408610899,6.85363043615253,0.37762394786632647,7.231254384018857,6.476006488286203
790000,7.5301813125610355,0.5494298898378199,8.079611202398855,6.980751422723215,6.860459229462506,0.3899209469135178,7.250380176376024,6.470538282548989
800000,7.589058494567871,0.557301269317801,8.146359763885672,7.03175722525007,6.883038000001855,0.40474617418624237,7.287784174188098,6.478291825815613
810000,7.648065853118896,0.5666500674764868,8.214715920595383,7.08141578564241,6.929546282067311,0.4088437973610397,7.3383900794283505,6.520702484706272
820000,7.71181092262268,0.5689473720964776,8.280758294719158,7.142863550526203,6.974924112217744,0.42597391987342,7.400898032091164,6.548950192344324
830000,7.767513227462769,0.5650741551226673,8.332587382585436,7.202439072340101,7.024754069010477,0.3994433789231094,7.424197447933587,6.6253106900873675
840000,7.818316221237183,0.5656283211347671,8.38394454237195,7.252687900102416,7.053226808998053,0.38838219231899057,7.441609001317044,6.664844616679062
850000,7.871199607849121,0.5697957904800393,8.44099539832916,7.301403817369081,7.077923718919981,0.36226498403520757,7.440188702955188,6.715658734884773
860000,7.9291090965271,0.5788255166201954,8.507934613147295,7.350283579906904,7.104708481009338,0.3521272808515985,7.456835761860936,6.752581200157739
870000,7.9880228519439695,0.5838389594869907,8.57186181143096,7.404183892456979,7.140065432756041,0.3554599856883194,7.49552541844436,6.7846054470677215
880000,8.039009952545166,0.5909500635857373,8.629960016130903,7.448059888959429,7.166706402766752,0.36693238055237737,7.533638783319129,6.7997740222143745
890000,8.09930877685547,0.6005749899753433,8.699883766830812,7.498733786880126,7.202068991067817,0.35751637830547656,7.559585369373293,6.844552612762341
900000,8.146767807006835,0.5986454329880202,8.745413239994855,7.548122374018815,7.234652841787684,0.3619858050549188,7.596638646842602,6.872667036732765
910000,8.19920997619629,0.6095774192108773,8.808787395407167,7.589632556985412,7.241140473480743,0.34973027972357024,7.590870753204314,6.891410193757173
920000,8.247220945358276,0.6217399921479644,8.86896093750624,7.625480953210311,7.244164269980715,0.3413157813148462,7.585480051295561,6.902848488665868
930000,8.295651197433472,0.6270354791573368,8.922686676590809,7.6686157182761345,7.2637645672977955,0.3460030705977787,7.609767637895574,6.917761496700017
940000,8.339664602279663,0.6285915458589383,8.968256148138602,7.711073056420725,7.274239569338377,0.33665990284944,7.610899472187817,6.937579666488937
950000,8.386931753158569,0.6292689402097017,9.01620069336827,7.757662812948867,7.312100196319063,0.3430683660684187,7.655168562387482,6.969031830250644
960000,8.436894130706786,0.6351348236170226,9.072028954323809,7.801759307089764,7.342048767024584,0.33741055234401574,7.6794593193686005,7.004638214680568
970000,8.478822135925293,0.6310398350107527,9.109861970936047,7.847782300914541,7.359057539290697,0.3292727783586198,7.688330317649317,7.029784760932078
980000,8.524794244766236,0.6371666759090469,9.161960920675282,7.887627568857189,7.400053291532879,0.3512065144266453,7.751259805959525,7.048846777106234
990000,8.574071598052978,0.6475331956631604,9.221604793716137,7.926538402389817,7.4423225522239775,0.36814077077219837,7.810463322996176,7.074181781451779
1000000,8.625702714920044,0.6570174460762293,9.282720160996274,7.968685268843815,7.485809958908872,0.364280948846505,7.850090907755377,7.121529010062367


==> data/ppo_small_no_norm-20230503-094300-success_rate.csv <==
task,success_rate
Collect coal,3.89567111016364
Collect diamond,0.0
Collect drink,49.48968981086351
Collect iron,0.022762045737685224
Collect sapling,94.59843146385637
Collect stone,17.420554284796594
Collect wood,83.32166468858733
Defeat skeleton,2.532351421594137
Defeat zombie,22.123381791364903
Eat cow,35.92642018092955
Eat plant,0.04125982643947608
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,0.5009946180158095
Make stone sword,0.17038951215157186
Make wood pickaxe,39.46937501580131
Make wood sword,38.51574670654209
Place furnace,0.91177142980114
Place plant,92.95065320609159
Place stone,16.19353015455908
Place table,72.04785649056328
Wake up,73.08716210806557


==> minigrid/data/infonce_score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,0.7870767533779144,0.3613828027690347,1.148459556146949,0.4256939506088797,0.42000000000000004,0.17204650534085256,0.5920465053408526,0.24795349465914748
20000,0.806679630279541,0.19194976640996644,0.9986293966895075,0.6147298638695746,0.41999999999999993,0.12589678312014171,0.5458967831201417,0.2941032168798582
30000,0.9070167779922486,0.15351327752477187,1.0605300555170205,0.7535035004674767,0.5616666666666666,0.18544990338812975,0.7471165700547964,0.3762167632785369
40000,0.9687385499477387,0.12994624940485386,1.0986847993525926,0.8387923005428848,0.6562500000000001,0.22667777239950107,0.8829277723995012,0.42957222760049907
50000,1.0966373026371001,0.2034113467822061,1.3000486494193062,0.8932259558548941,0.7950000000000002,0.23601906702637396,1.0310190670263741,0.5589809329736262
60000,1.1908049046993257,0.18892809033012525,1.379732995029451,1.0018768143692003,0.9200000000000002,0.22688102609076854,1.1468810260907687,0.6931189739092316
70000,1.2811444044113158,0.18288691334277904,1.464031317754095,1.0982574910685368,1.0414285714285714,0.21938690080517106,1.2608154722337424,0.8220416706234003
80000,1.3263475179672242,0.15944783583472033,1.4857953538019446,1.1668996821325037,1.13625,0.2124043902559455,1.3486543902559456,0.9238456097440545
90000,1.4232211470603944,0.2480728936325245,1.6712940406929189,1.1751482534278699,1.228888888888889,0.19517007461363373,1.4240589635025227,1.0337188142752551
100000,1.465391182899475,0.27857688845942197,1.743968071358897,1.186814294440053,1.2955,0.1832000272925744,1.4787000272925745,1.1122999727074256
110000,1.5539757490158081,0.46545169433470757,2.0194274433505157,1.0885240546811006,1.4512437810945273,0.19481979774963334,1.6460635788441607,1.256423983344894
120000,1.6390510320663452,0.6704856325116708,2.309536664578016,0.9685653995546744,1.616915422885572,0.2055274401996794,1.8224428630852514,1.4113879826858926
130000,1.7156648635864258,0.8197267629335551,2.535391626519981,0.8959381006528707,1.7467661691542287,0.22706905869557756,1.9738352278498061,1.5196971104586512
140000,1.7701249599456788,0.8938367601715832,2.663961720117262,0.8762881997740956,1.8656716417910448,0.23430670326998243,2.0999783450610274,1.6313649385210625
150000,1.831043827533722,1.001709537934223,2.832753365467945,0.8293342895994991,1.9507462686567165,0.27950680910353365,2.23025307776025,1.671239459553183
160000,1.873955249786377,1.1179709501261303,2.9919261999125073,0.7559842996602466,2.0179104477611935,0.3429387553572677,2.360849203118461,1.674971692403926
170000,1.9245168209075927,1.1925858493402157,3.1171026702478084,0.731930971567377,2.060696517412935,0.39947367664988864,2.4601701940628233,1.6612228407630463
180000,2.007228398323059,1.2643043869489548,3.2715327852720137,0.7429240113741042,2.106965174129353,0.4707858492547523,2.5777510233841054,1.6361793248746006
190000,2.0798585414886475,1.3359664000952662,3.4158249415839137,0.7438921413933812,2.1407960199004976,0.5462362585431999,2.6870322784436977,1.5945597613572977
200000,2.2152658104896545,1.3965261325350804,3.611791943024735,0.8187396779545741,2.1930348258706465,0.6148287611880403,2.8078635870586868,1.5782060646826062
210000,2.3838813662528993,1.4532438879233482,3.8371252541762475,0.930637478329551,2.248258706467662,0.6588066013382697,2.9070653078059316,1.5894521051293924
220000,2.4663039207458497,1.510446380847637,3.9767503015934866,0.9558575398982128,2.2815920398009952,0.6903751918322302,2.9719672316332253,1.5912168479687652
230000,2.6534586548805237,1.5459390399062287,4.199397694786752,1.107519614974295,2.3313432835820893,0.7059461322123695,3.0372894157944588,1.6253971513697199
240000,2.8312042713165284,1.6036565465469366,4.4348608178634645,1.2275477247695918,2.398009950248756,0.7504691073535619,3.148479057602318,1.6475408428951943
250000,2.9827852845191956,1.66617213041255,4.648957414931745,1.3166131541066455,2.4671641791044774,0.7734948927754943,3.2406590718799717,1.693669286328983
260000,3.1468400835990904,1.7115902695101397,4.85843035310923,1.4352498140889507,2.5472636815920398,0.7926764360562916,3.3399401176483314,1.754587245535748
270000,3.3511534214019774,1.7580470699851822,5.10920049138716,1.5931063514167951,2.6497512437810946,0.8178299460450221,3.4675811898261166,1.8319212977360726
280000,3.5815369844436646,1.8419253842664558,5.423462368710121,1.7396116001772088,2.7517412935323384,0.8450112184509374,3.5967525119832757,1.9067300750814011
290000,3.7371414065361024,1.893445818203175,5.630587224739277,1.8436955883329273,2.8482587064676617,0.8712925820842047,3.7195512885518665,1.9769661243834569
300000,3.9062063694000244,1.9346008450436345,5.840807214443659,1.97160552435639,2.94726368159204,0.8885471856275313,3.835810867219571,2.058716495964509
310000,4.058457791805267,1.9750846956415877,6.033542487446855,2.0833730961636796,3.041791044776119,0.9053939061502061,3.9471849509263253,2.136397138625913
320000,4.199367392063141,2.010661609751521,6.210029001814662,2.1887057823116196,3.154726368159204,0.9348798832094961,4.0896062513687,2.219846484949708
330000,4.33250994682312,2.037442745992222,6.3699526928153425,2.295067200830898,3.25223880597015,0.9542336544476478,4.206472460417798,2.298005151522502
340000,4.452997422218322,2.043090780731665,6.496088202949988,2.4099066414866575,3.329850746268657,0.9664658996773899,4.296316645946047,2.3633848465912672
350000,4.5768096327781675,2.0938819595513287,6.670691592329496,2.482927673226839,3.4029850746268666,0.989539607062145,4.392524681689012,2.4134454675647214
360000,4.689058184623718,2.120971042739724,6.810029227363442,2.568087141883994,3.472636815920398,1.003264392915954,4.475901208836352,2.469372423004444
370000,4.799618065357208,2.1171992585863078,6.916817323943516,2.6824188067709005,3.53134328358209,1.008149265467096,4.539492549049186,2.523194018114994
380000,4.912650203704834,2.103748483205034,7.016398686909868,2.8089017204997995,3.590547263681592,1.0105555375597672,4.6011028012413595,2.5799917261218246
390000,5.037259590625763,2.0954637209887252,7.132723311614488,2.941795869637038,3.64776119402985,1.0092633009199812,4.657024494949831,2.638497893109869
400000,5.143476414680481,2.0693315350542663,7.2128079497347475,3.0741448796262145,3.6885572139303484,0.9940198904874022,4.682577104417751,2.694537323442946
410000,5.236917757987976,2.0577061310649634,7.294623889052939,3.179211626923013,3.735820895522388,0.983997224768958,4.719818120291346,2.75182367075343
420000,5.332622945308685,2.0306645307294553,7.36328747603814,3.30195841457923,3.780597014925373,0.9616426391500892,4.742239654075462,2.818954375775284
430000,5.431635320186615,1.9982769509088625,7.4299122710954775,3.4333583692777525,3.826865671641791,0.9376883406930452,4.764554012334836,2.889177330948746
440000,5.52448194026947,1.97849312589813,7.5029750661676005,3.54598881437134,3.8791044776119405,0.9214382987495772,4.800542776361517,2.9576661788623633
450000,5.609328472614289,1.9492957771214088,7.558624249735697,3.66003269549288,3.921890547263682,0.8907280452432752,4.812618592506957,3.0311625020204067
460000,5.684451007843018,1.926662018398422,7.61111302624144,3.757788989444596,3.9621890547263683,0.8621510155733261,4.824340070299694,3.100038039153042
470000,5.754853653907776,1.9108815586383094,7.665735212546085,3.843972095269466,3.9950248756218913,0.8400597323712374,4.835084607993129,3.154965143250654
480000,5.839635288715362,1.9024109987809097,7.742046287496272,3.9372242899344525,4.028358208955224,0.8202350727776091,4.848593281732833,3.2081231361776146
490000,5.92603371143341,1.8553584134310954,7.781392124864506,4.070675298002315,4.076119402985074,0.796290532353328,4.872409935338402,3.279828870631746
500000,6.00726580619812,1.809422034556799,7.816687840754919,4.197843771641321,4.123383084577115,0.7760135149096264,4.899396599486741,3.3473695696674883
510000,6.092810893058777,1.7467657953204427,7.8395766883792195,4.346045097738335,4.169651741293532,0.7422660487697512,4.911917790063283,3.427385692523781
520000,6.187168526649475,1.6630634092748235,7.850231935924299,4.524105117374651,4.221393034825871,0.7000099006750145,4.921402935500885,3.521383134150857
530000,6.263234615325928,1.5947398721987498,7.857974487524677,4.668494743127178,4.249751243781095,0.6564706309235145,4.90622187470461,3.5932806128575803
540000,6.345118284225464,1.522917886805196,7.86803617103066,4.822200397420268,4.2980099502487565,0.6045521318437549,4.902562082092511,3.6934578184050015
550000,6.413804316520691,1.4628148386885675,7.876619155209259,4.950989477832124,4.333333333333333,0.5532195137558306,4.886552847089163,3.7801138195775024
560000,6.480522036552429,1.4116478345827892,7.892169871135218,5.06887420196964,4.380597014925373,0.5112978190505484,4.891894833975921,3.8692991958748246
570000,6.5387321472167965,1.368874847939381,7.907606995156177,5.169857299277416,4.4199004975124385,0.46742451909104943,4.887325016603488,3.952475978421389
580000,6.603456258773804,1.3202337273363993,7.923689986110203,5.283222531437405,4.467164179104477,0.41454729425217895,4.881711473356656,4.0526168848522985
590000,6.66040997505188,1.2726266735420482,7.933036648593928,5.387783301509831,4.48905472636816,0.3598844865265577,4.8489392128947175,4.129170239841602
600000,6.717044258117676,1.2354589050536309,7.952503163171307,5.4815853530640455,4.518905472636815,0.31303022392584084,4.831935696562656,4.205875248710974
610000,6.768754196166992,1.2001401127946498,7.968894308961643,5.568614083372342,4.533333333333333,0.2791022605245345,4.812435593857868,4.254231072808799
620000,6.81532621383667,1.163159266403381,7.978485480240051,5.6521669474332885,4.535820895522389,0.2482587064676617,4.784079601990051,4.287562189054727
630000,6.863524436950684,1.1236754962977782,7.987199933248462,5.739848940652905,4.568656716417911,0.21908687644225075,4.787743592860162,4.3495698399756595
640000,6.907060384750366,1.0927259519689163,7.999786336719282,5.81433443278145,4.575124378109453,0.21067992322184184,4.785804301331295,4.364444454887611
650000,6.950266981124878,1.0646150925359403,8.014882073660818,5.885651888588938,4.603980099502488,0.20686229743179368,4.810842396934282,4.397117802070694
660000,6.9914137840271,1.0340396054160321,8.025453389443133,5.957374178611068,4.615422885572139,0.1862192444134763,4.801642129985615,4.429203641158662
670000,7.029905986785889,1.0084834048762492,8.038389391662138,6.02142258190964,4.635323383084577,0.16539651156978635,4.800719894654363,4.469926871514791
680000,7.0684655666351315,0.983676999480837,8.052142566115968,6.084788567154295,4.640796019900498,0.1597596025770558,4.800555622477554,4.481036417323442
690000,7.115838432312012,0.9586363082686724,8.074474740580685,6.15720212404334,4.646268656716417,0.17275147811598512,4.819020134832402,4.473517178600432
700000,7.149623775482178,0.9359677096418842,8.085591485124063,6.2136560658402935,4.659701492537313,0.15985872825616446,4.819560220793478,4.499842764281149
710000,7.186538457870483,0.9110806628433308,8.097619120713814,6.275457795027153,4.672139303482587,0.1353096642153418,4.807448967697929,4.536829639267245
720000,7.221053886413574,0.8834498012802601,8.104503687693834,6.337604085133314,4.682587064676616,0.12773189788259506,4.810318962559211,4.554855166794021
730000,7.25181245803833,0.8631574112533205,8.11496986929165,6.38865504678501,4.692039800995024,0.11959872016457097,4.811638521159596,4.572441080830453
740000,7.285016059875488,0.8421767478173909,8.127192807692879,6.442839312058098,4.6985074626865675,0.09965659707545658,4.798164059762024,4.598850865611111
750000,7.314008283615112,0.8237179465583699,8.137726230173483,6.490290337056742,4.705472636815921,0.08628076372434783,4.791753400540269,4.619191873091573
760000,7.341051626205444,0.8084774371409951,8.149529063346439,6.532574189064449,4.711442786069652,0.08827166215409704,4.799714448223749,4.623171123915555
770000,7.366013526916504,0.7934963969424844,8.159509923858987,6.5725171299740195,4.713930348258705,0.08056783453085392,4.7944981827895585,4.633362513727851
780000,7.400580167770386,0.773203001496205,8.17378316926659,6.627377166274181,4.718407960199005,0.06887268649023771,4.787280646689243,4.649535273708767
790000,7.424907875061035,0.7570587618660063,8.181966636927042,6.667849113195029,4.727363184079602,0.04336071357114602,4.770723897650748,4.684002470508456
800000,7.4458976745605465,0.744900647609693,8.19079832217024,6.700997026950853,4.724875621890548,0.047305558823949476,4.772181180714497,4.677570063066598
810000,7.470677042007447,0.7315090362797606,8.202186078287207,6.739168005727686,4.721890547263682,0.0572658211581222,4.779156368421804,4.66462472610556
820000,7.491118049621582,0.7209938518774532,8.212111901499036,6.770124197744129,4.722885572139303,0.06763424962973388,4.790519821769037,4.655251322509569
830000,7.5102533340454105,0.7086945924842522,8.218947926529662,6.801558741561158,4.714427860696517,0.0715519060232708,4.785979766719788,4.642875954673246
840000,7.530624914169311,0.69753602097699,8.2281609351463,6.833088893192321,4.716417910447761,0.0800361295609561,4.796454040008717,4.636381780886804
850000,7.551471710205078,0.6852675138470852,8.236739224052164,6.866204196357993,4.719900497512438,0.08390278443360516,4.803803281946044,4.635997713078833
860000,7.569400358200073,0.6768141882960904,8.246214546496164,6.892586169903983,4.715422885572139,0.0839543946891059,4.799377280261245,4.631468490883034
870000,7.587698984146118,0.6668758812278072,8.254574865373925,6.920823102918311,4.7208955223880595,0.07942922794802607,4.8003247503360855,4.641466294440034
880000,7.605537700653076,0.6576834618399376,8.263221162493014,6.947854238813139,4.716915422885572,0.08769353558987616,4.804608958475448,4.629221887295696
890000,7.625239276885987,0.6471724833089453,8.272411760194933,6.9780667935770415,4.730348258706467,0.09026252315364448,4.820610781860112,4.640085735552822
900000,7.642307186126709,0.6365702911036591,8.278877477230369,7.00573689502305,4.740298507462687,0.08418992438373146,4.824488431846419,4.6561085830789555
910000,7.658426284790039,0.6280260837698974,8.286452368559937,7.030400201020141,4.744776119402985,0.08135659513457885,4.826132714537564,4.663419524268407
920000,7.674856090545655,0.6191174411369583,8.293973531682614,7.055738649408696,4.754228855721394,0.07659752936882679,4.83082638509022,4.677631326352567
930000,7.690240097045899,0.6089511009669638,8.299191198012862,7.081288996078935,4.762189054726368,0.06409227030920575,4.826281325035573,4.698096784417162
940000,7.7056437015533445,0.6008445294587901,8.306488231012136,7.1047991720945545,4.765174129353234,0.06882235409269878,4.833996483445933,4.696351775260535
950000,7.729081535339356,0.5827676710806541,8.31184920642001,7.146313864258702,4.763184079601991,0.07892121830687936,4.84210529790887,4.684262861295111
960000,7.744054985046387,0.574733674579232,8.31878865962562,7.169321310467155,4.772636815920398,0.06857916161911719,4.841215977539515,4.704057654301281
970000,7.7582848072052,0.5677051045261641,8.325989911731364,7.190579702679036,4.777114427860697,0.07112166080998389,4.8482360886706815,4.705992767050713
980000,7.771622800827027,0.5611279536259672,8.332750754452993,7.210494847201059,4.7756218905472645,0.06243533324453005,4.838057223791795,4.713186557302734
990000,7.785780763626098,0.5531318811716602,8.338912644797759,7.232648882454438,4.771641791044775,0.06271222723651454,4.83435401828129,4.708929563808261
1000000,7.799527597427368,0.5460027074655268,8.345530304892895,7.253524889961842,4.776119402985076,0.05562358152984538,4.831742984514921,4.720495821455231


==> minigrid/data/infonce_success_rate.csv <==
task,success_rate
Open yellow,97.58000000000001
Open purple,69.905
Open cyan,0.11000000000000001
Open green,0.1
Open red,0.0
Get purple key,93.835
Get cyan key,58.54499999999998
Get green key,56.64000000000001
Get red key,0.045000000000000005
Reach goal,0.0


==> minigrid/data/ours_score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,0.645785266160965,0.2651708323100084,0.9109560984709734,0.3806144338509566,0.365,0.19371370627810516,0.5587137062781051,0.17128629372189483
20000,0.8157524347305298,0.13848530215038593,0.9542377368809157,0.6772671325801439,0.47000000000000003,0.14352700094407325,0.6135270009440733,0.32647299905592675
30000,0.9037722587585449,0.13515322834396154,1.0389254871025064,0.7686190304145835,0.5766666666666667,0.16333333333333333,0.74,0.41333333333333333
40000,1.011084830760956,0.11509264589968528,1.1261774766606412,0.8959921848612706,0.72375,0.17848756959519615,0.9022375695951962,0.5452624304048038
50000,1.1113750517368317,0.10981338220317459,1.2211884339400063,1.001561669533657,0.868,0.18765926569183844,1.0556592656918384,0.6803407343081616
60000,1.1956409156322478,0.13566666746148662,1.3313075830937344,1.0599742481707612,0.9883333333333333,0.19847333993931446,1.1868066732726477,0.7898599933940188
70000,1.3186260104179381,0.19652131958023808,1.5151473299981761,1.1221046908377001,1.0985714285714285,0.1959227252916677,1.2944941538630963,0.9026487032797608
80000,1.3959757804870605,0.16170609405530198,1.5576818745423624,1.2342696864317586,1.19875,0.17650690496408347,1.3752569049640835,1.0222430950359165
90000,1.4939456462860108,0.19326899397610137,1.6872146402621122,1.3006766523099094,1.277777777777778,0.1637145965874835,1.4414923743652615,1.1140631811902943
100000,1.5139684319496154,0.18929690857594436,1.7032653405255598,1.324671523373671,1.342,0.1504360329176491,1.4924360329176491,1.191563967082351
110000,1.5279480457305907,0.1764988258974009,1.7044468716279917,1.3514492198331898,1.4975124378109455,0.13537458791257204,1.6328870257235175,1.3621378498983734
120000,1.5950963020324707,0.1960797718444544,1.7911760738769251,1.3990165301880162,1.6407960199004976,0.13064415164503354,1.7714401715455312,1.510151868255464
130000,1.6522759556770326,0.23878610900723604,1.8910620646842686,1.4134898466697965,1.7661691542288556,0.11667700895083156,1.8828461631796871,1.649492145278024
140000,1.7050984501838684,0.34893090588695225,2.0540293560708207,1.356167544296916,1.8547263681592043,0.10480403874594689,1.9595304069051511,1.7499223294132575
150000,1.7740543842315675,0.4457070477354206,2.219761431966988,1.328347336496147,1.9164179104477612,0.109719259399935,2.026137169847696,1.8066986510478262
160000,1.8658318638801574,0.550804094735142,2.4166359586152995,1.3150277691450154,1.9726368159203982,0.12835917312299375,2.100995989043392,1.8442776427974044
170000,2.0031916975975035,0.6869016901050171,2.690093387702521,1.3162900074924864,2.0288557213930347,0.16323867549268012,2.192094396885715,1.8656170459003545
180000,2.180694246292114,0.7876074371421996,2.968301683434314,1.3930868091499145,2.0786069651741292,0.21616099578694,2.294767960961069,1.8624459693871893
190000,2.421096611022949,0.9422857170284981,3.363382328051447,1.478810893994451,2.1452736318407966,0.2747133759480581,2.419987007788855,1.8705602558927383
200000,2.681736397743225,1.0220894538100107,3.7038258515532356,1.6596469439332142,2.2323383084577113,0.32997528846528434,2.5623135969229955,1.902363019992427
210000,2.9176645517349242,1.1394602122309163,4.057124763965841,1.778204339504008,2.3258706467661687,0.39787466606307637,2.7237453128292453,1.9279959807030924
220000,3.1421141624450684,1.243301536335618,4.385415698780687,1.8988126261094505,2.424875621890547,0.4622059237853596,2.887081545675907,1.9626696981051877
230000,3.353089785575867,1.334408514843569,4.687498300419436,2.018681270732298,2.53134328358209,0.5342264371883292,3.0655697207704193,1.9971168463937607
240000,3.566701900959015,1.4475663537792294,5.014268254738244,2.119135547179786,2.650248756218905,0.5985843798666162,3.2488331360855214,2.051664376352289
250000,3.7595038771629334,1.5512989638270656,5.310802840989999,2.2082049133358677,2.775621890547263,0.661779255773176,3.4374011463204392,2.113842634774087
260000,3.9325106263160707,1.6108408472656999,5.543351473581771,2.321669779050371,2.8960199004975125,0.7203335847061503,3.6163534852036627,2.175686315791362
270000,4.119441330432892,1.651171234462915,5.770612564895806,2.468270095969977,3.017910447761194,0.7553811804014976,3.7732916281626916,2.2625292673596964
280000,4.282761538028717,1.7086674322442208,5.991428970272938,2.5740941057844964,3.1407960199004976,0.8003026889562753,3.941098708856773,2.340493330944222
290000,4.438737797737121,1.743705637157194,6.182443434894315,2.6950321605799274,3.251741293532338,0.830453030779456,4.082194324311794,2.4212882627528822
300000,4.601659762859344,1.7957302529802863,6.397390015839631,2.805929509879058,3.3592039800995024,0.856654587768884,4.215858567868386,2.5025493923306183
310000,4.7366514801979065,1.8317107684794283,6.568362248677335,2.9049407117184782,3.4547263681592035,0.8773817683068434,4.332108136466047,2.57734459985236
320000,4.8740021824836735,1.871336393012198,6.745338575495872,3.002665789471475,3.5507462686567166,0.8979349757155866,4.448681244372303,2.65281129294113
330000,5.005760538578033,1.9242469479421838,6.930007486520217,3.0815135906358497,3.627363184079602,0.9144691386803993,4.541832322760001,2.712894045399203
340000,5.134494924545288,1.9778262122824768,7.112321136827765,3.1566687122628116,3.699004975124378,0.9354722280211087,4.634477203145487,2.7635327471032696
350000,5.223693096637726,2.002319402584658,7.226012499222384,3.221373694053068,3.7626865671641787,0.953675802980066,4.716362370144244,2.8090107641841127
360000,5.317443788051605,2.0365732710785553,7.354017059130161,3.28087051697305,3.8243781094527365,0.9712509371737139,4.79562904662645,2.853127172279023
370000,5.42040296792984,2.086320511460847,7.506723479390688,3.3340824564689933,3.8691542288557215,0.9855696278795973,4.854723856735319,2.883584600976124
380000,5.510010123252869,2.1185030880822477,7.628513211335116,3.391507035170621,3.907462686567164,0.9956818726505782,4.903144559217742,2.9117808139165855
390000,5.593045091629028,2.1357069727390465,7.7287520643680745,3.4573381188899814,3.9393034825870643,0.999298781398037,4.938602263985102,2.9400047011890273
400000,5.676503503322602,2.1704789699606235,7.846982473283225,3.506024533361978,3.9582089552238813,1.0022898957007824,4.9604988509246635,2.955919059523099
410000,5.756868076324463,2.198687585254805,7.955555661579268,3.558180491069658,3.98457711442786,1.0109336437220342,4.995510758149894,2.9736434707058255
420000,5.830491304397583,2.2168209077696717,8.047312212167254,3.6136703966279113,4.000497512437811,1.015277594720638,5.015775107158449,2.9852199177171723
430000,5.899924433231353,2.2185591853639735,8.118483618595327,3.68136524786738,4.024378109452736,1.0171530765714096,5.041531186024146,3.0072250328813266
440000,5.973520267009735,2.182627356794504,8.15614762380424,3.790892910215231,4.039800995024876,0.9991605595284648,5.0389615545533415,3.0406404354964116
450000,6.037208771705627,2.166936122684122,8.20414489438975,3.870272649021505,4.064179104477612,0.9927722012865965,5.056951305764208,3.071406903191015
460000,6.13177490234375,2.090623516667907,8.222398419011657,4.0411513856758425,4.097014925373134,0.9680785402014214,5.065093465574556,3.1289363851717127
470000,6.241177248954773,1.9771859506785179,8.218363199633291,4.263991298276255,4.141791044776118,0.9185978092182759,5.060388853994394,3.2231932355578423
480000,6.336799049377442,1.9024055619576972,8.23920461133514,4.434393487419745,4.190547263681592,0.8703881634423335,5.060935427123925,3.320159100239258
490000,6.421852850914002,1.8285201608583883,8.25037301177239,4.593332690055614,4.235323383084578,0.8181532667851962,5.053476649869774,3.4171701162993813
500000,6.502281618118286,1.7593592064466994,8.261640824564985,4.742922411671587,4.281094527363184,0.7600102980077927,5.041104825370977,3.521084229355391
510000,6.578964114189148,1.6896638453553294,8.268627959544478,4.889300268833819,4.325373134328358,0.6928338988643374,5.018207033192695,3.6325392354640207
520000,6.646755337715149,1.631507160813242,8.278262498528392,5.015248176901907,4.363681592039802,0.6259665430492308,4.989648135089032,3.737715048990571
530000,6.720983910560608,1.5603482238551216,8.28133213441573,5.160635686705486,4.412935323383085,0.5567428712498326,4.969678194632918,3.8561924521332522
540000,6.793646454811096,1.4885915248679726,8.282237979679069,5.3050549299431236,4.465671641791045,0.4955094006170308,4.961181042408075,3.970162241174014
550000,6.87569260597229,1.3987560579845468,8.274448663956838,5.476936547987743,4.515920398009951,0.4177033957589331,4.933623793768884,4.098217002251017
560000,6.937077808380127,1.3414341533567677,8.278511961736895,5.595643655023359,4.554726368159203,0.3544946316940547,4.909220999853257,4.200231736465149
570000,6.996846675872803,1.302372665590609,8.299219341463411,5.694474010282194,4.580597014925373,0.316701349943153,4.897298364868526,4.26389566498222
580000,7.0489888191223145,1.2572371415008732,8.306225960623188,5.791751677621441,4.602487562189055,0.26263238171736647,4.865119943906421,4.339855180471689
590000,7.113837862014771,1.1933422013676616,8.307180063382432,5.920495660647109,4.631840796019899,0.20857582234404215,4.840416618363942,4.423264973675857
600000,7.1647443771362305,1.1579858728430064,8.322730249979237,6.006758504293224,4.640796019900497,0.18478820183560202,4.825584221736099,4.456007818064895
610000,7.2107655048370365,1.124824372783286,8.335589877620322,6.08594113205375,4.659701492537313,0.15410362432956967,4.813805116866883,4.505597868207744
620000,7.256505966186523,1.0857183962612522,8.342224362447777,6.170787569925271,4.681094527363184,0.13208838106497497,4.813182908428159,4.549006146298209
630000,7.300476884841919,1.0458284219246465,8.346305306766565,6.254648462917272,4.69452736318408,0.09992943229264713,4.794456795476727,4.594597930891433
640000,7.339245367050171,1.018854288981533,8.358099656031705,6.320391078068638,4.711940298507462,0.08701348886167083,4.798953787369133,4.624926809645791
650000,7.37578010559082,0.9954391031684338,8.371219208759253,6.380341002422386,4.727363184079602,0.07478590019547678,4.8021490842750785,4.652577283884125
660000,7.4095227241516115,0.9734936965024027,8.383016420654014,6.436029027649209,4.733830845771145,0.06800651088414687,4.801837356655292,4.665824334886998
670000,7.440433692932129,0.9527937518017845,8.393227444733913,6.487639941130345,4.735323383084577,0.06280491079824682,4.798128293882823,4.67251847228633
680000,7.471759414672851,0.9318717692142394,8.403631183887091,6.539887645458612,4.745273631840796,0.0656565639256663,4.810930195766462,4.67961706791513
690000,7.5022846221923825,0.9136586427089662,8.41594326490135,6.5886259794834166,4.753233830845771,0.0713093447449509,4.824543175590722,4.68192448610082
700000,7.533031702041626,0.8992831403833609,8.432314842424987,6.633748561658265,4.7666666666666675,0.06757566963746856,4.834242336304136,4.699090997029199
710000,7.560877418518066,0.8819143130481846,8.44279173156625,6.678963105469881,4.778109452736318,0.07061172138989125,4.84872117412621,4.707497731346427
720000,7.588613891601563,0.8648052032812483,8.453419094882811,6.7238086883203145,4.788557213930349,0.0682245392635873,4.856781753193936,4.7203326746667615
730000,7.6124413967132565,0.8490847804149665,8.461526177128222,6.76335661629829,4.786567164179105,0.07569549965554272,4.862262663834647,4.710871664523562
740000,7.636715364456177,0.8339131157897276,8.470628480245905,6.802802248666449,4.788059701492538,0.07258227353168903,4.860641975024228,4.715477427960849
750000,7.658403062820435,0.8209188551472862,8.479321917967722,6.837484207673149,4.7800995024875625,0.07481898983923355,4.854918492326796,4.705280512648329
760000,7.681970548629761,0.806678747519927,8.488649296149688,6.875291801109834,4.787064676616916,0.0703166556977302,4.857381332314646,4.716748020919186
770000,7.703515529632568,0.7935791765814538,8.497094706214023,6.909936353051115,4.793034825870647,0.0728545771462109,4.865889403016858,4.720180248724436
780000,7.7236956596374515,0.7805551827000301,8.504250842337482,6.943140476937422,4.792039800995025,0.07031665569773035,4.862356456692755,4.721723145297295
790000,7.743040704727173,0.7680991003394797,8.511139805066653,6.974941604387693,4.787562189054727,0.07043096463338135,4.857993153688108,4.717131224421346
800000,7.760527801513672,0.7585313502000962,8.519059151713769,7.001996451313576,4.781592039800995,0.07523631737987198,4.856828357180867,4.706355722421123
810000,7.779140424728394,0.7480387616749068,8.5271791864033,7.031101663053487,4.7800995024875625,0.08156169803511706,4.86166120052268,4.698537804452445
820000,7.797066307067871,0.737236322898974,8.534302629966845,7.059829984168896,4.77363184079602,0.08635101969009842,4.859982860486118,4.687280821105922
830000,7.814085626602173,0.7270898688769215,8.541175495479095,7.086995757725251,4.776616915422887,0.0866143292340399,4.863231244656927,4.690002586188847
840000,7.828343296051026,0.7175000754622175,8.545843371513243,7.110843220588809,4.76318407960199,0.09249450676306167,4.855678586365052,4.670689572838928
850000,7.844130277633667,0.7077465749642693,8.551876852597935,7.136383702669398,4.766169154228856,0.08065227514093307,4.846821429369789,4.685516879087923
860000,7.860660219192505,0.6976601649801291,8.558320384172635,7.163000054212376,4.7646766169154215,0.07342481316312559,4.838101430078547,4.691251803752296
870000,7.876437759399414,0.6879033003105391,8.564341059709953,7.188534459088874,4.766666666666666,0.071595134060964,4.83826180072763,4.695071532605701
880000,7.891344022750855,0.6772954995764647,8.56863952232732,7.21404852317439,4.76865671641791,0.0793918245501441,4.848048540968054,4.689264891867766
890000,7.905579042434693,0.6684735911889823,8.574052633623674,7.237105451245711,4.770646766169154,0.0716987750157141,4.842345541184868,4.69894799115344
900000,7.9204583168029785,0.6600538605359879,8.580512177338967,7.260404456266991,4.783084577114428,0.06774943096735991,4.8508340080817876,4.715335146147068
910000,7.9332324981689455,0.6521678375131809,8.585400335682126,7.2810646606557645,4.778606965174129,0.07015631029043272,4.848763275464561,4.708450654883697
920000,7.9466992855072025,0.6431865048698373,8.58988579037704,7.303512780637365,4.783084577114428,0.06638389573779467,4.849468472852222,4.716700681376634
930000,7.960055494308472,0.6349553128324046,8.595010807140877,7.325100181476067,4.7880597014925375,0.06106243181120907,4.849122133303746,4.726997269681329
940000,7.971765995025635,0.6277539330002907,8.599519928025925,7.344012062025344,4.796019900497513,0.05088265741510676,4.84690255791262,4.745137243082406
950000,7.984774971008301,0.619582951984053,8.604357922992355,7.365192019024248,4.806467661691542,0.054701486881191676,4.861169148572734,4.75176617481035
960000,7.996984243392944,0.6124099185339685,8.609394161926913,7.384574324858976,4.804477611940298,0.06498396167035686,4.869461573610654,4.739493650269941
970000,8.008731698989868,0.60643744591044,8.615169144900308,7.402294253079428,4.804975124378109,0.06173165122088014,4.866706775598989,4.7432434731572295
980000,8.02101926803589,0.6001340242070649,8.621153292242955,7.420885243828825,4.813930348258706,0.06441585396871438,4.878346202227421,4.749514494289992
990000,8.031574916839599,0.5922425559348212,8.62381747277442,7.4393323609047775,4.812935323383085,0.06510383205156443,4.878039155434649,4.747831491331521
1000000,8.04242696762085,0.5842701689314796,8.62669713655233,7.45815679868937,4.809452736318408,0.05928753667216525,4.868740272990574,4.750165199646243


==> minigrid/data/ours_success_rate.csv <==
task,success_rate
Open yellow,97.63
Open purple,73.41999999999999
Open cyan,0.22000000000000003
Open green,0.11499999999999999
Open red,0.0
Get purple key,94.75
Get cyan key,62.735
Get green key,60.73999999999999
Get red key,0.030000000000000006
Reach goal,0.0


==> minigrid/data/ppo_large_score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,0.6630462020635605,0.18544049218506398,0.8484866942486244,0.4776057098784965,0.37,0.13453624047073712,0.5045362404707371,0.23546375952926288
20000,0.7661706686019898,0.15510698954662117,0.921277658148611,0.6110636790553686,0.4375,0.11739356881873896,0.554893568818739,0.32010643118126103
30000,0.8598906546831131,0.14300966697202874,1.0029003216551418,0.7168809877110843,0.545,0.156178316890235,0.701178316890235,0.38882168310976506
40000,0.9670116603374481,0.13603147734555096,1.103043137682999,0.8309801829918971,0.68375,0.18422557504320625,0.8679755750432062,0.4995244249567937
50000,1.056621503829956,0.11350212192014575,1.1701236257501018,0.9431193819098103,0.819,0.18576598181583195,1.0047659818158319,0.633234018184168
60000,1.12243292927742,0.10956281702899351,1.2319957463064135,1.0128701122484265,0.9358333333333333,0.19318420972970046,1.1290175430630338,0.7426491236036328
70000,1.179480069875717,0.10270680464668117,1.2821868745223983,1.0767732652290358,1.0457142857142858,0.19903337839238347,1.2447476641066693,0.8466809073219024
80000,1.2281247973442078,0.08730592287916383,1.3154307202233717,1.1408188744650438,1.14375,0.1855102759956979,1.329260275995698,0.9582397240043021
90000,1.271557080745697,0.08070306133391554,1.3522601420796125,1.1908540194117816,1.2194444444444446,0.17859620639384144,1.3980406508382859,1.0408482380506032
100000,1.315968406200409,0.09845576276309363,1.4144241689635024,1.2175126434373154,1.2865,0.16737756719465127,1.4538775671946513,1.1191224328053486
110000,1.3871601343154907,0.09094421148133947,1.4781043457968301,1.2962159228341512,1.4343283582089552,0.16248256566154054,1.5968109238704957,1.2718457925474147
120000,1.501906192302704,0.20619171197360817,1.708097904276312,1.2957144803290959,1.5800995024875624,0.15614600447496949,1.7362455069625318,1.423953498012593
130000,1.5339167356491088,0.22708279391823616,1.760999529567345,1.3068339417308725,1.7024875621890547,0.13452721599097014,1.8370147781800248,1.5679603461980847
140000,1.6188644409179687,0.37474043633904375,1.9936048772570123,1.244124004578925,1.7985074626865676,0.11636368171860295,1.9148711444051705,1.6821437809679647
150000,1.6977216362953187,0.5832532164059319,2.2809748527012506,1.1144684198893868,1.871641791044776,0.12573980968693035,1.9973816007317065,1.7459019813578456
160000,1.763345468044281,0.6669434265127471,2.430288894557028,1.096402041531534,1.9263681592039803,0.14009724104913865,2.066465400253119,1.7862709181548417
170000,1.8128806471824646,0.7811093568072502,2.593990003989715,1.0317712903752143,1.9696517412935326,0.18004795722066438,2.149699698514197,1.7896037840728682
180000,1.8544315695762634,0.9026422848205771,2.7570738543968405,0.9517892847556864,2.003482587064677,0.2429577934412207,2.2464403805058977,1.760524793623456
190000,1.8893839478492738,0.9882457690172712,2.877629716866545,0.9011381788320025,2.0328358208955226,0.29951901575854956,2.3323548366540723,1.733316805136973
200000,1.9221364259719849,1.075113795303575,2.99725022127556,0.8470226306684099,2.0636815920398015,0.3690576639467586,2.43273925598656,1.6946239280930429
210000,1.960392701625824,1.1912106668559492,3.1516033684817732,0.7691820347698748,2.092537313432836,0.4414267244185217,2.5339640378513577,1.6511105890143145
220000,1.9837411999702455,1.2201664630054048,3.2039076629756504,0.7635747369648407,2.1069651741293534,0.48119638572480256,2.588161559854156,1.6257687884045509
230000,2.0047024965286253,1.261146178287879,3.265848674816504,0.7435563182407463,2.121890547263681,0.5380603340206925,2.6599508812843737,1.5838302132429884
240000,2.036010193824768,1.299737954659372,3.33574814848414,0.736272239165396,2.136318407960199,0.5771624615454067,2.713480869505606,1.5591559464147924
250000,2.054120993614197,1.3322941241183888,3.386415117732586,0.7218268694958081,2.144776119402985,0.5991687929907545,2.7439449123937396,1.5456073264122305
260000,2.0991607308387756,1.3941393459341862,3.493300076772962,0.7050213849045894,2.160199004975124,0.6284462424003654,2.7886452473754892,1.5317527625747585
270000,2.1515257000923156,1.419587623784315,3.571113323876631,0.7319380763080006,2.178606965174129,0.6481899750889754,2.826796940263104,1.5304169900851536
280000,2.201431727409363,1.472730252952372,3.6741619803617347,0.7287014744569908,2.190049751243781,0.6495188265721265,2.8395685778159074,1.5405309246716548
290000,2.237456798553467,1.4913407699653538,3.7287975685188206,0.746116028588113,2.2034825870646766,0.6424943117415761,2.845976898806253,1.5609882753231004
300000,2.259843099117279,1.5142859468914258,3.7741290460087047,0.7455571522258531,2.208457711442786,0.6296921589508496,2.838149870393636,1.5787655524919364
310000,2.282981038093567,1.5373862702924213,3.820367308385988,0.7455947678011456,2.2134328358208952,0.612257532139251,2.825690367960146,1.6011753036816443
320000,2.3174722671508787,1.5764006076617423,3.893872874812621,0.7410716594891364,2.2328358208955223,0.637036653287114,2.8698724741826362,1.5957991676084085
330000,2.3481056690216064,1.6174765245860752,3.9655821936076814,0.7306291444355313,2.260696517412935,0.6649945615469034,2.9256910789598383,1.5957019558660317
340000,2.3735677003860474,1.6527478977157661,4.026315598101814,0.7208198026702812,2.27910447761194,0.6764246507636228,2.955529128375563,1.6026798268483171
350000,2.4028430461883543,1.6847370601642944,4.0875801063526485,0.71810598602406,2.300497512437811,0.6971858910143972,2.997683403452208,1.6033116214234138
360000,2.436065912246704,1.7192575806634034,4.1553234929101075,0.7168083315833007,2.3228855721393034,0.7248858657256011,3.0477714378649043,1.5979997064137024
370000,2.463132357597351,1.7570579738792895,4.2201903314766405,0.7060743837180616,2.337313432835821,0.7516680295271329,3.0889814623629537,1.5856454033086882
380000,2.4866477727890013,1.7969186253736873,4.283566398162689,0.689729147415314,2.355721393034826,0.7873069486422759,3.143028341677102,1.56841444439255
390000,2.5056064128875732,1.8316119891114204,4.337218401998994,0.6739944237761528,2.371641791044776,0.8314474837264795,3.2030892747712554,1.5401943073182962
400000,2.523569655418396,1.8646263810000194,4.388196036418416,0.6589432744183767,2.391542288557214,0.8675996429043829,3.259141931461597,1.523942645652831
410000,2.5450061082839968,1.896145363459432,4.441151471743429,0.6488607448245647,2.4154228855721387,0.9160479425627454,3.331470828134884,1.4993749430093932
420000,2.5605150938034056,1.925510172991938,4.486025266795344,0.6350049208114676,2.4308457711442784,0.9390320250295451,3.3698777961738235,1.4918137461147332
430000,2.57728453874588,1.951897656723608,4.529182195469488,0.6253868820222721,2.441293532338308,0.9549493023688742,3.3962428347071825,1.4863442299694338
440000,2.5938321948051453,1.9776959870660744,4.571528181871219,0.6161362077390709,2.4572139303482587,0.9756863290919429,3.432900259440202,1.4815276012563159
450000,2.607624614238739,2.0050843861479506,4.6127090003866895,0.6025402280907883,2.471641791044776,1.0032861034476428,3.474927894492419,1.468355687597133
460000,2.619977390766144,2.0261045298460476,4.6460819206121915,0.5938728609200963,2.47363184079602,1.0133286630369214,3.4869605038329414,1.4603031777590987
470000,2.632757639884949,2.0523231462698943,4.685080786154844,0.5804344936150545,2.480099502487562,1.0324869520750817,3.5125864545626433,1.4476125504124802
480000,2.6433276295661927,2.074421864382886,4.7177494939490785,0.5689057651833069,2.4840796019900497,1.0380118626558095,3.522091464645859,1.4460677393342403
490000,2.657425951957703,2.0932796944609966,4.7507056464187,0.5641462574967062,2.4930348258706467,1.0410034942509545,3.534038320121601,1.4520313316196922
500000,2.668560791015625,2.113251611272994,4.781812402288619,0.5553091797426308,2.497014925373134,1.0552904949641424,3.5523054203372766,1.4417244304089918
510000,2.690248119831085,2.1263979000310376,4.816646019862123,0.5638502198000475,2.5039800995024875,1.0618856103549823,3.5658657098574698,1.4420944891475052
520000,2.7021782040596007,2.141037774320274,4.843215978379875,0.5611404297393268,2.5109452736318407,1.0648394584167058,3.5757847320485467,1.446105815215135
530000,2.708935499191284,2.1563460283497005,4.865281527540985,0.5525894708415837,2.5109452736318407,1.062195579459611,3.5731408530914517,1.4487496941722298
540000,2.720386826992035,2.1717500576887847,4.89213688468082,0.5486367693032501,2.5084577114427864,1.0723229402590142,3.580780651701801,1.4361347711837722
550000,2.7371365070343017,2.1809814071163265,4.918117914150628,0.5561550999179752,2.5104477611940297,1.0643794628791863,3.574827224073216,1.4460682983148434
560000,2.750331723690033,2.1891068741296626,4.939438597819695,0.5612248495603702,2.5134328358208955,1.0632174871420845,3.57665032296298,1.450215348678811
570000,2.784302270412445,2.190748975751574,4.9750512461640195,0.5935532946608713,2.5199004975124373,1.0491032165479777,3.5690037140604147,1.4707972809644596
580000,2.7991785764694215,2.202099145666875,5.0012777221362965,0.5970794308025464,2.523880597014925,1.0498220956495663,3.5737026926644915,1.4740585013653589
590000,2.8236866354942323,2.2096545846254543,5.033341220119686,0.614032050868778,2.533333333333333,1.0482430041302575,3.5815763374635905,1.4850903292030757
600000,2.847243869304657,2.2188351578224923,5.066079027127149,0.6284087114821646,2.5432835820895523,1.0479218220105517,3.591205404100104,1.4953617600790006
610000,2.8659470319747924,2.229464919296701,5.095411951271494,0.6364821126780913,2.5492537313432835,1.045782978475154,3.5950367098184373,1.5034707528681295
620000,2.8847865223884583,2.240257245043778,5.125043767432237,0.6445292773446805,2.5592039800995026,1.0541681616829979,3.6133721417825004,1.5050358184165047
630000,2.9001047134399416,2.2515269022315443,5.151631615671485,0.6485778112083973,2.569154228855721,1.062324085233772,3.6314783140894935,1.5068301436219491
640000,2.910774254798889,2.263029666109193,5.173803920908082,0.647744588689696,2.576616915422885,1.0623456372638518,3.6389625526867366,1.5142712781590333
650000,2.9272767424583437,2.2739723204534044,5.201249062911748,0.6533044220049393,2.586567164179104,1.0674267034941984,3.653993867673303,1.5191404606849057
660000,2.9417986631393434,2.2842644072139304,5.226063070353273,0.6575342559254129,2.5990049751243776,1.0763649110533968,3.6753698861777746,1.5226400640709807
670000,2.9540847897529603,2.2957220338693993,5.249806823622359,0.658362755883561,2.6029850746268655,1.087056821128988,3.6900418957558534,1.5159282534978775
680000,2.9664331316947936,2.306918890808207,5.273352022503,0.6595142408865868,2.608457711442786,1.09090547281833,3.699363184261116,1.517552238624456
690000,2.9763238430023193,2.316417306457704,5.292741149460023,0.6599065365446153,2.6059701492537313,1.0879945247286218,3.693964673982353,1.5179756245251095
700000,2.990971529483795,2.3284742159206484,5.319445745404444,0.6624973135631467,2.612437810945274,1.0923983137524567,3.7048361246977306,1.5200394971928173
710000,3.0075839877128603,2.3388569899302465,5.346440977643107,0.6687269977826138,2.6213930348258705,1.0986409582523424,3.720033993078213,1.522752076573528
720000,3.0216057181358336,2.3485743102446355,5.370180028380469,0.6730314078911981,2.621890547263681,1.093169669012718,3.715060216276399,1.5287208782509631
730000,3.034792923927307,2.359621666662611,5.394414590589918,0.675171257264696,2.628358208955224,1.0927168426746676,3.721075051629892,1.5356413662805566
740000,3.0490487217903137,2.3708499990829384,5.4198987208732525,0.6781987227073754,2.641293532338308,1.0971214171978219,3.7384149495361303,1.5441721151404864
750000,3.0656410574913027,2.3845956276652798,5.450236685156582,0.6810454298260229,2.654726368159204,1.1101178204175153,3.7648441885767197,1.5446085477416889
760000,3.0784546017646788,2.3962537929148264,5.474708394679505,0.6822008088498523,2.6597014925373132,1.119264115211423,3.778965607748736,1.5404373773258901
770000,3.089429724216461,2.4075443813935675,5.496974105610029,0.6818853428228935,2.6691542288557213,1.131160475654375,3.8003147045100962,1.5379937532013463
780000,3.1036850094795225,2.4198437626851725,5.5235287721646955,0.68384124679435,2.6791044776119404,1.1402313239392587,3.8193358015511993,1.5388731536726816
790000,3.1144910931587217,2.4305934434328265,5.545084536591548,0.6838976497258953,2.6920398009950244,1.153845900615532,3.8458857016105563,1.5381939003794924
800000,3.122618246078491,2.4398102791684333,5.562428525246924,0.6828079669100577,2.6920398009950253,1.153208611540061,3.8452484125350863,1.5388311894549642
810000,3.1300724864006044,2.4473640143478206,5.577436500748425,0.6827084720527838,2.6850746268656716,1.146368521941921,3.8314431488075926,1.5387061049237505
820000,3.138559913635254,2.457375355534555,5.595935269169809,0.681184558100699,2.691044776119403,1.1553572499407785,3.846402026060182,1.5356875261786247
830000,3.1510161399841308,2.4665357349352925,5.617551874919423,0.6844804050488382,2.7009950248756223,1.1643862765869122,3.8653813014625342,1.53660874828871
840000,3.1630237340927123,2.4754591887081894,5.638482922800902,0.6875645453845229,2.7074626865671645,1.170774361746793,3.8782370483139577,1.5366883248203715
850000,3.17510404586792,2.485423929014019,5.660527974881939,0.6896801168539008,2.7094527363184078,1.171567742798487,3.881020479116895,1.5378849935199208
860000,3.1851279377937316,2.4966608578553315,5.681788795649063,0.6884670799384001,2.717910447761194,1.1796439557678597,3.897554403529054,1.5382664919933344
870000,3.1935333967208863,2.506029659582605,5.699563056303491,0.6875037371382815,2.7218905472636816,1.1782129215354318,3.9001034687991134,1.5436776257282498
880000,3.2082585453987122,2.513595326340919,5.721853871739631,0.694663219057793,2.7308457711442786,1.1799531970753898,3.9107989682196687,1.5508925740688888
890000,3.2169296383857726,2.523791244373469,5.740720882759241,0.6931383940123035,2.734825870646766,1.1852372158100442,3.9200630864568105,1.549588654836722
900000,3.225223219394684,2.533512973070848,5.758736192465532,0.691710246323836,2.748258706467662,1.1964531793558961,3.9447118858235584,1.551805527111766
910000,3.2366557002067564,2.5416458579022247,5.778301558108981,0.6950098423045317,2.7651741293532335,1.2140053806026052,3.9791795099558387,1.5511687487506283
920000,3.246293377876282,2.5504264463631094,5.796719824239391,0.6958669315131725,2.775124378109452,1.2260987866795894,4.0012231647890415,1.5490255914298627
930000,3.2581610441207887,2.5573724143826673,5.815533458503456,0.7007886297381214,2.783084577114428,1.2301928391212544,4.013277416235683,1.5528917379931735
940000,3.265682113170624,2.565793763389213,5.831475876559837,0.699888349781411,2.783582089552239,1.2361562302910918,4.019738319843331,1.5474258592611472
950000,3.2741400718688967,2.5741768202996558,5.848316892168553,0.6999632515692409,2.7830845771144275,1.238534606335174,4.021619183449602,1.5445499707792534
960000,3.2833667039871215,2.5821259125255427,5.865492616512665,0.7012407914615788,2.78457711442786,1.239565093390404,4.024142207818264,1.545012021037456
970000,3.2939568638801573,2.58743500064002,5.881391864520177,0.7065218632401371,2.791542288557214,1.2441043361064352,4.035646624663649,1.5474379524507786
980000,3.3063630938529966,2.5936681724181034,5.9000312662711,0.7126949214348932,2.7955223880597013,1.2491277122789042,4.044650100338606,1.5463946757807971
990000,3.319539260864258,2.597181717180154,5.916720978044411,0.7223575436841041,2.797512437810945,1.242692160133118,4.040204597944063,1.554820277677827
1000000,3.3308174133300783,2.6020009268411806,5.932818340171259,0.7288164864888977,2.8044776119402983,1.2443283373226226,4.0488059492629205,1.5601492746176757


==> minigrid/data/ppo_large_success_rate.csv <==
task,success_rate
Open yellow,97.785
Open purple,19.490000000000002
Open cyan,0.015
Open green,0.005
Open red,0.0
Get purple key,91.47500000000001
Get cyan key,15.26
Get green key,14.49
Get red key,0.0
Reach goal,0.0


==> procgen/data/ppo_infonce_v1_large-hard-reward.csv <==
step,reward_mean,reward_std,reward_mean_plus_std,reward_mean_minus_std
163840,2.4539999999999997,0.6883051648796484,3.142305164879648,1.7656948351203514
327680,2.4799999999999995,0.4023928428786973,2.882392842878697,2.077607157121302
491520,2.718,0.3280792587165485,3.0460792587165484,2.3899207412834516
655360,2.6780000000000004,0.4393131001916515,3.1173131001916516,2.238686899808349
819200,2.758,0.4152541390522194,3.1732541390522195,2.3427458609477805
983040,2.5100000000000002,0.31012900541548827,2.8201290054154886,2.199870994584512
1146880,2.4379999999999997,0.3406405730385034,2.778640573038503,2.0973594269614964
1310720,2.72,0.4789989561575266,3.198998956157527,2.2410010438424735
1474560,2.502,0.49488988674249546,2.9968898867424953,2.007110113257504
1638400,2.5439999999999996,0.4544711211947356,2.998471121194735,2.089528878805264
1802240,2.3499999999999996,0.437926934545022,2.7879269345450215,1.9120730654549776
1966080,2.3579999999999997,0.2117451298141234,2.569745129814123,2.146254870185876
2129920,2.676,0.41816743058253597,3.094167430582536,2.2578325694174644
2293760,2.444,0.460590924791186,2.904590924791186,1.9834090752088138
2457600,2.244,0.3108440123277268,2.554844012327727,1.9331559876722735
2621440,2.3400000000000003,0.40368304398376703,2.743683043983767,1.9363169560162332
2785280,2.212,0.41028770393469016,2.62228770393469,1.80171229606531
2949120,2.56,0.26015380066414556,2.8201538006641456,2.2998461993358545
3112960,2.7760000000000002,0.3853102645920558,3.161310264592056,2.3906897354079444
3276800,2.492,0.5918918820190052,3.0838918820190053,1.9001081179809947
3440640,2.52,0.5414055781020362,3.061405578102036,1.9785944218979639
3604480,2.608,0.3813869426186481,2.989386942618648,2.226613057381352
3768320,2.794,0.2623051657897725,3.0563051657897726,2.5316948342102275
3932160,2.656,0.4491592145331096,3.10515921453311,2.2068407854668903
4096000,2.818,0.514233410038671,3.332233410038671,2.303766589961329
4259840,2.9080000000000004,0.5716082574630985,3.4796082574630987,2.336391742536902
4423680,2.684,0.3829151342007782,3.0669151342007783,2.301084865799222
4587520,2.742,0.2878124389250749,3.0298124389250747,2.4541875610749253
4751360,2.8600000000000003,0.6473329900445365,3.507332990044537,2.2126670099554637
4915200,3.038,0.5208032257964615,3.5588032257964612,2.5171967742035384
5079040,3.329999999999999,0.7551556131023592,4.0851556131023585,2.57484438689764
5242880,3.0740000000000003,0.6485707363117765,3.722570736311777,2.4254292636882235
5406720,3.2960000000000003,0.4840495842369871,3.7800495842369872,2.8119504157630133
5570560,3.188,0.6054552006548461,3.7934552006548463,2.582544799345154
5734400,3.3620000000000005,0.6199645151135668,3.9819645151135674,2.7420354848864337
5898240,3.6420000000000003,0.6638343166784917,4.305834316678492,2.9781656833215084
6062080,3.7359999999999998,0.5997866287272499,4.3357866287272495,3.13621337127275
6225920,3.47,0.753777155398066,4.223777155398066,2.7162228446019343
6389760,3.9080000000000004,0.7773390508651935,4.685339050865194,3.130660949134807
6553600,3.838,0.80157095755772,4.63957095755772,3.03642904244228
6717440,3.8260000000000005,1.0215302247119271,4.847530224711928,2.8044697752880734
6881280,3.722,0.7939999999999999,4.516,2.928
7045120,4.017999999999999,1.3663513457379841,5.384351345737983,2.651648654262015
7208960,4.090000000000001,0.7947955712005446,4.884795571200545,3.2952044287994564
7372800,3.694,0.8971978600063645,4.591197860006364,2.7968021399936354
7536640,4.304,0.5935520196242281,4.897552019624229,3.710447980375772
7700480,4.184,1.0514295031051772,5.235429503105177,3.132570496894823
7864320,4.327999999999999,1.3121951074440112,5.64019510744401,3.0158048925559884
8028160,4.156000000000001,1.3877694332993502,5.543769433299351,2.7682305667006504
8192000,4.164,1.3028522556299313,5.466852255629931,2.8611477443700686
8355840,4.422,1.0249858535609162,5.446985853560916,3.3970141464390835
8519680,4.436,1.1194927422721417,5.555492742272142,3.3165072577278583
8683520,4.424000000000001,1.147790921727472,5.571790921727473,3.2762090782725295
8847360,4.592,1.1545111519599975,5.746511151959997,3.437488848040002
9011200,4.549999999999999,1.1454344154075344,5.695434415407533,3.4045655845924645
9175040,4.724000000000001,1.1085413839816718,5.832541383981673,3.615458616018329
9338880,4.556,1.2910398909406324,5.847039890940632,3.2649601090593676
9502720,4.496,1.2268268011418726,5.722826801141873,3.2691731988581276
9666560,4.561999999999999,1.3277785960016075,5.889778596001607,3.234221403998392
9830400,4.936,1.1675547096389103,6.10355470963891,3.7684452903610897
9994240,5.098000000000001,1.3208012719557776,6.418801271955778,3.7771987280442234
10158080,4.818,1.0019361257086203,5.81993612570862,3.8160638742913795
10321920,5.406000000000001,1.4241924027321589,6.830192402732159,3.9818075972678417
10485760,5.321999999999999,1.427177634353902,6.749177634353901,3.894822365646097
10649600,5.01,1.4603081866510232,6.470308186651023,3.5496918133489768
10813440,5.418000000000001,1.3735341277157984,6.791534127715799,4.044465872284203
10977280,5.108,1.3214900680671045,6.429490068067104,3.786509931932895
11141120,5.35,1.2400725785211122,6.590072578521112,4.109927421478887
11304960,5.497999999999999,1.5077784983212887,7.005778498321288,3.9902215016787106
11468800,5.481999999999999,1.4089556416012534,6.890955641601253,4.073044358398746
11632640,5.577999999999999,1.5260262120946677,7.104026212094667,4.0519737879053315
11796480,5.506,1.5497367518388405,7.0557367518388405,3.95626324816116
11960320,5.6739999999999995,1.5856872327164648,7.259687232716464,4.088312767283535
12124160,6.044,1.5883526056893034,7.632352605689303,4.455647394310696
12288000,5.7139999999999995,1.388871484335394,7.1028714843353935,4.3251285156646055
12451840,5.936,1.4966308830169182,7.432630883016918,4.439369116983082
12615680,6.176,1.5587892737634554,7.734789273763456,4.617210726236545
12779520,6.062000000000001,1.310158769004734,7.372158769004735,4.751841230995267
12943360,6.438,1.4591627736479573,7.897162773647957,4.978837226352042
13107200,6.006,1.2508892836698216,7.256889283669822,4.7551107163301785
13271040,6.026,1.3939024356101828,7.419902435610183,4.632097564389817
13434880,6.353999999999999,1.4877916520803576,7.841791652080357,4.866208347919642
13598720,6.101999999999999,1.687731021223465,7.7897310212234645,4.414268978776534
13762560,6.529999999999999,1.50952310349991,8.03952310349991,5.02047689650009
13926400,6.57,1.6749746266734908,8.244974626673491,4.89502537332651
14090240,6.706,1.9358109411820155,8.641810941182015,4.770189058817985
14254080,6.574,1.6169366097655158,8.190936609765515,4.9570633902344845
14417920,6.5920000000000005,1.4908843013460167,8.082884301346017,5.101115698653984
14581760,7.1259999999999994,1.7724570516658509,8.89845705166585,5.353542948334148
14745600,6.724000000000001,1.6879526059697292,8.41195260596973,5.0360473940302715
14909440,7.002000000000001,1.7944904569264224,8.796490456926422,5.207509543073578
15073280,6.912000000000001,1.7224679967999403,8.634467996799941,5.1895320032000605
15237120,7.446000000000001,1.7880055928324161,9.234005592832418,5.6579944071675845
15400960,7.140000000000001,1.8334884782839513,8.973488478283953,5.3065115217160495
15564800,7.339999999999999,1.8623855669543834,9.202385566954382,5.477614433045615
15728640,7.136,1.672143534508925,8.808143534508925,5.463856465491075
15892480,7.194,1.6259163570122543,8.819916357012254,5.568083642987745
16056320,7.5920000000000005,1.622669405639978,9.21466940563998,5.969330594360023
16220160,7.491999999999999,1.861874324437608,9.353874324437607,5.630125675562391
16384000,7.532000000000001,1.6598361364905876,9.191836136490588,5.872163863509414
16547840,7.764,1.6288351666144736,9.392835166614473,6.135164833385526
16711680,7.480000000000001,1.8874533106808231,9.367453310680824,5.592546689319178
16875520,7.776000000000001,1.9451231323492093,9.72112313234921,5.830876867650791
17039360,7.659999999999999,1.8558448210990055,9.515844821099005,5.804155178900993
17203200,7.458,1.6617207948388923,9.119720794838893,5.796279205161108
17367040,7.7379999999999995,1.88041378425069,9.61841378425069,5.8575862157493095
17530880,7.939999999999998,1.9533560863293717,9.89335608632937,5.986643913670626
17694720,7.547999999999999,1.7103262846603275,9.258326284660328,5.837673715339672
17858560,7.999999999999998,1.749102627063375,9.749102627063372,6.250897372936623
18022400,7.8420000000000005,1.966630621138601,9.808630621138601,5.875369378861399
18186240,7.822000000000001,2.1933618032600095,10.01536180326001,5.628638196739992
18350080,8.026,1.759000852757042,9.785000852757042,6.266999147242958
18513920,8.178,2.1327062620060926,10.310706262006093,6.045293737993909
18677760,8.171999999999999,1.6629179173970075,9.834917917397007,6.509082082602991
18841600,8.172,1.8333619391707683,10.005361939170768,6.338638060829233
19005440,8.652000000000001,1.8646436656905792,10.51664366569058,6.787356334309422
19169280,8.819999999999999,1.6339155424929406,10.45391554249294,7.186084457507058
19333120,8.498,2.235324584931683,10.733324584931683,6.262675415068316
19496960,8.124,1.5196262698440033,9.643626269844004,6.604373730155997
19660800,8.498,1.6129835709020721,10.110983570902071,6.885016429097927
19824640,9.017999999999999,1.77767151071282,10.795671510712818,7.240328489287179
19988480,8.634,1.603746862818444,10.237746862818444,7.030253137181557
20152320,8.828,1.6997929285651239,10.527792928565123,7.1282070714348755
20316160,8.965999999999998,2.1042823004530544,11.070282300453052,6.8617176995469435
20480000,8.790000000000001,1.7287278559680814,10.518727855968082,7.0612721440319195
20643840,9.194,2.097447019593105,11.291447019593106,7.096552980406896
20807680,8.746,2.18900982181442,10.93500982181442,6.556990178185581
20971520,8.861999999999998,2.155522210509555,11.017522210509554,6.706477789490443
21135360,9.012000000000002,1.9230018200719419,10.935001820071944,7.08899817992806
21299200,9.098000000000003,1.7020329021496619,10.800032902149665,7.395967097850341
21463040,8.812000000000001,1.6503623844477309,10.462362384447733,7.16163761555227
21626880,9.322,1.2478605691342282,10.569860569134228,8.07413943086577
21790720,9.158000000000001,2.082526350373507,11.240526350373509,7.075473649626494
21954560,9.139999999999997,1.7950376040629343,10.93503760406293,7.3449623959370625
22118400,8.848,1.6317401753955805,10.47974017539558,7.21625982460442
22282240,9.294,1.7071391273121241,11.001139127312126,7.586860872687876
22446080,9.212,1.6825266714082128,10.894526671408212,7.529473328591787
22609920,9.318000000000001,1.4736471762263856,10.791647176226387,7.844352823773615
22773760,9.404,1.7036384592982161,11.107638459298215,7.700361540701784
22937600,9.276,1.7798157207980831,11.055815720798083,7.496184279201916
23101440,9.772000000000002,1.749107200831327,11.521107200831329,8.022892799168675
23265280,9.495999999999999,1.6165345650495695,11.112534565049568,7.879465434950429
23429120,9.82,1.706786454129514,11.526786454129514,8.113213545870487
23592960,9.495999999999999,2.0742767414209706,11.570276741420969,7.4217232585790285
23756800,9.92,1.6271447384913242,11.547144738491324,8.292855261508675
23920640,9.544,1.9896492153140966,11.533649215314098,7.554350784685904
24084480,9.766,1.865841365175507,11.631841365175507,7.900158634824493
24248320,9.796,1.553545622117355,11.349545622117354,8.242454377882645
24412160,9.870000000000001,1.964591560604901,11.834591560604903,7.9054084393951
24576000,9.898,1.8705175754319978,11.768517575431998,8.027482424568001
24739840,10.026,1.4315599882645507,11.457559988264551,8.594440011735449
24903680,10.108,1.4290752254517605,11.537075225451762,8.67892477454824


==> procgen/data/ppo_infonce_v1_large-hard-success.csv <==
step,success_mean,success_std,success_mean_plus_std,success_mean_minus_std
163840,0.14899999999999997,0.06456779382943172,0.2135677938294317,0.08443220617056825
327680,0.15299999999999997,0.029681644159311658,0.18268164415931162,0.12331835584068832
491520,0.16499999999999998,0.028722813232690148,0.19372281323269014,0.13627718676730982
655360,0.16099999999999998,0.045923850012820136,0.2069238500128201,0.11507614998717984
819200,0.175,0.034999999999999996,0.21,0.13999999999999999
983040,0.152,0.027495454169735044,0.17949545416973503,0.12450454583026495
1146880,0.142,0.03736308338453881,0.1793630833845388,0.10463691661546118
1310720,0.16499999999999998,0.043646305685590386,0.20864630568559037,0.1213536943144096
1474560,0.15799999999999997,0.04512205669071391,0.20312205669071387,0.11287794330928606
1638400,0.161,0.043920382511995495,0.2049203825119955,0.11707961748800451
1802240,0.14300000000000002,0.036069377593742874,0.1790693775937429,0.10693062240625714
1966080,0.14200000000000002,0.02135415650406262,0.16335415650406263,0.12064584349593739
2129920,0.16499999999999998,0.030740852297878794,0.19574085229787877,0.1342591477021212
2293760,0.144,0.0397994974842648,0.18379949748426477,0.10420050251573519
2457600,0.12799999999999997,0.025612496949731396,0.15361249694973136,0.10238750305026859
2621440,0.142,0.0342928563989645,0.17629285639896447,0.10770714360103549
2785280,0.12200000000000003,0.040199502484483556,0.1621995024844836,0.08180049751551646
2949120,0.15,0.022360679774997894,0.1723606797749979,0.1276393202250021
3112960,0.174,0.04630334761116091,0.22030334761116088,0.1276966523888391
3276800,0.15600000000000003,0.051224993899462785,0.2072249938994628,0.10477500610053725
3440640,0.15300000000000002,0.04450842616853577,0.1975084261685358,0.10849157383146425
3604480,0.161,0.03672873534441391,0.19772873534441393,0.12427126465558609
3768320,0.174,0.02289104628451919,0.19689104628451917,0.1511089537154808
3932160,0.15700000000000003,0.038483762809787714,0.19548376280978774,0.11851623719021231
4096000,0.16899999999999998,0.04276680956068619,0.21176680956068616,0.1262331904393138
4259840,0.186,0.05730619512757761,0.24330619512757762,0.12869380487242238
4423680,0.15599999999999997,0.031048349392520047,0.18704834939252002,0.12495165060747992
4587520,0.15699999999999997,0.02794637722496424,0.1849463772249642,0.12905362277503574
4751360,0.16999999999999998,0.04939635614091387,0.21939635614091385,0.12060364385908612
4915200,0.184,0.04737087712930804,0.23137087712930804,0.13662912287069195
5079040,0.223,0.06558200972827838,0.2885820097282784,0.15741799027172163
5242880,0.189,0.05769748694700663,0.24669748694700663,0.13130251305299337
5406720,0.20800000000000002,0.04166533331199931,0.24966533331199933,0.1663346666880007
5570560,0.20299999999999999,0.04648655719667784,0.24948655719667784,0.15651344280332213
5734400,0.21100000000000002,0.04887739763939975,0.25987739763939977,0.16212260236060028
5898240,0.24,0.05291502622129181,0.2929150262212918,0.1870849737787082
6062080,0.24500000000000002,0.04904079934095691,0.29404079934095695,0.1959592006590431
6225920,0.21599999999999997,0.054442630355264796,0.2704426303552648,0.16155736964473516
6389760,0.24899999999999994,0.053749418601506754,0.3027494186015067,0.1952505813984932
6553600,0.246,0.059025418253494825,0.30502541825349483,0.18697458174650516
6717440,0.252,0.07730459236035075,0.32930459236035076,0.17469540763964925
6881280,0.25,0.06371812928829595,0.31371812928829595,0.18628187071170405
7045120,0.262,0.11079711187571632,0.37279711187571635,0.15120288812428367
7208960,0.26599999999999996,0.05678027826631356,0.3227802782663135,0.20921972173368641
7372800,0.23299999999999996,0.05899999999999999,0.2919999999999999,0.17399999999999996
7536640,0.284,0.049839743177508444,0.3338397431775084,0.23416025682249153
7700480,0.26700000000000007,0.07988116173416608,0.34688116173416617,0.18711883826583398
7864320,0.28700000000000003,0.09154780172128657,0.3785478017212866,0.19545219827871346
8028160,0.263,0.10276672613253766,0.3657667261325377,0.16023327386746233
8192000,0.26899999999999996,0.10084145972763385,0.3698414597276338,0.1681585402723661
8355840,0.29300000000000004,0.0734914961066925,0.3664914961066925,0.21950850389330753
8519680,0.28700000000000003,0.08978307190111062,0.37678307190111066,0.1972169280988894
8683520,0.28500000000000003,0.08321658488546618,0.3682165848854662,0.20178341511453385
8847360,0.30400000000000005,0.08380930735902786,0.3878093073590279,0.22019069264097219
9011200,0.30100000000000005,0.08080222769206305,0.38180222769206307,0.220197772307937
9175040,0.31700000000000006,0.08331266410336426,0.4003126641033643,0.23368733589663582
9338880,0.292,0.0903105752390051,0.3823105752390051,0.20168942476099488
9502720,0.29200000000000004,0.09271461589199408,0.3847146158919941,0.19928538410800595
9666560,0.296,0.10307278981380101,0.399072789813801,0.19292721018619896
9830400,0.33000000000000007,0.08671793355471519,0.41671793355471526,0.24328206644528488
9994240,0.33999999999999997,0.10705138952858108,0.44705138952858103,0.2329486104714189
10158080,0.32300000000000006,0.07483982896827063,0.3978398289682707,0.24816017103172944
10321920,0.36,0.10148891565092219,0.4614889156509222,0.25851108434907777
10485760,0.358,0.11034491379306977,0.46834491379306975,0.24765508620693022
10649600,0.32999999999999996,0.11242775458044157,0.44242775458044153,0.21757224541955839
10813440,0.361,0.10024470060806207,0.46124470060806205,0.2607552993919379
10977280,0.3330000000000001,0.09198369420717999,0.4249836942071801,0.24101630579282007
11141120,0.356,0.08627861844049196,0.44227861844049193,0.26972138155950803
11304960,0.378,0.11948221624995078,0.4974822162499508,0.2585177837500492
11468800,0.37600000000000006,0.1033634364753804,0.4793634364753805,0.2726365635246196
11632640,0.37600000000000006,0.10762899237658968,0.48362899237658974,0.2683710076234104
11796480,0.36499999999999994,0.11783462988442744,0.4828346298844274,0.2471653701155725
11960320,0.37600000000000006,0.11934822998268553,0.4953482299826856,0.25665177001731454
12124160,0.404,0.11083320801997928,0.5148332080199793,0.2931667919800207
12288000,0.386,0.10697663296253065,0.4929766329625307,0.2790233670374693
12451840,0.40800000000000003,0.11677328461596,0.5247732846159601,0.29122671538404005
12615680,0.42299999999999993,0.1097314904665019,0.5327314904665018,0.31326850953349805
12779520,0.40499999999999997,0.09189668111526118,0.49689668111526114,0.3131033188847388
12943360,0.44300000000000006,0.10325211862233141,0.5462521186223315,0.33974788137766865
13107200,0.41100000000000003,0.09267685795278129,0.5036768579527813,0.31832314204721873
13271040,0.4029999999999999,0.09960421677820673,0.5026042167782067,0.30339578322179317
13434880,0.434,0.11119352499134111,0.5451935249913411,0.3228064750086589
13598720,0.417,0.13214007719083562,0.5491400771908356,0.2848599228091644
13762560,0.44400000000000006,0.1149956520917204,0.5589956520917204,0.32900434790827965
13926400,0.45200000000000007,0.12456323695216018,0.5765632369521603,0.32743676304783986
14090240,0.45199999999999996,0.14911740341086951,0.6011174034108695,0.3028825965891304
14254080,0.438,0.11496086290559931,0.5529608629055993,0.3230391370944007
14417920,0.457,0.11419719786404568,0.5711971978640457,0.3428028021359543
14581760,0.485,0.11851160280748886,0.6035116028074888,0.36648839719251114
14745600,0.46399999999999997,0.1257934815481311,0.589793481548131,0.3382065184518689
14909440,0.471,0.12887590930814027,0.5998759093081403,0.3421240906918597
15073280,0.48200000000000004,0.13818827736099756,0.6201882773609976,0.3438117226390025
15237120,0.514,0.13024592124131948,0.6442459212413195,0.3837540787586805
15400960,0.48599999999999993,0.14108153670838716,0.6270815367083871,0.3449184632916128
15564800,0.512,0.13782597723216042,0.6498259772321604,0.3741740227678396
15728640,0.49000000000000005,0.11966620241321271,0.6096662024132128,0.3703337975867873
15892480,0.492,0.1088852607105296,0.6008852607105296,0.3831147392894704
16056320,0.532,0.10934349546269316,0.6413434954626932,0.42265650453730685
16220160,0.511,0.1344953530795767,0.6454953530795767,0.3765046469204233
16384000,0.52,0.1267280552995271,0.6467280552995271,0.3932719447004729
16547840,0.5329999999999999,0.11798728745080972,0.6509872874508096,0.4150127125491902
16711680,0.51,0.13892443989449807,0.6489244398944981,0.3710755601055019
16875520,0.5389999999999999,0.13809055000252551,0.6770905500025255,0.4009094499974744
17039360,0.5339999999999999,0.14001428498549712,0.6740142849854971,0.3939857150145028
17203200,0.51,0.11991663771137015,0.6299166377113702,0.39008336228862983
17367040,0.532,0.1367333170810977,0.6687333170810977,0.3952666829189023
17530880,0.5439999999999999,0.14354093492798492,0.6875409349279848,0.400459065072015
17694720,0.5239999999999999,0.11926441212700459,0.6432644121270045,0.40473558787299535
17858560,0.5519999999999999,0.12631706139710505,0.678317061397105,0.42568293860289486
18022400,0.533,0.14269197594819408,0.6756919759481941,0.390308024051806
18186240,0.532,0.16017490440140741,0.6921749044014074,0.3718250955985926
18350080,0.5549999999999999,0.1257179382586272,0.6807179382586271,0.42928206174137273
18513920,0.5650000000000001,0.15396428157205813,0.7189642815720582,0.41103571842794195
18677760,0.5619999999999999,0.11338430226446693,0.6753843022644669,0.448615697735533
18841600,0.5650000000000001,0.14277604841148953,0.7077760484114896,0.42222395158851056
19005440,0.6039999999999999,0.1337310734272331,0.737731073427233,0.47026892657276675
19169280,0.625,0.11977061409210525,0.7447706140921052,0.5052293859078948
19333120,0.593,0.15862219264655245,0.7516221926465524,0.43437780735344755
19496960,0.5599999999999999,0.11269427669584645,0.6726942766958464,0.4473057233041535
19660800,0.5850000000000001,0.11368817000902073,0.6986881700090208,0.4713118299909793
19824640,0.6199999999999999,0.13326664999166146,0.7532666499916614,0.4867333500083384
19988480,0.598,0.12560254774486065,0.7236025477448607,0.4723974522551393
20152320,0.61,0.13107249902248755,0.7410724990224875,0.47892750097751247
20316160,0.6180000000000001,0.15593588426016636,0.7739358842601665,0.46206411573983375
20480000,0.607,0.11653754759733019,0.7235375475973301,0.4904624524026698
20643840,0.643,0.15251557297535226,0.7955155729753522,0.4904844270246478
20807680,0.603,0.16480594649465777,0.7678059464946577,0.43819405350534224
20971520,0.612,0.16029971927611103,0.772299719276111,0.45170028072388896
21135360,0.627,0.1364587849865299,0.76345878498653,0.4905412150134701
21299200,0.6359999999999999,0.1303226764611593,0.7663226764611593,0.5056773235388405
21463040,0.603,0.11437219941926448,0.7173721994192644,0.4886278005807355
21626880,0.6489999999999998,0.08814193099768124,0.737141930997681,0.5608580690023186
21790720,0.635,0.15570806016388491,0.790708060163885,0.47929193983611507
21954560,0.64,0.12984606270503546,0.7698460627050354,0.5101539372949646
22118400,0.611,0.11605602095539895,0.7270560209553989,0.494943979044601
22282240,0.6439999999999999,0.12362847568420474,0.7676284756842047,0.5203715243157951
22446080,0.6339999999999999,0.12273548794053007,0.7567354879405299,0.5112645120594699
22609920,0.6479999999999999,0.10486181383134664,0.7528618138313465,0.5431381861686533
22773760,0.6609999999999999,0.12493598360760601,0.785935983607606,0.5360640163923939
22937600,0.6439999999999999,0.1452033057474932,0.7892033057474931,0.4987966942525067
23101440,0.6839999999999999,0.11892854997854804,0.802928549978548,0.5650714500214519
23265280,0.649,0.12020399327809372,0.7692039932780937,0.5287960067219063
23429120,0.6839999999999999,0.13698175060934212,0.8209817506093421,0.5470182493906578
23592960,0.6619999999999999,0.15509996776273036,0.8170999677627303,0.5069000322372695
23756800,0.698,0.1174563748802082,0.8154563748802082,0.5805436251197917
23920640,0.6620000000000001,0.14620533505997652,0.8082053350599767,0.5157946649400236
24084480,0.6849999999999999,0.1461677118928801,0.8311677118928801,0.5388322881071198
24248320,0.679,0.11844407963254222,0.7974440796325423,0.5605559203674578
24412160,0.683,0.14846211637990345,0.8314621163799035,0.5345378836200966
24576000,0.695,0.13807606599262598,0.833076065992626,0.5569239340073739
24739840,0.701,0.10820813278122861,0.8092081327812286,0.5927918672187713
24903680,0.71,0.10816653826391968,0.8181665382639196,0.6018334617360803


==> procgen/data/ppo_infonce_v1_small-easy-reward.csv <==
step,reward_mean,reward_std,reward_mean_plus_std,reward_mean_minus_std
163840,4.002,0.43730538528584345,4.439305385285843,3.5646946147141563
327680,3.5199999999999996,0.4068414924758782,3.926841492475878,3.1131585075241213
491520,3.2619999999999996,0.3912492811494993,3.653249281149499,2.8707507188505
655360,3.466,0.3902870738315579,3.856287073831558,3.075712926168442
819200,3.2399999999999998,0.3791569595827036,3.6191569595827033,2.860843040417296
983040,3.69,0.45486261662176625,4.144862616621766,3.2351373833782335
1146880,3.8440000000000003,0.5199076841132471,4.363907684113247,3.3240923158867535
1310720,3.63,0.5303772242470447,4.1603772242470445,3.0996227757529553
1474560,4.064,0.48873714816862446,4.5527371481686245,3.5752628518313756
1638400,3.8519999999999994,0.49599999999999994,4.347999999999999,3.3559999999999994
1802240,4.134,0.7678567574749863,4.901856757474986,3.366143242525014
1966080,4.112,0.5306750418099574,4.642675041809958,3.581324958190043
2129920,4.426,0.3838801896425498,4.80988018964255,4.04211981035745
2293760,4.42,0.7512123534660489,5.171212353466049,3.668787646533951
2457600,4.756,0.7900784771147735,5.546078477114774,3.9659215228852265
2621440,4.6739999999999995,0.601867094963664,5.2758670949636635,4.0721329050363355
2785280,4.683999999999999,0.5024579584403057,5.186457958440305,4.181542041559694
2949120,5.024000000000001,0.4678290285991241,5.491829028599125,4.556170971400877
3112960,5.244,0.7653914031395964,6.009391403139596,4.478608596860403
3276800,5.074,0.5744597461963719,5.648459746196371,4.499540253803628
3440640,5.468000000000001,0.40813723182282685,5.8761372318228275,5.059862768177174
3604480,5.34,0.617154761789942,5.957154761789942,4.722845238210057
3768320,5.458,0.644946509409889,6.10294650940989,4.813053490590111
3932160,5.828,0.36934536683164176,6.197345366831642,5.458654633168359
4096000,5.888,0.4809324276860524,6.368932427686052,5.407067572313948
4259840,5.545999999999999,0.6711810486001523,6.2171810486001515,4.874818951399847
4423680,6.006000000000001,0.6794733254514118,6.685473325451413,5.326526674548589
4587520,5.926,0.2944893886033927,6.220489388603393,5.631510611396608
4751360,5.774,0.47581929342976403,6.2498192934297645,5.2981807065702355
4915200,6.239999999999999,0.6200000000000001,6.859999999999999,5.619999999999999
5079040,6.314,0.6216783734375839,6.935678373437584,5.692321626562416
5242880,6.298000000000001,1.0365114567625389,7.33451145676254,5.261488543237462
5406720,6.337999999999999,0.6221543216919738,6.960154321691973,5.715845678308026
5570560,6.642,0.8081311774705887,7.450131177470589,5.8338688225294115
5734400,6.6640000000000015,0.6478765314471577,7.311876531447159,6.016123468552844
5898240,6.6659999999999995,0.5480182478713642,7.214018247871364,6.117981752128635
6062080,6.468000000000001,0.4018158782328045,6.869815878232806,6.066184121767196
6225920,6.731999999999999,0.4733032854312339,7.205303285431233,6.2586967145687655
6389760,6.886,0.841049344569033,7.727049344569033,6.044950655430967
6553600,6.790000000000001,0.5438565987463974,7.333856598746398,6.246143401253604
6717440,6.811999999999999,0.7293942692398947,7.541394269239894,6.082605730760105
6881280,6.851999999999999,0.8502329092666316,7.702232909266631,6.001767090733368
7045120,7.322000000000001,0.6967610781322389,8.01876107813224,6.625238921867762
7208960,7.518000000000001,0.9423990662134591,8.46039906621346,6.575600933786541
7372800,7.31,0.764159669179158,8.074159669179158,6.545840330820842
7536640,7.288000000000001,0.5130458069217602,7.801045806921762,6.774954193078241
7700480,7.696000000000001,0.8379880667408098,8.533988066740811,6.858011933259191
7864320,7.655999999999999,0.8163234653003675,8.472323465300367,6.839676534699631
8028160,7.808,0.7499973333285925,8.557997333328592,7.058002666671407
8192000,7.469999999999999,0.7661984077247876,8.236198407724787,6.703801592275211
8355840,8.040000000000001,0.7989993742175275,8.83899937421753,7.2410006257824735
8519680,7.992,0.5319548853051355,8.523954885305136,7.460045114694864
8683520,8.17,0.44499438198700886,8.614994381987009,7.725005618012991
8847360,8.336,0.7333648478076926,9.069364847807693,7.602635152192308
9011200,8.028000000000002,1.0665908306375036,9.094590830637506,6.961409169362499
9175040,8.524000000000001,0.6011189566134146,9.125118956613415,7.922881043386586
9338880,8.629999999999999,0.4477722635447622,9.07777226354476,8.182227736455237
9502720,8.670000000000002,0.409316503454234,9.079316503454235,8.260683496545768
9666560,8.674,0.7107207609180977,9.384720760918096,7.963279239081902
9830400,8.908,0.8002099724447327,9.708209972444733,8.107790027555266
9994240,8.786,0.5412614894854425,9.327261489485442,8.244738510514557
10158080,8.807999999999998,0.7319125630838703,9.539912563083869,8.076087436916128
10321920,8.877999999999998,0.7038437326566175,9.581843732656615,8.174156267343381
10485760,8.883999999999999,0.7144676339765156,9.598467633976513,8.169532366023484
10649600,9.14,0.44072667266685833,9.58072667266686,8.699273327333142
10813440,9.186,0.7135292565830782,9.899529256583078,8.472470743416922
10977280,9.274,0.625335110160944,9.899335110160942,8.648664889839056
11141120,9.332,0.5540541489782382,9.88605414897824,8.777945851021762
11304960,9.288,0.7332775736377052,10.021277573637706,8.554722426362295
11468800,9.436000000000002,0.7420404301653647,10.178040430165366,8.693959569834638
11632640,9.373999999999999,0.7532887892435409,10.12728878924354,8.620711210756458
11796480,9.678,0.5627397266943218,10.240739726694322,9.11526027330568
11960320,9.656,0.7025553358988883,10.358555335898888,8.953444664101113
12124160,9.672,0.5647796030311292,10.23677960303113,9.107220396968872
12288000,9.858,0.6845991527894258,10.542599152789426,9.173400847210575
12451840,9.882000000000001,0.49075044574610394,10.372750445746105,9.391249554253898
12615680,9.785999999999998,0.7465681482624342,10.532568148262431,9.039431851737564
12779520,10.142000000000001,0.39349205836967005,10.535492058369671,9.748507941630331
12943360,9.982,0.46882406081599526,10.450824060815995,9.513175939184004
13107200,10.154,0.6264854347867953,10.780485434786796,9.527514565213204
13271040,10.106,0.5808993028055724,10.686899302805573,9.525100697194427
13434880,10.134,0.5300603739198015,10.664060373919803,9.603939626080198
13598720,10.206,0.6624228256936802,10.86842282569368,9.54357717430632
13762560,10.428,0.6188505473860387,11.04685054738604,9.809149452613962
13926400,10.278,0.6405903527216126,10.918590352721614,9.637409647278387
14090240,10.556000000000001,0.5072908435996059,11.063290843599606,10.048709156400395
14254080,10.344,0.694308288874618,11.038308288874617,9.649691711125381
14417920,10.282,0.5518296838699417,10.833829683869942,9.730170316130058
14581760,10.532,0.6166490087561968,11.148649008756196,9.915350991243804
14745600,10.652000000000003,0.498654188792193,11.150654188792195,10.15334581120781
14909440,10.732,0.4775939698111776,11.209593969811177,10.254406030188822
15073280,10.682,0.47239390343229437,11.154393903432295,10.209606096567706
15237120,10.497999999999998,0.5974914225325753,11.095491422532573,9.900508577467422
15400960,10.656,0.6684788702719029,11.324478870271903,9.987521129728098
15564800,10.82,0.8962142600963232,11.716214260096324,9.923785739903677
15728640,10.626,0.6476449644674155,11.273644964467415,9.978355035532584
15892480,11.004000000000001,0.45526256160593764,11.45926256160594,10.548737438394063
16056320,10.928,0.3063592662218656,11.234359266221867,10.621640733778134
16220160,10.982000000000001,0.4633314148641335,11.445331414864135,10.518668585135867
16384000,10.802000000000001,0.46531279801870906,11.267312798018711,10.336687201981292
16547840,10.748000000000001,0.4715251849053238,11.219525184905326,10.276474815094677
16711680,10.708,0.8170777196815491,11.52507771968155,9.89092228031845
16875520,10.764,0.6298444252353115,11.393844425235311,10.134155574764687
17039360,11.316,0.4113198268987286,11.727319826898729,10.904680173101273
17203200,10.895999999999999,0.45438309827721374,11.350383098277213,10.441616901722785
17367040,10.989999999999998,0.4484863431588523,11.43848634315885,10.541513656841147
17530880,11.06,0.5433967243184301,11.603396724318431,10.51660327568157
17694720,11.176,0.384894790819517,11.560894790819518,10.791105209180483
17858560,11.174,0.4643317779347005,11.6383317779347,10.709668222065298
18022400,11.02,0.3734166573681467,11.393416657368146,10.646583342631853
18186240,11.282,0.49408096502496407,11.776080965024963,10.787919034975037
18350080,11.45,0.4560043859438196,11.906004385943818,10.99399561405618
18513920,11.218,0.6680389210218222,11.886038921021822,10.549961078978178
18677760,11.548,0.5190915140897605,12.06709151408976,11.02890848591024
18841600,11.739999999999998,0.4501555286787,12.190155528678698,11.289844471321299
19005440,11.578,0.49553607335894345,12.073536073358943,11.082463926641056
19169280,11.46,0.5525214927946241,12.012521492794624,10.907478507205377
19333120,11.178,0.5233316348167765,11.701331634816777,10.654668365183225
19496960,11.442000000000002,0.44149292180056526,11.883492921800567,11.000507078199437
19660800,11.599999999999998,0.4626877997094801,12.062687799709478,11.137312200290518
19824640,11.536000000000001,0.3109726676092289,11.846972667609231,11.225027332390772
19988480,11.524000000000001,0.41451658591665563,11.938516585916657,11.109483414083344
20152320,11.626,0.28313247782619355,11.909132477826192,11.342867522173806
20316160,11.674,0.4560745553086691,12.130074555308669,11.21792544469133
20480000,11.534,0.5287759449899361,12.062775944989937,11.005224055010064
20643840,11.464,0.4008790341237616,11.864879034123762,11.063120965876239
20807680,11.764,0.4006794229805168,12.164679422980516,11.363320577019483
20971520,11.522000000000002,0.4443827179357902,11.966382717935792,11.077617282064212
21135360,11.466,0.4282102287428455,11.894210228742844,11.037789771257154
21299200,11.722,0.5221838756606719,12.24418387566067,11.199816124339328
21463040,11.703999999999997,0.2763765547219949,11.980376554721992,11.427623445278002
21626880,11.780000000000003,0.6137100292483414,12.393710029248345,11.166289970751661
21790720,11.89,0.5027325332619725,12.392732533261974,11.387267466738027
21954560,11.645999999999997,0.20357799488156872,11.849577994881566,11.442422005118429
22118400,11.836000000000002,0.3748919844435197,12.210891984443522,11.461108015556482
22282240,11.604,0.4266895827179286,12.030689582717928,11.17731041728207
22446080,11.912,0.2744011661782798,12.18640116617828,11.637598833821722
22609920,11.882000000000001,0.34309765373724155,12.225097653737244,11.53890234626276
22773760,11.895999999999999,0.26196182928052714,12.157961829280525,11.634038170719473
22937600,12.136,0.35381351019993545,12.489813510199935,11.782186489800063
23101440,11.760000000000002,0.37693500766047194,12.136935007660474,11.383064992339529
23265280,11.797999999999998,0.37666430677726853,12.174664306777267,11.42133569322273
23429120,12.114,0.26291443475016746,12.376914434750168,11.851085565249834
23592960,12.072,0.3374255473434101,12.409425547343409,11.73457445265659
23756800,11.902000000000003,0.35793295461580515,12.259932954615808,11.544067045384198
23920640,11.822,0.49172756684977503,12.313727566849774,11.330272433150224
24084480,12.012000000000002,0.44372964742058874,12.455729647420592,11.568270352579413
24248320,11.856,0.43788582986892827,12.293885829868929,11.418114170131071
24412160,12.214,0.3516873611604489,12.56568736116045,11.862312638839551
24576000,11.97,0.2517538480341463,12.221753848034147,11.718246151965854
24739840,12.058000000000002,0.24955159787106146,12.307551597871063,11.80844840212894
24903680,11.776000000000002,0.5561150960008187,12.33211509600082,11.219884903999183


==> procgen/data/ppo_infonce_v1_small-easy-success.csv <==
step,success_mean,success_std,success_mean_plus_std,success_mean_minus_std
163840,0.282,0.031874754901018446,0.3138747549010184,0.25012524509898154
327680,0.242,0.04142463035441596,0.28342463035441595,0.20057536964558403
491520,0.229,0.03618010503025109,0.2651801050302511,0.1928198949697489
655360,0.236,0.03773592452822641,0.27373592452822637,0.19826407547177358
819200,0.211,0.033,0.244,0.178
983040,0.253,0.04561797891182817,0.2986179789118282,0.20738202108817183
1146880,0.26999999999999996,0.05039841267341661,0.32039841267341657,0.21960158732658336
1310720,0.24599999999999994,0.056956123463592565,0.3029561234635925,0.18904387653640736
1474560,0.294,0.04152107898405339,0.33552107898405337,0.2524789210159466
1638400,0.275,0.042485291572496,0.31748529157249605,0.23251470842750402
1802240,0.29399999999999993,0.06406246951218786,0.3580624695121878,0.22993753048781207
1966080,0.279,0.04592385001282013,0.32492385001282015,0.2330761499871799
2129920,0.318,0.03218695387886217,0.3501869538788622,0.28581304612113784
2293760,0.312,0.06881860213634101,0.380818602136341,0.243181397863659
2457600,0.339,0.07712976079309464,0.41612976079309466,0.2618702392069054
2621440,0.3370000000000001,0.05330103188494571,0.3903010318849458,0.28369896811505435
2785280,0.344,0.04737087712930805,0.391370877129308,0.29662912287069193
2949120,0.37,0.04074309757492672,0.4107430975749267,0.3292569024250733
3112960,0.386,0.06843975452907469,0.4544397545290747,0.3175602454709253
3276800,0.378,0.049152822909778036,0.427152822909778,0.328847177090222
3440640,0.41200000000000003,0.0373630833845388,0.44936308338453884,0.3746369166154612
3604480,0.39699999999999996,0.05984145720150872,0.4568414572015087,0.3371585427984912
3768320,0.40499999999999997,0.06103277807866851,0.4660327780786685,0.34396722192133145
3932160,0.44299999999999995,0.03407345007480164,0.4770734500748016,0.4089265499251983
4096000,0.441,0.04825971404805461,0.48925971404805463,0.3927402859519454
4259840,0.409,0.057,0.46599999999999997,0.352
4423680,0.45,0.058821764679410984,0.508821764679411,0.39117823532058904
4587520,0.44400000000000006,0.02416609194718914,0.4681660919471892,0.4198339080528109
4751360,0.43200000000000005,0.03572114219898351,0.46772114219898353,0.39627885780101657
4915200,0.462,0.05617828762075257,0.5181782876207526,0.40582171237924747
5079040,0.471,0.05393514624064721,0.5249351462406472,0.41706485375935276
5242880,0.47400000000000003,0.09243376006633074,0.5664337600663307,0.3815662399336693
5406720,0.471,0.0508822169328342,0.5218822169328342,0.4201177830671658
5570560,0.505,0.0785175139698144,0.5835175139698144,0.42648248603018557
5734400,0.5010000000000001,0.05682429058070149,0.5578242905807016,0.4441757094192986
5898240,0.5000000000000001,0.04219004621945798,0.5421900462194581,0.4578099537805421
6062080,0.48200000000000004,0.04093897898091746,0.5229389789809175,0.44106102101908257
6225920,0.508,0.04467661580737737,0.5526766158073774,0.46332338419262264
6389760,0.5090000000000001,0.07542545989253231,0.5844254598925325,0.4335745401074678
6553600,0.501,0.04205948168962619,0.5430594816896261,0.4589405183103738
6717440,0.509,0.05906775770248945,0.5680677577024894,0.44993224229751055
6881280,0.5170000000000001,0.06738694235532577,0.5843869423553258,0.44961305764467435
7045120,0.557,0.05933801479658719,0.6163380147965872,0.49766198520341287
7208960,0.571,0.07790378681424928,0.6489037868142492,0.4930962131857507
7372800,0.556,0.06390618123468182,0.6199061812346819,0.4920938187653182
7536640,0.553,0.04196427051671457,0.5949642705167146,0.5110357294832855
7700480,0.591,0.0610655385630881,0.652065538563088,0.5299344614369119
7864320,0.5820000000000001,0.0604648658313239,0.642464865831324,0.5215351341686761
8028160,0.5960000000000001,0.06606057825965497,0.662060578259655,0.5299394217403451
8192000,0.558,0.07236021006050217,0.6303602100605022,0.48563978993949786
8355840,0.6140000000000001,0.06770524351924302,0.6817052435192431,0.5462947564807571
8519680,0.607,0.045617978911828165,0.6526179789118282,0.5613820210881718
8683520,0.625,0.035284557528754715,0.6602845575287547,0.5897154424712453
8847360,0.638,0.057584720195551865,0.6955847201955518,0.5804152798044482
9011200,0.6119999999999999,0.08352245207128439,0.6955224520712843,0.5284775479287155
9175040,0.648,0.045343136195018514,0.6933431361950185,0.6026568638049815
9338880,0.667,0.04001249804748511,0.7070124980474851,0.626987501952515
9502720,0.665,0.034423828956117,0.699423828956117,0.6305761710438831
9666560,0.659,0.05923681287847954,0.7182368128784795,0.5997631871215205
9830400,0.6769999999999999,0.06841783393238932,0.7454178339323893,0.6085821660676106
9994240,0.665,0.049446941260304446,0.7144469412603045,0.6155530587396956
10158080,0.6779999999999999,0.056709787515031286,0.7347097875150312,0.6212902124849686
10321920,0.6799999999999999,0.05727128425310542,0.7372712842531054,0.6227287157468945
10485760,0.6779999999999999,0.06177378084592201,0.7397737808459219,0.6162262191540779
10649600,0.708,0.036823905279043924,0.7448239052790439,0.6711760947209561
10813440,0.702,0.06177378084592199,0.763773780845922,0.640226219154078
10977280,0.707,0.051390660630118386,0.7583906606301184,0.6556093393698815
11141120,0.714,0.04651881339845203,0.760518813398452,0.667481186601548
11304960,0.712,0.06289674077406554,0.7748967407740655,0.6491032592259345
11468800,0.7280000000000001,0.06257795138864806,0.7905779513886482,0.665422048611352
11632640,0.7150000000000001,0.057835974963685026,0.7728359749636851,0.6571640250363151
11796480,0.7440000000000001,0.0454312667664022,0.7894312667664023,0.6985687332335979
11960320,0.7459999999999999,0.05535341001239219,0.801353410012392,0.6906465899876078
12124160,0.752,0.04331281565541545,0.7953128156554155,0.7086871843445846
12288000,0.76,0.06260990336999411,0.8226099033699941,0.697390096630006
12451840,0.7669999999999999,0.036345563690772506,0.8033455636907724,0.7306544363092274
12615680,0.7460000000000001,0.06053098380168623,0.8065309838016863,0.6854690161983139
12779520,0.7830000000000001,0.03195309061734091,0.814953090617341,0.7510469093826593
12943360,0.769,0.04011234224026317,0.8091123422402632,0.7288876577597369
13107200,0.78,0.04582575694955841,0.8258257569495584,0.7341742430504417
13271040,0.777,0.046054315758677807,0.8230543157586778,0.7309456842413222
13434880,0.778,0.04308131845707604,0.8210813184570761,0.734918681542924
13598720,0.791,0.05593746508378799,0.846937465083788,0.7350625349162121
13762560,0.812,0.040199502484483556,0.8521995024844836,0.7718004975155165
13926400,0.789,0.05374941860150676,0.8427494186015068,0.7352505813984933
14090240,0.8110000000000002,0.0452658811910251,0.8562658811910253,0.765734118808975
14254080,0.8,0.04919349550499537,0.8491934955049955,0.7508065044950046
14417920,0.7919999999999999,0.03893584466786357,0.8309358446678635,0.7530641553321363
14581760,0.8150000000000001,0.053525694764290546,0.8685256947642906,0.7614743052357095
14745600,0.8230000000000001,0.04026164427839478,0.8632616442783948,0.7827383557216053
14909440,0.834,0.04127953488110058,0.8752795348811006,0.7927204651188994
15073280,0.8230000000000001,0.03226453160980334,0.8552645316098034,0.7907354683901967
15237120,0.8150000000000001,0.05162363799656122,0.8666236379965613,0.7633763620034388
15400960,0.8260000000000002,0.05407402333838309,0.8800740233383832,0.7719259766616171
15564800,0.828,0.060133185513491644,0.8881331855134916,0.7678668144865083
15728640,0.8210000000000001,0.05166236541235794,0.872662365412358,0.7693376345876421
15892480,0.844,0.03799999999999999,0.882,0.8059999999999999
16056320,0.843,0.026851443164195094,0.869851443164195,0.8161485568358049
16220160,0.85,0.03714835124201341,0.8871483512420134,0.8128516487579865
16384000,0.8320000000000001,0.03969886648255841,0.8716988664825585,0.7923011335174417
16547840,0.8290000000000001,0.03726929030716844,0.8662692903071685,0.7917307096928317
16711680,0.827,0.06229767250869009,0.8892976725086901,0.7647023274913098
16875520,0.833,0.05158488150611572,0.8845848815061157,0.7814151184938842
17039360,0.8699999999999999,0.032249030993194226,0.9022490309931941,0.8377509690068057
17203200,0.842,0.035156791662493886,0.8771567916624938,0.8068432083375061
17367040,0.852,0.03994996871087636,0.8919499687108763,0.8120500312891237
17530880,0.8560000000000001,0.050239426748321894,0.906239426748322,0.8057605732516782
17694720,0.868,0.03370459909270544,0.9017045990927054,0.8342954009072946
17858560,0.858,0.03919183588453083,0.8971918358845308,0.8188081641154692
18022400,0.858,0.02315167380558047,0.8811516738055805,0.8348483261944195
18186240,0.868,0.036276714294434124,0.9042767142944341,0.8317232857055659
18350080,0.8790000000000001,0.038065732621348575,0.9170657326213487,0.8409342673786515
18513920,0.868,0.055461698495448186,0.9234616984954482,0.8125383015045518
18677760,0.89,0.03376388603226828,0.9237638860322683,0.8562361139677317
18841600,0.9099999999999999,0.03255764119219941,0.9425576411921993,0.8774423588078005
19005440,0.881,0.03753664875824693,0.9185366487582469,0.8434633512417531
19169280,0.882,0.045782092569038396,0.9277820925690384,0.8362179074309616
19333120,0.8550000000000001,0.0436463056855904,0.8986463056855905,0.8113536943144097
19496960,0.8770000000000001,0.03874274125562105,0.9157427412556212,0.8382572587443791
19660800,0.8910000000000002,0.029137604568666937,0.9201376045686672,0.8618623954313333
19824640,0.889,0.023430749027719962,0.9124307490277199,0.8655692509722801
19988480,0.8859999999999999,0.03611094017053559,0.9221109401705355,0.8498890598294643
20152320,0.9019999999999999,0.02481934729198172,0.9268193472919817,0.8771806527080181
20316160,0.9049999999999999,0.037749172176353735,0.9427491721763537,0.8672508278236462
20480000,0.9020000000000001,0.042379240200834174,0.9443792402008343,0.859620759799166
20643840,0.8960000000000001,0.023748684174075857,0.919748684174076,0.8722513158259243
20807680,0.9109999999999999,0.029137604568666927,0.9401376045686668,0.881862395431333
20971520,0.8950000000000001,0.032326459750489256,0.9273264597504893,0.8626735402495109
21135360,0.8869999999999999,0.029681644159311685,0.9166816441593116,0.8573183558406882
21299200,0.906,0.0417612260356422,0.9477612260356423,0.8642387739643578
21463040,0.907,0.02282542442102666,0.9298254244210267,0.8841745755789734
21626880,0.9059999999999999,0.041761226035642175,0.9477612260356421,0.8642387739643578
21790720,0.9179999999999999,0.038418745424597084,0.956418745424597,0.8795812545754028
21954560,0.9079999999999998,0.017776388834631167,0.925776388834631,0.8902236111653686
22118400,0.9170000000000001,0.026851443164195087,0.9438514431641952,0.8901485568358051
22282240,0.9000000000000001,0.025690465157330252,0.9256904651573303,0.8743095348426699
22446080,0.9189999999999999,0.022113344387495962,0.9411133443874959,0.8968866556125039
22609920,0.915,0.025396850198400597,0.9403968501984006,0.8896031498015995
22773760,0.917,0.02002498439450077,0.9370249843945008,0.8969750156054993
22937600,0.9289999999999999,0.022561028345356924,0.9515610283453568,0.906438971654643
23101440,0.909,0.032695565448543615,0.9416955654485436,0.8763044345514565
23265280,0.922,0.03059411708155669,0.9525941170815567,0.8914058829184434
23429120,0.933,0.020024984394500765,0.9530249843945008,0.9129750156054993
23592960,0.932,0.026381811916545823,0.9583818119165459,0.9056181880834542
23756800,0.914,0.022449944320643657,0.9364499443206437,0.8915500556793564
23920640,0.913,0.036345563690772485,0.9493455636907725,0.8766544363092276
24084480,0.9259999999999999,0.030724582991474427,0.9567245829914743,0.8952754170085255
24248320,0.921,0.029478805945967333,0.9504788059459673,0.8915211940540327
24412160,0.943,0.02830194339616979,0.9713019433961697,0.9146980566038302
24576000,0.922,0.020880613017821077,0.9428806130178211,0.901119386982179
24739840,0.9289999999999999,0.023853720883753104,0.9528537208837531,0.9051462791162468
24903680,0.913,0.038223029707232785,0.9512230297072328,0.8747769702927672


==> procgen/data/ppo_large-hard-reward.csv <==
step,reward_mean,reward_std,reward_mean_plus_std,reward_mean_minus_std
163840,2.82,0.5147426541486532,3.334742654148653,2.305257345851347
327680,2.668,0.48639078938647684,3.154390789386477,2.1816092106135234
491520,2.8619999999999997,0.40570432583348187,3.2677043258334817,2.4562956741665176
655360,2.55,0.4630550723186175,3.0130550723186174,2.0869449276813823
819200,2.934,0.4602651409785451,3.394265140978545,2.473734859021455
983040,2.746,0.43165263812468463,3.177652638124685,2.314347361875315
1146880,2.464,0.3508617961534143,2.8148617961534144,2.1131382038465856
1310720,2.7760000000000002,0.633454023588137,3.409454023588137,2.1425459764118635
1474560,2.6420000000000003,0.45908169207669347,3.101081692076694,2.1829183079233068
1638400,2.592,0.5576522213709902,3.1496522213709905,2.0343477786290096
1802240,2.6459999999999995,0.660972011510321,3.3069720115103207,1.9850279884896784
1966080,2.5420000000000003,0.36358767855910634,2.9055876785591064,2.178412321440894
2129920,2.56,0.4675895636132184,3.0275895636132186,2.0924104363867815
2293760,2.722,0.5578852928694213,3.2798852928694213,2.1641147071305786
2457600,2.6120000000000005,0.4409262976961115,3.052926297696112,2.171073702303889
2621440,2.4739999999999998,0.6151455112410397,3.0891455112410395,1.85885448875896
2785280,2.4299999999999997,0.39184180481413666,2.8218418048141363,2.038158195185863
2949120,2.5100000000000002,0.30870698080866266,2.818706980808663,2.2012930191913376
3112960,2.2220000000000004,0.37793650260328127,2.5999365026032817,1.8440634973967192
3276800,2.662,0.39430445090057,3.05630445090057,2.2676955490994297
3440640,2.7540000000000004,0.3266863939621606,3.080686393962161,2.4273136060378397
3604480,2.6319999999999997,0.5077952343218671,3.1397952343218667,2.1242047656781327
3768320,2.616,0.3578603079415207,2.973860307941521,2.2581396920584793
3932160,2.4660000000000006,0.4337787454451865,2.8997787454451873,2.032221254554814
4096000,2.504,0.4160576883077634,2.9200576883077636,2.0879423116922364
4259840,2.5119999999999996,0.4599304295216832,2.9719304295216826,2.0520695704783165
4423680,2.416,0.6515090175891659,3.067509017589166,1.764490982410834
4587520,2.77,0.4580174669158371,3.228017466915837,2.311982533084163
4751360,2.614,0.3059477079502312,2.919947707950231,2.308052292049769
4915200,2.89,0.3292719240992162,3.2192719240992163,2.560728075900784
5079040,2.696,0.4375202852440102,3.1335202852440105,2.25847971475599
5242880,2.572,0.5431169303197977,3.1151169303197976,2.0288830696802025
5406720,2.712,0.4493728963789428,3.161372896378943,2.2626271036210572
5570560,2.4880000000000004,0.4707610859023927,2.958761085902393,2.0172389140976077
5734400,2.5420000000000003,0.38940467382916716,2.9314046738291673,2.1525953261708333
5898240,2.664,0.6030456035823494,3.2670456035823494,2.060954396417651
6062080,2.6640000000000006,0.4453133728061622,3.1093133728061626,2.2186866271938386
6225920,2.834,0.2822835453936343,3.1162835453936344,2.5517164546063658
6389760,2.4639999999999995,0.3627450895601483,2.8267450895601476,2.1012549104398515
6553600,2.768,0.3701026884528131,3.138102688452813,2.3978973115471867
6717440,2.5319999999999996,0.3506793407088589,2.8826793407088585,2.1813206592911407
6881280,2.732,0.5075588635813584,3.2395588635813586,2.224441136418642
7045120,2.7619999999999996,0.30652242984812705,3.0685224298481266,2.4554775701518725
7208960,2.6359999999999997,0.5326011640993661,3.168601164099366,2.1033988359006335
7372800,2.662,0.5204959173711163,3.1824959173711163,2.1415040826288836
7536640,2.534,0.4890030674750415,3.023003067475041,2.0449969325249584
7700480,3.13,0.5386835805925405,3.6686835805925404,2.5913164194074594
7864320,2.7840000000000003,0.368976964050603,3.152976964050603,2.4150230359493974
8028160,2.8399999999999994,0.3608877941964787,3.200887794196478,2.4791122058035207
8192000,2.808,0.6678442932300913,3.4758442932300913,2.1401557067699084
8355840,2.7960000000000003,0.6376080300623573,3.4336080300623575,2.158391969937643
8519680,2.604,0.4931368978285847,3.0971368978285847,2.1108631021714155
8683520,2.8379999999999996,0.4690799505414828,3.3070799505414823,2.368920049458517
8847360,2.842,0.5004358100695833,3.3424358100695835,2.3415641899304167
9011200,2.848,0.23033888078220746,3.078338880782207,2.6176611192177925
9175040,2.9419999999999997,0.46882406081599515,3.4108240608159948,2.4731759391840047
9338880,3.232,0.46399999999999997,3.696,2.7680000000000002
9502720,3.0180000000000002,0.4010436385232909,3.419043638523291,2.6169563614767095
9666560,2.7380000000000004,0.5863411975974399,3.32434119759744,2.1516588024025607
9830400,2.726,0.4984014446206993,3.224401444620699,2.2275985553793007
9994240,2.856,0.5485836308166695,3.4045836308166693,2.3074163691833305
10158080,2.84,0.444432222054162,3.284432222054162,2.3955677779458378
10321920,2.7800000000000002,0.4211413064518844,3.2011413064518845,2.358858693548116
10485760,2.8099999999999996,0.37280021459221285,3.1828002145922123,2.437199785407787
10649600,2.7560000000000002,0.43934496696787134,3.1953449669678715,2.316655033032129
10813440,3.1000000000000005,0.5891010100144116,3.6891010100144124,2.5108989899855887
10977280,2.9659999999999997,0.5912732025045612,3.557273202504561,2.3747267974954385
11141120,2.9560000000000004,0.5905116425609236,3.546511642560924,2.3654883574390766
11304960,3.012,0.7138179039503002,3.7258179039503,2.2981820960497
11468800,2.822,0.6443260044418508,3.466326004441851,2.1776739955581492
11632640,2.668,0.9263347127253733,3.5943347127253733,1.741665287274627
11796480,3.184,0.8073066331945995,3.9913066331945997,2.3766933668054007
11960320,3.224,0.6197289730196579,3.843728973019658,2.604271026980342
12124160,2.9240000000000004,0.7810147245731031,3.7050147245731035,2.142985275426897
12288000,2.8680000000000008,0.7072312210302936,3.575231221030294,2.1607687789697074
12451840,2.872,0.6381974616057323,3.510197461605732,2.2338025383942677
12615680,3.2339999999999995,0.7315763801545263,3.965576380154526,2.502423619845473
12779520,2.9419999999999993,0.6904172651375398,3.632417265137539,2.2515827348624597
12943360,3.152,0.820838595583809,3.9728385955838093,2.331161404416191
13107200,2.994,1.000041999118037,3.9940419991180374,1.9939580008819633
13271040,3.1399999999999997,1.0755835625371002,4.2155835625371,2.0644164374628993
13434880,2.85,0.5962046628465767,3.4462046628465766,2.2537953371534236
13598720,3.1500000000000004,0.7250517222929684,3.8750517222929686,2.424948277707032
13762560,2.93,0.7454528824815154,3.6754528824815154,2.184547117518485
13926400,2.714,0.8076657724578898,3.5216657724578897,1.9063342275421102
14090240,3.2260000000000004,1.1003653938578766,4.326365393857877,2.125634606142124
14254080,3.1279999999999997,0.9757130725782042,4.103713072578204,2.1522869274217955
14417920,3.138,0.9435019872793061,4.081501987279306,2.1944980127206937
14581760,3.1100000000000003,1.1340987611314988,4.244098761131499,1.9759012388685016
14745600,3.104,1.0160236217726435,4.120023621772644,2.0879763782273564
14909440,3.29,1.1026604191681135,4.392660419168114,2.1873395808318863
15073280,3.2079999999999997,0.9847314354685748,4.192731435468574,2.223268564531425
15237120,3.2399999999999998,0.8513988489538848,4.091398848953885,2.3886011510461147
15400960,3.102,1.114682017438157,4.216682017438157,1.9873179825618428
15564800,3.2939999999999996,1.1329977934665187,4.426997793466518,2.161002206533481
15728640,3.374,1.1780339553680106,4.55203395536801,2.1959660446319895
15892480,3.2419999999999995,1.1780135822646527,4.4200135822646525,2.0639864177353466
16056320,3.1240000000000006,1.1551207729064523,4.279120772906452,1.9688792270935482
16220160,3.2939999999999996,1.0006417940501984,4.294641794050198,2.293358205949801
16384000,3.592000000000001,1.3229119396241005,4.914911939624101,2.2690880603759007
16547840,3.482,1.3760654054222858,4.858065405422286,2.1059345945777146
16711680,3.6419999999999995,0.948196182232348,4.590196182232347,2.6938038177676513
16875520,3.732,1.0572870944071908,4.789287094407191,2.674712905592809
17039360,3.528,1.1962006520646944,4.724200652064694,2.3317993479353056
17203200,3.5200000000000005,1.1953576870543814,4.715357687054382,2.324642312945619
17367040,3.35,1.1206872891221709,4.470687289122171,2.2293127108778292
17530880,3.37,1.141796829562948,4.5117968295629485,2.228203170437052
17694720,3.5439999999999996,1.2930831373117508,4.83708313731175,2.250916862688249
17858560,3.7699999999999996,1.4821133559886706,5.25211335598867,2.287886644011329
18022400,3.4820000000000007,1.0582797361756484,4.540279736175649,2.423720263824352
18186240,3.528,1.1760340131135665,4.704034013113566,2.3519659868864338
18350080,3.472,1.4702163106155501,4.94221631061555,2.0017836893844496
18513920,3.6679999999999993,1.4881182748693063,5.156118274869305,2.1798817251306932
18677760,3.3560000000000003,1.3151060793715463,4.671106079371547,2.040893920628454
18841600,3.4579999999999997,1.5691131253035902,5.02711312530359,1.8888868746964096
19005440,3.502,1.4366474863375496,4.938647486337549,2.06535251366245
19169280,3.7319999999999993,1.9191914964380183,5.651191496438018,1.812808503561981
19333120,3.5739999999999994,1.6305839444812402,5.204583944481239,1.9434160555187592
19496960,3.6380000000000003,1.8324726464534196,5.47047264645342,1.8055273535465808
19660800,3.668,1.6219790380889638,5.289979038088964,2.0460209619110366
19824640,3.5080000000000005,1.3294269442131825,4.837426944213183,2.178573055786818
19988480,3.7379999999999995,1.7129495030502213,5.450949503050221,2.0250504969497785
20152320,3.946,1.6112119661919098,5.55721196619191,2.33478803380809
20316160,3.79,1.5929908976513332,5.382990897651333,2.197009102348667
20480000,4.0440000000000005,1.839430346601904,5.883430346601904,2.2045696533980967
20643840,3.718000000000001,1.5704381554203273,5.288438155420328,2.1475618445796734
20807680,3.91,1.3097862421021227,5.219786242102122,2.6002137578978775
20971520,3.972,1.5170550418491744,5.489055041849174,2.4549449581508256
21135360,3.7599999999999993,1.7842645543752755,5.544264554375275,1.9757354456247238
21299200,3.9899999999999998,1.809712684378379,5.799712684378379,2.1802873156216207
21463040,3.992,1.700969135522453,5.692969135522453,2.291030864477547
21626880,3.694,1.9855689360986688,5.6795689360986685,1.7084310639013311
21790720,4.156000000000001,1.9377058600313928,6.093705860031394,2.2182941399686076
21954560,4.1240000000000006,1.937520064412237,6.061520064412237,2.1864799355877635
22118400,3.9559999999999995,1.6083730910457312,5.564373091045731,2.3476269089542683
22282240,4.212,1.5561799381819572,5.768179938181957,2.6558200618180425
22446080,4.33,2.111516043036377,6.441516043036377,2.218483956963623
22609920,4.1080000000000005,1.6697353083647717,5.777735308364772,2.438264691635229
22773760,4.074,1.9960771528174956,6.070077152817495,2.077922847182504
22937600,4.016,1.5882014985511124,5.604201498551112,2.427798501448888
23101440,4.05,2.172210855326895,6.222210855326894,1.877789144673105
23265280,4.194,1.878404642242986,6.0724046422429865,2.315595357757014
23429120,4.185999999999999,2.0869317190555132,6.272931719055512,2.099068280944486
23592960,4.358,1.6965954143519308,6.0545954143519305,2.661404585648069
23756800,4.14,1.9710098934302689,6.111009893430269,2.168990106569731
23920640,4.356,2.275360191266429,6.631360191266429,2.080639808733571
24084480,4.454,2.488229089131465,6.942229089131464,1.9657709108685348
24248320,4.1659999999999995,2.1149761227966617,6.280976122796661,2.051023877203338
24412160,4.146,2.4336975983059195,6.57969759830592,1.7123024016940804
24576000,4.218,2.024538465922542,6.242538465922542,2.193461534077458
24739840,4.24,2.2928235867593476,6.532823586759347,1.9471764132406526
24903680,4.518,2.360058473851866,6.8780584738518655,2.1579415261481336


==> procgen/data/ppo_large-hard-success.csv <==
step,success_mean,success_std,success_mean_plus_std,success_mean_minus_std
163840,0.178,0.0466476151587624,0.2246476151587624,0.1313523848412376
327680,0.15999999999999998,0.042190046219457975,0.20219004621945796,0.117809953780542
491520,0.183,0.03407345007480164,0.21707345007480164,0.14892654992519835
655360,0.15699999999999997,0.03661966684720111,0.19361966684720108,0.12038033315279886
819200,0.186,0.040049968789001564,0.22604996878900158,0.14595003121099842
983040,0.168,0.037629775444453555,0.20562977544445357,0.13037022455554645
1146880,0.14700000000000002,0.032572994949804666,0.1795729949498047,0.11442700505019535
1310720,0.173,0.05080354318352215,0.22380354318352214,0.12219645681647784
1474560,0.16299999999999998,0.028999999999999998,0.19199999999999998,0.13399999999999998
1638400,0.15,0.044721359549995794,0.19472135954999578,0.10527864045000421
1802240,0.16899999999999998,0.05467174773134659,0.22367174773134657,0.1143282522686534
1966080,0.144,0.03292415526630866,0.17692415526630864,0.11107584473369134
2129920,0.154,0.04409081537009721,0.1980908153700972,0.10990918462990279
2293760,0.16899999999999998,0.055217750769114095,0.22421775076911407,0.1137822492308859
2457600,0.15300000000000002,0.039,0.19200000000000003,0.11400000000000002
2621440,0.144,0.05023942674832188,0.19423942674832187,0.09376057325167811
2785280,0.14500000000000002,0.028722813232690148,0.17372281323269018,0.11627718676730987
2949120,0.15,0.023664319132398467,0.17366431913239846,0.12633568086760152
3112960,0.12800000000000003,0.0331058907144937,0.16110589071449372,0.09489410928550633
3276800,0.16699999999999998,0.04124318125460256,0.20824318125460253,0.12575681874539743
3440640,0.16899999999999998,0.026248809496813377,0.19524880949681336,0.1427511905031866
3604480,0.15900000000000003,0.04060788100849391,0.19960788100849394,0.11839211899150612
3768320,0.159,0.023853720883753125,0.18285372088375312,0.13514627911624688
3932160,0.14900000000000002,0.0398622628559895,0.1888622628559895,0.10913773714401052
4096000,0.15,0.028284271247461905,0.1782842712474619,0.12171572875253808
4259840,0.15299999999999997,0.035227829907617074,0.18822782990761705,0.11777217009238289
4423680,0.13700000000000004,0.04817675788178362,0.18517675788178367,0.08882324211821642
4587520,0.16299999999999998,0.039,0.20199999999999999,0.12399999999999997
4751360,0.156,0.03168595903550972,0.18768595903550972,0.12431404096449028
4915200,0.18799999999999997,0.028913664589601925,0.2169136645896019,0.15908633541039804
5079040,0.172,0.0331058907144937,0.2051058907144937,0.13889410928550627
5242880,0.14600000000000005,0.045210618221829264,0.1912106182218293,0.10078938177817079
5406720,0.16699999999999998,0.03950949253027682,0.2065094925302768,0.12749050746972315
5570560,0.144,0.04004996878900157,0.18404996878900157,0.10395003121099841
5734400,0.146,0.03440930106817051,0.1804093010681705,0.11159069893182949
5898240,0.166,0.05180733538795447,0.2178073353879545,0.11419266461204554
6062080,0.166,0.03440930106817051,0.2004093010681705,0.1315906989318295
6225920,0.17099999999999999,0.02736786436680802,0.198367864366808,0.14363213563319197
6389760,0.14100000000000001,0.03047950130825634,0.17147950130825634,0.11052049869174367
6553600,0.17099999999999999,0.03014962686336267,0.20114962686336266,0.1408503731366373
6717440,0.15300000000000002,0.039,0.19200000000000003,0.11400000000000002
6881280,0.164,0.036660605559646724,0.20066060555964674,0.12733939444035328
7045120,0.17099999999999999,0.034481879299133336,0.2054818792991333,0.13651812070086666
7208960,0.155,0.04924428900898052,0.2042442890089805,0.10575571099101948
7372800,0.164,0.04882622246293481,0.2128262224629348,0.1151737775370652
7536640,0.151,0.041340053217188776,0.19234005321718878,0.10965994678281121
7700480,0.197,0.05040833264451423,0.24740833264451423,0.1465916673554858
7864320,0.168,0.028913664589601925,0.19691366458960194,0.13908633541039808
8028160,0.175,0.03293933818400121,0.2079393381840012,0.14206066181599877
8192000,0.18,0.054221766846903836,0.23422176684690382,0.12577823315309616
8355840,0.17899999999999996,0.05412023651093924,0.23312023651093922,0.12487976348906073
8519680,0.162,0.04166533331199932,0.20366533331199932,0.12033466668800069
8683520,0.17200000000000001,0.05015974481593781,0.2221597448159378,0.1218402551840622
8847360,0.173,0.04450842616853577,0.21750842616853577,0.1284915738314642
9011200,0.174,0.016852299546352718,0.19085229954635272,0.15714770045364726
9175040,0.186,0.04431703961232068,0.2303170396123207,0.1416829603876793
9338880,0.215,0.0366742416417845,0.2516742416417845,0.1783257583582155
9502720,0.19399999999999998,0.0332264954516723,0.22722649545167228,0.16077350454832767
9666560,0.16999999999999998,0.04626013402488151,0.21626013402488148,0.12373986597511848
9830400,0.16899999999999998,0.03858756276314948,0.20758756276314946,0.1304124372368505
9994240,0.175,0.04295346318982906,0.21795346318982906,0.13204653681017092
10158080,0.17400000000000002,0.03583294573433783,0.20983294573433786,0.13816705426566217
10321920,0.17099999999999999,0.03672873534441391,0.20772873534441388,0.1342712646555861
10485760,0.169,0.03780211634287159,0.2068021163428716,0.13119788365712842
10649600,0.16299999999999998,0.0374299345444258,0.2004299345444258,0.12557006545557417
10813440,0.196,0.0482078831727758,0.2442078831727758,0.1477921168272242
10977280,0.189,0.03884584919911006,0.22784584919911005,0.15015415080088995
11141120,0.19,0.04147288270665544,0.23147288270665545,0.14852711729334456
11304960,0.192,0.050950956811427986,0.24295095681142798,0.14104904318857203
11468800,0.17099999999999999,0.04614108798023731,0.2171410879802373,0.12485891201976268
11632640,0.156,0.072691127381545,0.228691127381545,0.083308872618455
11796480,0.20600000000000002,0.056780278266313565,0.26278027826631356,0.14921972173368644
11960320,0.21200000000000002,0.04874423042781576,0.2607442304278158,0.16325576957218427
12124160,0.18,0.05983310120660638,0.23983310120660636,0.12016689879339362
12288000,0.178,0.04237924020083418,0.22037924020083416,0.13562075979916582
12451840,0.182,0.0515363949069005,0.23353639490690048,0.1304636050930995
12615680,0.21000000000000002,0.056391488719486745,0.26639148871948676,0.15360851128051328
12779520,0.189,0.049081564767232105,0.2380815647672321,0.1399184352327679
12943360,0.20199999999999996,0.061773780845922,0.26377378084592196,0.14022621915407796
13107200,0.183,0.07642643521714199,0.259426435217142,0.10657356478285801
13271040,0.20400000000000001,0.0796492310069595,0.2836492310069595,0.12435076899304051
13434880,0.16999999999999998,0.046690470119715013,0.21669047011971498,0.12330952988028497
13598720,0.20099999999999998,0.057697486947006625,0.2586974869470066,0.14330251305299335
13762560,0.18,0.06340346993658943,0.24340346993658943,0.11659653006341056
13926400,0.16499999999999998,0.05315072906367325,0.21815072906367322,0.11184927093632674
14090240,0.207,0.08271033792700885,0.28971033792700884,0.12428966207299114
14254080,0.205,0.07338255923582933,0.27838255923582933,0.13161744076417065
14417920,0.193,0.06753517601961219,0.2605351760196122,0.12546482398038783
14581760,0.19299999999999998,0.081,0.27399999999999997,0.11199999999999997
14745600,0.195,0.07566372975210778,0.2706637297521078,0.11933627024789223
14909440,0.21200000000000002,0.08897190567814088,0.3009719056781409,0.12302809432185914
15073280,0.20400000000000001,0.0690217357069496,0.2730217357069496,0.13497826429305043
15237120,0.20600000000000002,0.06606057825965497,0.272060578259655,0.13993942174034504
15400960,0.192,0.08423775875461076,0.27623775875461076,0.10776224124538925
15564800,0.21600000000000003,0.08788629017087933,0.30388629017087937,0.12811370982912068
15728640,0.225,0.09002777349240622,0.31502777349240624,0.13497222650759377
15892480,0.205,0.08777812939451377,0.29277812939451375,0.11722187060548622
16056320,0.188,0.09008884503644167,0.27808884503644166,0.09791115496355833
16220160,0.213,0.07170076708097341,0.2847007670809734,0.14129923291902657
16384000,0.23500000000000004,0.10375451797391763,0.33875451797391765,0.1312454820260824
16547840,0.219,0.10520931517693669,0.3242093151769367,0.11379068482306332
16711680,0.24000000000000005,0.06212889826803627,0.3021288982680363,0.17787110173196377
16875520,0.24800000000000005,0.07626270385975048,0.32426270385975053,0.17173729614024957
17039360,0.22399999999999998,0.09123595782365634,0.3152359578236563,0.13276404217634363
17203200,0.227,0.08626123115281858,0.31326123115281856,0.14073876884718142
17367040,0.211,0.08407734534343957,0.29507734534343955,0.12692265465656044
17530880,0.217,0.08556284240252893,0.30256284240252895,0.13143715759747107
17694720,0.23500000000000001,0.10651291001564082,0.3415129100156408,0.1284870899843592
17858560,0.24200000000000005,0.11285388783732708,0.35485388783732713,0.12914611216267297
18022400,0.215,0.06917369442208504,0.28417369442208507,0.14582630557791496
18186240,0.231,0.09310746479203479,0.3241074647920348,0.13789253520796524
18350080,0.22199999999999998,0.10186265262597474,0.3238626526259747,0.12013734737402523
18513920,0.23199999999999998,0.10457533169921097,0.33657533169921094,0.12742466830078902
18677760,0.21599999999999997,0.08979977728257459,0.30579977728257457,0.12620022271742537
18841600,0.225,0.1149130105775669,0.3399130105775669,0.11008698942243311
19005440,0.225,0.10763363786474933,0.3326336378647493,0.11736636213525067
19169280,0.24500000000000002,0.14719035294474975,0.3921903529447498,0.09780964705525028
19333120,0.227,0.11463420083029323,0.3416342008302932,0.11236579916970678
19496960,0.231,0.14180620578804018,0.3728062057880402,0.08919379421195983
19660800,0.23099999999999996,0.1144071676076285,0.34540716760762846,0.11659283239237146
19824640,0.223,0.0949789450352024,0.3179789450352024,0.1280210549647976
19988480,0.24299999999999997,0.13153326575433302,0.374533265754333,0.11146673424566694
20152320,0.258,0.11347246362003424,0.3714724636200343,0.14452753637996577
20316160,0.24300000000000002,0.11162884931772789,0.3546288493177279,0.13137115068227212
20480000,0.26199999999999996,0.1419013742005341,0.40390137420053407,0.12009862579946587
20643840,0.23400000000000004,0.11825396399275587,0.3522539639927559,0.11574603600724417
20807680,0.257,0.09230926280715276,0.3493092628071528,0.16469073719284724
20971520,0.26,0.11233877335986896,0.372338773359869,0.14766122664013104
21135360,0.24299999999999997,0.1322157328006013,0.3752157328006013,0.11078426719939866
21299200,0.26600000000000007,0.1253953747153379,0.391395374715338,0.14060462528466217
21463040,0.256,0.11438531374263043,0.37038531374263045,0.14161468625736956
21626880,0.23400000000000004,0.1383618444514238,0.37236184445142384,0.09563815554857624
21790720,0.268,0.13570556362949898,0.403705563629499,0.13229443637050103
21954560,0.26300000000000007,0.1440867794074113,0.40708677940741134,0.11891322059258877
22118400,0.266,0.11808471535300409,0.3840847153530041,0.14791528464699594
22282240,0.274,0.1079073676817297,0.3819073676817297,0.16609263231827032
22446080,0.28500000000000003,0.16082599292402952,0.4458259929240296,0.12417400707597051
22609920,0.277,0.12466354719804826,0.4016635471980483,0.15233645280195177
22773760,0.261,0.15109268678529744,0.4120926867852974,0.10990731321470257
22937600,0.264,0.10641428475538424,0.37041428475538424,0.1575857152446158
23101440,0.26199999999999996,0.15497096502248414,0.4169709650224841,0.10702903497751581
23265280,0.27999999999999997,0.13586758259423032,0.4158675825942303,0.14413241740576965
23429120,0.276,0.14813507349712962,0.42413507349712964,0.1278649265028704
23592960,0.283,0.11874763155532832,0.4017476315553283,0.16425236844467167
23756800,0.266,0.14499655168313486,0.41099655168313487,0.12100344831686516
23920640,0.29500000000000004,0.1706018757223964,0.4656018757223964,0.12439812427760363
24084480,0.3,0.19462785001124583,0.4946278500112458,0.10537214998875416
24248320,0.2739999999999999,0.15396103403134184,0.4279610340313418,0.12003896596865807
24412160,0.26799999999999996,0.17920937475478232,0.4472093747547823,0.08879062524521764
24576000,0.28,0.147648230602334,0.42764823060233403,0.13235176939766602
24739840,0.28300000000000003,0.16775279431353746,0.4507527943135375,0.11524720568646257
24903680,0.29600000000000004,0.1656019323558756,0.46160193235587565,0.13039806764412445


==> procgen/data/ppo_small-easy-reward.csv <==
step,reward_mean,reward_std,reward_mean_plus_std,reward_mean_minus_std
163840,4.214,0.6596999317871725,4.873699931787173,3.554300068212828
327680,3.868,0.5727268109666248,4.440726810966625,3.295273189033375
491520,3.5720000000000005,0.6910976776114935,4.263097677611494,2.880902322388507
655360,3.878,0.5915031698985221,4.469503169898522,3.286496830101478
819200,3.6020000000000003,0.43066924663829903,4.032669246638299,3.1713307533617012
983040,3.632,0.5582974117797789,4.190297411779779,3.0737025882202214
1146880,3.6020000000000003,0.5897423166095511,4.1917423166095515,3.012257683390449
1310720,3.728,0.5505052225002048,4.278505222500205,3.1774947774997955
1474560,3.85,0.416773319683494,4.2667733196834945,3.433226680316506
1638400,4.014,0.391617159991745,4.4056171599917455,3.6223828400082554
1802240,3.4859999999999998,0.42000476187776725,3.906004761877767,3.0659952381222326
1966080,4.0520000000000005,0.45582452764194237,4.507824527641943,3.596175472358058
2129920,4.346,0.4990430843123669,4.845043084312367,3.8469569156876333
2293760,3.95,0.6540489278333846,4.604048927833385,3.2959510721666154
2457600,4.4,0.6950107912831281,5.095010791283128,3.704989208716872
2621440,4.25,0.7576410759719935,5.007641075971994,3.4923589240280064
2785280,4.554,0.7802589313811151,5.3342589313811155,3.773741068618885
2949120,4.124,0.7649732021450162,4.888973202145015,3.3590267978549835
3112960,4.604,1.022538018853089,5.626538018853089,3.5814619811469113
3276800,4.651999999999999,0.5451752011968263,5.197175201196826,4.1068247988031725
3440640,4.418000000000001,0.6273404179550366,5.045340417955037,3.7906595820449644
3604480,4.932,0.6944465422190539,5.626446542219054,4.237553457780947
3768320,4.732000000000001,0.9665691904876754,5.698569190487676,3.765430809512326
3932160,4.872000000000001,0.7963014504570491,5.66830145045705,4.075698549542952
4096000,5.2,0.9225616510564483,6.122561651056449,4.2774383489435515
4259840,5.272,0.5904709984410749,5.862470998441075,4.681529001558926
4423680,5.2540000000000004,0.7407590701435927,5.994759070143593,4.513240929856408
4587520,4.904,0.7565606386800731,5.660560638680073,4.147439361319927
4751360,5.21,0.9034710842080117,6.113471084208012,4.306528915791988
4915200,5.218000000000001,1.0856684576794153,6.303668457679416,4.1323315423205855
5079040,5.5200000000000005,0.9122718892961682,6.432271889296168,4.607728110703833
5242880,5.58,1.0058628137077144,6.585862813707714,4.574137186292286
5406720,5.772,0.7536152864691639,6.525615286469164,5.018384713530836
5570560,5.896,0.6087232540325693,6.5047232540325695,5.28727674596743
5734400,5.782000000000001,0.8836945173531405,6.665694517353142,4.89830548264686
5898240,5.84,0.7402161846379747,6.580216184637974,5.099783815362025
6062080,5.832,0.9920161289011383,6.824016128901138,4.839983871098862
6225920,5.7780000000000005,0.7704258562639238,6.548425856263925,5.007574143736076
6389760,5.698,1.0032527099390263,6.701252709939027,4.694747290060974
6553600,6.214,0.614625088977012,6.828625088977012,5.599374911022989
6717440,5.994,0.7080706179471085,6.702070617947109,5.285929382052891
6881280,6.275999999999999,0.8636110235516913,7.13961102355169,5.412388976448308
7045120,6.252000000000001,0.47667179484420935,6.72867179484421,5.775328205155791
7208960,6.226000000000001,0.5678063050019786,6.793806305001979,5.6581936949980225
7372800,6.066000000000001,0.8004023987970051,6.866402398797006,5.2655976012029955
7536640,6.396,0.8577552098355333,7.253755209835533,5.538244790164467
7700480,6.537999999999999,0.7976189566453394,7.335618956645339,5.74038104335466
7864320,6.5760000000000005,0.6139576532628289,7.189957653262829,5.962042346737172
8028160,6.88,0.9340235543068492,7.814023554306849,5.945976445693151
8192000,6.856,0.6899739125503224,7.5459739125503225,6.166026087449677
8355840,6.682,0.8626679546615837,7.544667954661584,5.819332045338417
8519680,6.7379999999999995,0.666960268681726,7.404960268681726,6.071039731318273
8683520,6.9860000000000015,1.12995752132547,8.115957521325472,5.8560424786745315
8847360,6.782000000000001,0.9869731505973198,7.76897315059732,5.7950268494026815
9011200,6.726000000000001,0.9359081151480629,7.661908115148064,5.790091884851938
9175040,6.9799999999999995,1.0027562016761602,7.9827562016761595,5.97724379832384
9338880,7.079999999999998,0.8839004468830186,7.963900446883017,6.19609955311698
9502720,7.274000000000001,0.9221735194636639,8.196173519463665,6.351826480536337
9666560,7.173999999999998,0.8503669796035123,8.02436697960351,6.3236330203964854
9830400,7.295999999999999,1.1290279004524202,8.42502790045242,6.166972099547579
9994240,7.330000000000001,1.0336827366266692,8.36368273662667,6.296317263373332
10158080,7.356,0.7811171487043415,8.137117148704341,6.5748828512956585
10321920,7.359999999999999,0.8359425817602544,8.195942581760253,6.524057418239745
10485760,7.523999999999999,1.0070074478374031,8.531007447837402,6.516992552162596
10649600,7.674000000000001,0.9510436372743367,8.625043637274338,6.7229563627256645
10813440,7.432,0.8973382862666677,8.329338286266669,6.534661713733333
10977280,7.547999999999999,1.2722326831205053,8.820232683120505,6.275767316879493
11141120,7.742000000000002,0.9116775745843482,8.65367757458435,6.830322425415654
11304960,7.985999999999999,0.7186682127379781,8.704668212737976,7.2673317872620204
11468800,8.373999999999999,0.7382167703324006,9.112216770332399,7.635783229667598
11632640,7.897999999999999,0.8990862027636728,8.797086202763671,6.998913797236326
11796480,8.072,0.8015085776209757,8.873508577620974,7.270491422379023
11960320,7.838000000000001,0.8065953136486722,8.644595313648674,7.031404686351329
12124160,8.27,0.9793569318690709,9.24935693186907,7.290643068130929
12288000,8.248000000000001,0.9309436073146427,9.178943607314643,7.317056392685359
12451840,7.956,0.8941498755801514,8.850149875580152,7.061850124419849
12615680,8.338000000000001,0.7845737696354627,9.122573769635464,7.553426230364538
12779520,8.376000000000001,0.4552625616059372,8.83126256160594,7.920737438394064
12943360,8.352,0.7225621080571553,9.074562108057156,7.629437891942845
13107200,8.887999999999998,0.9560836783461999,9.844083678346198,7.931916321653798
13271040,8.602,0.9712857458029538,9.573285745802954,7.630714254197047
13434880,8.501999999999999,0.8479363183635901,9.34993631836359,7.6540636816364085
13598720,9.026,0.8867942264133208,9.91279422641332,8.13920577358668
13762560,8.738,0.7653731116259572,9.503373111625956,7.972626888374043
13926400,8.94,1.1011266957076284,10.041126695707629,7.838873304292371
14090240,9.27,0.6798382160484948,9.949838216048494,8.590161783951505
14254080,9.106,0.8695309080188004,9.9755309080188,8.2364690919812
14417920,9.187999999999999,0.8884683449622729,10.076468344962272,8.299531655037725
14581760,8.892,0.892959125604302,9.784959125604301,7.999040874395697
14745600,9.17,0.9270275076824851,10.097027507682485,8.242972492317515
14909440,9.118,0.9643837410491738,10.082383741049174,8.153616258950827
15073280,9.102,0.9739178610129297,10.07591786101293,8.12808213898707
15237120,9.548,0.6257922978113424,10.173792297811342,8.922207702188658
15400960,9.424,0.7598315602816194,10.183831560281618,8.664168439718381
15564800,9.032,0.7320218575971625,9.764021857597163,8.299978142402837
15728640,9.438,0.6735250552132418,10.111525055213242,8.764474944786759
15892480,9.358,0.702990753851002,10.060990753851003,8.655009246148998
16056320,9.454,0.7266938832823623,10.180693883282363,8.727306116717639
16220160,9.696,0.9164191180895346,10.612419118089534,8.779580881910466
16384000,9.474,1.0157972238591717,10.489797223859172,8.458202776140828
16547840,9.642,1.1088173880310501,10.750817388031049,8.53318261196895
16711680,9.936,0.7483742379317982,10.684374237931799,9.187625762068201
16875520,9.696,0.8687370142914367,10.564737014291437,8.827262985708563
17039360,10.144,0.768312436447569,10.91231243644757,9.37568756355243
17203200,9.921999999999999,0.8347670333691906,10.75676703336919,9.087232966630808
17367040,9.858,0.9629309424875702,10.820930942487571,8.89506905751243
17530880,10.134,1.128717856685186,11.262717856685187,9.005282143314814
17694720,10.200000000000001,0.7841428441298179,10.984142844129819,9.415857155870183
17858560,10.266,0.7233284178020379,10.989328417802039,9.542671582197961
18022400,10.187999999999999,0.8438578079273781,11.031857807927377,9.34414219207262
18186240,10.574000000000002,0.8514951555939704,11.425495155593971,9.722504844406032
18350080,10.048,0.8680184329840007,10.916018432984,9.179981567016
18513920,10.190000000000001,1.038007707100482,11.228007707100483,9.15199229289952
18677760,10.402,0.5342995414559143,10.936299541455913,9.867700458544086
18841600,10.298000000000002,0.8638726758035582,11.16187267580356,9.434127324196444
19005440,10.246,0.810039505209468,11.056039505209469,9.435960494790532
19169280,10.282,0.5090736685392401,10.79107366853924,9.77292633146076
19333120,10.652000000000001,0.8477358079024382,11.49973580790244,9.804264192097563
19496960,10.579999999999998,0.6274392400862414,11.20743924008624,9.952560759913757
19660800,10.498,0.7578100025732045,11.255810002573204,9.740189997426794
19824640,10.430000000000001,0.6398281019148815,11.069828101914883,9.79017189808512
19988480,10.782,0.6356382619068804,11.41763826190688,10.14636173809312
20152320,10.645999999999999,0.8035446471727632,11.449544647172763,9.842455352827235
20316160,10.73,0.7946949100126413,11.524694910012641,9.93530508998736
20480000,10.926000000000002,0.7195581977852799,11.645558197785281,10.206441802214723
20643840,10.74,0.6352322409953703,11.37523224099537,10.10476775900463
20807680,10.974,0.8407163612063225,11.814716361206322,10.133283638793678
20971520,10.796000000000001,0.6821612712548257,11.478161271254827,10.113838728745176
21135360,11.164000000000001,0.41950446958286414,11.583504469582866,10.744495530417137
21299200,10.89,0.5513075366798467,11.441307536679847,10.338692463320154
21463040,10.84,0.6071573107523289,11.44715731075233,10.23284268924767
21626880,10.868,0.797104760994438,11.665104760994438,10.070895239005562
21790720,11.074000000000002,0.6045858086326539,11.678585808632656,10.469414191367347
21954560,11.242,0.6353864965515085,11.877386496551509,10.606613503448493
22118400,11.220000000000002,0.5699122739510004,11.789912273951003,10.650087726049001
22282240,11.120000000000001,0.6549503797998747,11.774950379799876,10.465049620200126
22446080,11.260000000000002,0.8345058418010025,12.094505841801004,10.425494158199
22609920,10.922,0.5989624362178316,11.520962436217832,10.323037563782169
22773760,11.408,0.40241272345690055,11.8104127234569,11.0055872765431
22937600,11.175999999999998,0.655426578649356,11.831426578649355,10.520573421350642
23101440,11.309999999999999,0.3893841291064643,11.699384129106463,10.920615870893535
23265280,11.026,0.6253990725928522,11.651399072592852,10.400600927407147
23429120,11.412,0.6479629619044593,12.05996296190446,10.764037038095541
23592960,11.244,0.5710901855223918,11.815090185522392,10.672909814477608
23756800,11.466,0.6109042478163007,12.0769042478163,10.855095752183699
23920640,11.360000000000001,0.8534635317340749,12.213463531734076,10.506536468265926
24084480,11.314,0.6139739408150807,11.92797394081508,10.70002605918492
24248320,11.549999999999999,0.5612307903171386,12.111230790317137,10.98876920968286
24412160,11.675999999999998,0.4690245196149132,12.145024519614912,11.206975480385085
24576000,11.478000000000002,0.5793410049357807,12.057341004935783,10.89865899506422
24739840,11.25,0.3680489097932502,11.61804890979325,10.88195109020675
24903680,11.581999999999999,0.5517571929753157,12.133757192975315,11.030242807024683


==> procgen/data/ppo_small-easy-success.csv <==
step,success_mean,success_std,success_mean_plus_std,success_mean_minus_std
163840,0.29399999999999993,0.05141984052872976,0.3454198405287297,0.24258015947127015
327680,0.26799999999999996,0.05491812087098391,0.32291812087098387,0.21308187912901605
491520,0.24300000000000002,0.06083584469702052,0.3038358446970205,0.1821641553029795
655360,0.274,0.054990908339470075,0.3289909083394701,0.21900909166052995
819200,0.253,0.03796050579220461,0.2909605057922046,0.2150394942077954
983040,0.254,0.044317039612320676,0.2983170396123207,0.20968296038767933
1146880,0.258,0.056356011214421485,0.31435601121442147,0.20164398878557852
1310720,0.265,0.05389805191284746,0.3188980519128475,0.21110194808715255
1474560,0.278,0.04308131845707603,0.32108131845707605,0.234918681542924
1638400,0.28600000000000003,0.041999999999999996,0.328,0.24400000000000005
1802240,0.23800000000000004,0.0342928563989645,0.27229285639896456,0.20370714360103553
1966080,0.29400000000000004,0.039799497484264805,0.33379949748426485,0.2542005025157352
2129920,0.323,0.048383881613611776,0.3713838816136118,0.2746161183863882
2293760,0.283,0.054230987451824995,0.33723098745182495,0.22876901254817497
2457600,0.31800000000000006,0.061449165982948854,0.3794491659829489,0.2565508340170512
2621440,0.307,0.06403905058634146,0.37103905058634146,0.24296094941365853
2785280,0.333,0.06634003316248793,0.39934003316248795,0.2666599668375121
2949120,0.30000000000000004,0.06542170893518451,0.36542170893518455,0.23457829106481554
3112960,0.33799999999999997,0.08761278445523804,0.425612784455238,0.25038721554476195
3276800,0.34500000000000003,0.04522167621838006,0.3902216762183801,0.29977832378161995
3440640,0.32399999999999995,0.05624944444170093,0.3802494444417009,0.267750555558299
3604480,0.367,0.05883026432033091,0.4258302643203309,0.3081697356796691
3768320,0.35,0.08660254037844385,0.4366025403784438,0.26339745962155614
3932160,0.36200000000000004,0.06569627082262736,0.4276962708226274,0.2963037291773727
4096000,0.38899999999999996,0.07738862965578341,0.46638862965578337,0.31161137034421654
4259840,0.397,0.05657738063926254,0.45357738063926256,0.3404226193607375
4423680,0.3909999999999999,0.06040695324215582,0.45140695324215574,0.33059304675784407
4587520,0.359,0.06949100661236675,0.4284910066123667,0.28950899338763325
4751360,0.383,0.08198170527623831,0.46498170527623833,0.3010182947237617
4915200,0.39,0.0906642156531451,0.4806642156531451,0.2993357843468549
5079040,0.414,0.07889233169326407,0.4928923316932641,0.3351076683067359
5242880,0.42000000000000004,0.0867179335547152,0.5067179335547153,0.33328206644528485
5406720,0.43200000000000005,0.06029925372672536,0.4922992537267254,0.3717007462732747
5570560,0.44000000000000006,0.053665631459994964,0.49366563145999504,0.3863343685400051
5734400,0.434,0.07952358140828418,0.5135235814082841,0.3544764185917158
5898240,0.43400000000000005,0.06916646586316233,0.5031664658631624,0.3648335341368377
6062080,0.43499999999999994,0.08151686941977103,0.5165168694197709,0.3534831305802289
6225920,0.43599999999999994,0.06514598989960932,0.5011459898996092,0.37085401010039065
6389760,0.42400000000000004,0.08052328855678957,0.5045232885567896,0.34347671144321046
6553600,0.462,0.05635601121442149,0.5183560112144215,0.4056439887855785
6717440,0.44399999999999995,0.05517245689653489,0.49917245689653483,0.38882754310346507
6881280,0.473,0.07668767828015138,0.5496876782801514,0.3963123217198486
7045120,0.46499999999999997,0.043185645763378376,0.5081856457633783,0.4218143542366216
7208960,0.462,0.04512205669071392,0.507122056690714,0.4168779433092861
7372800,0.45699999999999996,0.07128113354878694,0.5282811335487869,0.385718866451213
7536640,0.47800000000000004,0.06852736679604726,0.5465273667960473,0.4094726332039528
7700480,0.496,0.06216108107168022,0.5581610810716802,0.43383891892831977
7864320,0.49400000000000005,0.05122499389946278,0.5452249938994629,0.44277500610053727
8028160,0.514,0.07989993742175272,0.5938999374217527,0.4341000625782473
8192000,0.521,0.05611595138639279,0.5771159513863928,0.4648840486136072
8355840,0.508,0.06321392251711644,0.5712139225171164,0.44478607748288357
8519680,0.5010000000000001,0.06007495318350236,0.5610749531835024,0.44092504681649775
8683520,0.527,0.09360021367496979,0.6206002136749698,0.43339978632503023
8847360,0.5079999999999999,0.08195120499419152,0.5899512049941914,0.4260487950058084
9011200,0.5079999999999999,0.071386273190299,0.5793862731902989,0.4366137268097009
9175040,0.523,0.08112336284942827,0.6041233628494282,0.44187663715057174
9338880,0.543,0.07642643521714199,0.619426435217142,0.46657356478285805
9502720,0.549,0.07489325737341113,0.6238932573734112,0.4741067426265889
9666560,0.5399999999999999,0.06782329983125268,0.6078232998312526,0.47217670016874724
9830400,0.5399999999999999,0.08461678320522473,0.6246167832052246,0.4553832167947752
9994240,0.5589999999999999,0.08814193099768124,0.6471419309976811,0.4708580690023187
10158080,0.562,0.06705221845696083,0.6290522184569609,0.4949477815430392
10321920,0.561,0.07647875521999557,0.6374787552199956,0.48452124478000447
10485760,0.565,0.08868483523128405,0.653684835231284,0.4763151647687159
10649600,0.587,0.07563729238940271,0.6626372923894027,0.5113627076105972
10813440,0.562,0.07704544113703288,0.639045441137033,0.4849545588629672
10977280,0.568,0.11007270324653609,0.678072703246536,0.4579272967534639
11141120,0.5870000000000001,0.06870953354520754,0.6557095335452077,0.5182904664547925
11304960,0.601,0.06685057965343306,0.6678505796534331,0.5341494203465669
11468800,0.639,0.07020683727387239,0.7092068372738725,0.5687931627261276
11632640,0.5990000000000001,0.08092589202474075,0.6799258920247409,0.5180741079752593
11796480,0.6180000000000001,0.06415605972938175,0.6821560597293819,0.5538439402706183
11960320,0.602,0.06431174076325409,0.6663117407632541,0.5376882592367459
12124160,0.639,0.07529276193632425,0.7142927619363243,0.5637072380636757
12288000,0.626,0.07748548251124207,0.7034854825112421,0.5485145174887579
12451840,0.608,0.07884161337770809,0.6868416133777081,0.5291583866222919
12615680,0.6289999999999999,0.06456779382943172,0.6935677938294316,0.5644322061705682
12779520,0.648,0.038935844667863574,0.6869358446678636,0.6090641553321364
12943360,0.639,0.052239831546435904,0.6912398315464359,0.5867601684535642
13107200,0.678,0.07743384273042377,0.7554338427304238,0.6005661572695763
13271040,0.655,0.07762087348130009,0.7326208734813001,0.5773791265186999
13434880,0.6479999999999999,0.07068238818828917,0.7186823881882891,0.5773176118117107
13598720,0.7000000000000001,0.06737952211169207,0.7673795221116921,0.632620477888308
13762560,0.6699999999999999,0.05796550698475776,0.7279655069847577,0.6120344930152422
13926400,0.6859999999999999,0.09286549412995118,0.7788654941299511,0.5931345058700488
14090240,0.7150000000000001,0.05004997502496879,0.7650499750249689,0.6649500249750313
14254080,0.7,0.07,0.77,0.6299999999999999
14417920,0.699,0.07462573282722254,0.7736257328272225,0.6243742671727774
14581760,0.6809999999999999,0.0723118247591637,0.7533118247591637,0.6086881752408362
14745600,0.702,0.07039886362719218,0.7723988636271921,0.6316011363728078
14909440,0.697,0.07362744053679987,0.7706274405367999,0.6233725594632
15073280,0.6960000000000001,0.08392854103342916,0.7799285410334292,0.6120714589665709
15237120,0.7390000000000001,0.05430469592954185,0.793304695929542,0.6846953040704582
15400960,0.725,0.0593717104351896,0.7843717104351896,0.6656282895648103
15564800,0.698,0.06852736679604723,0.7665273667960472,0.6294726332039527
15728640,0.7250000000000001,0.046097722286464436,0.7710977222864646,0.6789022777135356
15892480,0.712,0.0523067873224881,0.764306787322488,0.6596932126775119
16056320,0.7230000000000001,0.06293647591023827,0.7859364759102383,0.6600635240897619
16220160,0.75,0.07375635565834311,0.8237563556583432,0.6762436443416568
16384000,0.734,0.08321057625085888,0.8172105762508589,0.6507894237491411
16547840,0.7420000000000001,0.08669486720677298,0.8286948672067731,0.6553051327932271
16711680,0.77,0.06542170893518451,0.8354217089351845,0.7045782910648155
16875520,0.736,0.07296574538781883,0.8089657453878188,0.6630342546121811
17039360,0.7789999999999999,0.06487680633323438,0.8438768063332343,0.7141231936667656
17203200,0.763,0.06738694235532577,0.8303869423553258,0.6956130576446742
17367040,0.7609999999999999,0.07582216034906947,0.8368221603490693,0.6851778396509305
17530880,0.7899999999999999,0.09539392014169457,0.8853939201416945,0.6946060798583054
17694720,0.783,0.06972087205421343,0.8527208720542134,0.7132791279457866
17858560,0.7899999999999999,0.0601664358259653,0.8501664358259652,0.7298335641740347
18022400,0.7899999999999998,0.06870225614927067,0.8587022561492705,0.7212977438507291
18186240,0.8099999999999999,0.06633249580710798,0.8763324958071079,0.743667504192892
18350080,0.776,0.07351190379795645,0.8495119037979565,0.7024880962020436
18513920,0.785,0.08709190547921203,0.872091905479212,0.6979080945207881
18677760,0.7940000000000002,0.05003998401278722,0.8440399840127873,0.743960015987213
18841600,0.79,0.07483314773547883,0.8648331477354789,0.7151668522645211
19005440,0.783,0.05780138406647369,0.8408013840664738,0.7251986159335263
19169280,0.7889999999999999,0.051078371156488514,0.8400783711564884,0.7379216288435114
19333120,0.82,0.057965506984757734,0.8779655069847577,0.7620344930152422
19496960,0.813,0.05060632371551998,0.8636063237155199,0.76239367628448
19660800,0.8109999999999999,0.049889878733065676,0.8608898787330657,0.7611101212669342
19824640,0.805,0.05572252686302011,0.8607225268630202,0.7492774731369799
19988480,0.836,0.05425863986500215,0.8902586398650021,0.7817413601349978
20152320,0.8160000000000002,0.06636264009214822,0.8823626400921484,0.749637359907852
20316160,0.8300000000000001,0.06841052550594827,0.8984105255059484,0.7615894744940518
20480000,0.842,0.06749814812274484,0.9094981481227448,0.7745018518772552
20643840,0.835,0.051429563482495166,0.8864295634824951,0.7835704365175048
20807680,0.8339999999999999,0.05868560300448485,0.8926856030044847,0.775314396995515
20971520,0.836,0.051613951602255764,0.8876139516022558,0.7843860483977442
21135360,0.859,0.0383275357934736,0.8973275357934736,0.8206724642065264
21299200,0.842,0.04331281565541545,0.8853128156554154,0.7986871843445845
21463040,0.8379999999999999,0.055641710972974226,0.8936417109729741,0.7823582890270256
21626880,0.8389999999999999,0.06594694837519018,0.9049469483751901,0.7730530516248096
21790720,0.8530000000000001,0.04670117771534247,0.8997011777153425,0.8062988222846577
21954560,0.868,0.04261455150532503,0.910614551505325,0.825385448494675
22118400,0.8639999999999999,0.048207883172775794,0.9122078831727757,0.8157921168272241
22282240,0.857,0.051000000000000004,0.908,0.8059999999999999
22446080,0.8690000000000001,0.06963476143421472,0.9386347614342149,0.7993652385657853
22609920,0.8470000000000001,0.04980963762164908,0.8968096376216492,0.797190362378351
22773760,0.89,0.036606010435446285,0.9266060104354463,0.8533939895645537
22937600,0.859,0.050685303589896764,0.9096853035898967,0.8083146964101032
23101440,0.8779999999999999,0.027129319932501096,0.905129319932501,0.8508706800674988
23265280,0.8560000000000001,0.049839743177508465,0.9058397431775086,0.8061602568224916
23429120,0.881,0.05872818744010407,0.9397281874401041,0.8222718125598959
23592960,0.8720000000000001,0.043543082114154474,0.9155430821141546,0.8284569178858456
23756800,0.884,0.04199999999999999,0.926,0.842
23920640,0.883,0.07267048919609666,0.9556704891960967,0.8103295108039034
24084480,0.877,0.04450842616853577,0.9215084261685358,0.8324915738314642
24248320,0.8959999999999999,0.043174066289845804,0.9391740662898457,0.8528259337101541
24412160,0.9049999999999999,0.0372155881318568,0.9422155881318567,0.8677844118681431
24576000,0.8850000000000001,0.05103920062069939,0.9360392006206995,0.8339607993793008
24739840,0.8699999999999999,0.03633180424916991,0.9063318042491698,0.83366819575083
24903680,0.9,0.04404543109109047,0.9440454310910905,0.8559545689089095


==> procgen/logs/ppo_infonce_v1_large-20230807-094604-hard-reward.csv <==
"Step","ppo_infonce_v1_large-20230807-094604-s00 - episode_reward","ppo_infonce_v1_large-20230807-094604-s00 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s00 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s04 - episode_reward","ppo_infonce_v1_large-20230807-094604-s04 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s04 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s08 - episode_reward","ppo_infonce_v1_large-20230807-094604-s08 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s08 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s01 - episode_reward","ppo_infonce_v1_large-20230807-094604-s01 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s01 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s09 - episode_reward","ppo_infonce_v1_large-20230807-094604-s09 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s09 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s02 - episode_reward","ppo_infonce_v1_large-20230807-094604-s02 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s02 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s07 - episode_reward","ppo_infonce_v1_large-20230807-094604-s07 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s07 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s06 - episode_reward","ppo_infonce_v1_large-20230807-094604-s06 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s06 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s03 - episode_reward","ppo_infonce_v1_large-20230807-094604-s03 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s03 - episode_reward__MAX","ppo_infonce_v1_large-20230807-094604-s05 - episode_reward","ppo_infonce_v1_large-20230807-094604-s05 - episode_reward__MIN","ppo_infonce_v1_large-20230807-094604-s05 - episode_reward__MAX"
"10","2.26","2.26","2.26","1.88","1.88","1.88","2.02","2.02","2.02","2.84","2.84","2.84","2.34","2.34","2.34","1.76","1.76","1.76","3.5","3.5","3.5","2.66","2.66","2.66","3.72","3.72","3.72","1.56","1.56","1.56"
"20","2","2","2","2.88","2.88","2.88","1.96","1.96","1.96","2.3","2.3","2.3","2.36","2.36","2.36","2.46","2.46","2.46","2.24","2.24","2.24","3.32","3.32","3.32","2.86","2.86","2.86","2.42","2.42","2.42"
"30","2.5","2.5","2.5","2.14","2.14","2.14","2.84","2.84","2.84","2.74","2.74","2.74","2.56","2.56","2.56","2.34","2.34","2.34","3.1","3.1","3.1","2.8","2.8","2.8","2.86","2.86","2.86","3.3","3.3","3.3"
"40","3.12","3.12","3.12","2.72","2.72","2.72","2.62","2.62","2.62","2.9","2.9","2.9","3.02","3.02","3.02","2.4","2.4","2.4","2.62","2.62","2.62","1.76","1.76","1.76","2.26","2.26","2.26","3.36","3.36","3.36"
"50","2.24","2.24","2.24","2.96","2.96","2.96","3.04","3.04","3.04","2.06","2.06","2.06","3.64","3.64","3.64","2.64","2.64","2.64","2.88","2.88","2.88","2.7","2.7","2.7","2.84","2.84","2.84","2.58","2.58","2.58"
"60","2.58","2.58","2.58","1.96","1.96","1.96","2.84","2.84","2.84","2.14","2.14","2.14","2.86","2.86","2.86","2.34","2.34","2.34","2.62","2.62","2.62","2.2","2.2","2.2","2.82","2.82","2.82","2.74","2.74","2.74"
"70","1.98","1.98","1.98","1.9","1.9","1.9","2.72","2.72","2.72","2.5","2.5","2.5","2.84","2.84","2.84","2.18","2.18","2.18","2.84","2.84","2.84","2.2","2.2","2.2","2.8","2.8","2.8","2.42","2.42","2.42"
"80","2.82","2.82","2.82","2.42","2.42","2.42","2.46","2.46","2.46","2.08","2.08","2.08","2.78","2.78","2.78","2.34","2.34","2.34","2.72","2.72","2.72","2.42","2.42","2.42","3.58","3.58","3.58","3.58","3.58","3.58"
"90","2.22","2.22","2.22","3.42","3.42","3.42","2.26","2.26","2.26","3.46","3.46","3.46","2.3","2.3","2.3","2.28","2.28","2.28","2.52","2.52","2.52","2.38","2.38","2.38","1.86","1.86","1.86","2.32","2.32","2.32"
"100","2.16","2.16","2.16","2.78","2.78","2.78","2.78","2.78","2.78","2.26","2.26","2.26","3.24","3.24","3.24","2.1","2.1","2.1","1.68","1.68","1.68","2.74","2.74","2.74","3.04","3.04","3.04","2.66","2.66","2.66"
"110","2.08","2.08","2.08","1.9","1.9","1.9","2.52","2.52","2.52","2.42","2.42","2.42","1.9","1.9","1.9","2.86","2.86","2.86","1.92","1.92","1.92","1.98","1.98","1.98","3.16","3.16","3.16","2.76","2.76","2.76"
"120","2.16","2.16","2.16","2.16","2.16","2.16","2.3","2.3","2.3","2.76","2.76","2.76","2.26","2.26","2.26","2.38","2.38","2.38","2.66","2.66","2.66","2.54","2.54","2.54","2.24","2.24","2.24","2.12","2.12","2.12"
"130","2.76","2.76","2.76","2.38","2.38","2.38","3.3","3.3","3.3","3.16","3.16","3.16","2.54","2.54","2.54","2.4","2.4","2.4","2.92","2.92","2.92","3.08","3.08","3.08","2.3","2.3","2.3","1.92","1.92","1.92"
"140","3.24","3.24","3.24","2.14","2.14","2.14","3.14","3.14","3.14","2.18","2.18","2.18","1.94","1.94","1.94","2.66","2.66","2.66","2.22","2.22","2.22","1.98","1.98","1.98","2.1","2.1","2.1","2.84","2.84","2.84"
"150","1.98","1.98","1.98","2.12","2.12","2.12","2.32","2.32","2.32","2.94","2.94","2.94","2.18","2.18","2.18","2.08","2.08","2.08","1.76","1.76","1.76","2.16","2.16","2.16","2.32","2.32","2.32","2.58","2.58","2.58"
"160","2.64","2.64","2.64","2.06","2.06","2.06","2.4","2.4","2.4","2.86","2.86","2.86","2.16","2.16","2.16","2.24","2.24","2.24","1.8","1.8","1.8","2.02","2.02","2.02","2.06","2.06","2.06","3.16","3.16","3.16"
"170","1.84","1.84","1.84","2.56","2.56","2.56","2.02","2.02","2.02","3","3","3","1.76","1.76","1.76","2.26","2.26","2.26","1.74","1.74","1.74","1.94","1.94","1.94","2.72","2.72","2.72","2.28","2.28","2.28"
"180","2.84","2.84","2.84","2.56","2.56","2.56","2.94","2.94","2.94","2.54","2.54","2.54","2.76","2.76","2.76","2.3","2.3","2.3","2.04","2.04","2.04","2.4","2.4","2.4","2.46","2.46","2.46","2.76","2.76","2.76"
"190","2.36","2.36","2.36","3.66","3.66","3.66","3.08","3.08","3.08","2.8","2.8","2.8","2.38","2.38","2.38","3.12","3.12","3.12","2.56","2.56","2.56","2.48","2.48","2.48","2.64","2.64","2.64","2.68","2.68","2.68"
"200","2.82","2.82","2.82","3.4","3.4","3.4","3.06","3.06","3.06","2.2","2.2","2.2","1.9","1.9","1.9","2.12","2.12","2.12","2.24","2.24","2.24","1.9","1.9","1.9","1.86","1.86","1.86","3.42","3.42","3.42"
"210","3.28","3.28","3.28","2.9","2.9","2.9","3.54","3.54","3.54","2.68","2.68","2.68","2.18","2.18","2.18","2.48","2.48","2.48","1.8","1.8","1.8","2.2","2.2","2.2","2.08","2.08","2.08","2.06","2.06","2.06"
"220","2.18","2.18","2.18","3.04","3.04","3.04","2.88","2.88","2.88","2.92","2.92","2.92","2.38","2.38","2.38","1.98","1.98","1.98","2.1","2.1","2.1","2.94","2.94","2.94","2.82","2.82","2.82","2.84","2.84","2.84"
"230","2.66","2.66","2.66","2.56","2.56","2.56","2.84","2.84","2.84","2.48","2.48","2.48","3.22","3.22","3.22","3","3","3","2.46","2.46","2.46","2.6","2.6","2.6","3.06","3.06","3.06","3.06","3.06","3.06"
"240","3.08","3.08","3.08","3.58","3.58","3.58","2.76","2.76","2.76","2.9","2.9","2.9","2.22","2.22","2.22","2.86","2.86","2.86","2.5","2.5","2.5","2.46","2.46","2.46","2.12","2.12","2.12","2.08","2.08","2.08"
"250","3.46","3.46","3.46","3.42","3.42","3.42","2.2","2.2","2.2","3.6","3.6","3.6","3.08","3.08","3.08","2.16","2.16","2.16","2.64","2.64","2.64","2.8","2.8","2.8","2.48","2.48","2.48","2.34","2.34","2.34"
"260","2.94","2.94","2.94","3.1","3.1","3.1","3.48","3.48","3.48","2.68","2.68","2.68","3.48","3.48","3.48","3.7","3.7","3.7","2.88","2.88","2.88","2.94","2.94","2.94","2.04","2.04","2.04","1.84","1.84","1.84"
"270","2.94","2.94","2.94","2.62","2.62","2.62","3.52","3.52","3.52","2.08","2.08","2.08","2.54","2.54","2.54","2.92","2.92","2.92","2.62","2.62","2.62","2.86","2.86","2.86","2.26","2.26","2.26","2.48","2.48","2.48"
"280","3.04","3.04","3.04","2.68","2.68","2.68","3.02","3.02","3.02","2.38","2.38","2.38","2.84","2.84","2.84","2.16","2.16","2.16","2.64","2.64","2.64","3.12","3.12","3.12","2.88","2.88","2.88","2.66","2.66","2.66"
"290","2.34","2.34","2.34","4.64","4.64","4.64","2.78","2.78","2.78","2.18","2.18","2.18","3.14","3.14","3.14","2.54","2.54","2.54","2.82","2.82","2.82","2.6","2.6","2.6","2.68","2.68","2.68","2.88","2.88","2.88"
"300","2.2","2.2","2.2","3.96","3.96","3.96","3.32","3.32","3.32","2.96","2.96","2.96","2.88","2.88","2.88","2.36","2.36","2.36","3.4","3.4","3.4","2.76","2.76","2.76","2.9","2.9","2.9","3.64","3.64","3.64"
"310","3.34","3.34","3.34","4.38","4.38","4.38","4.7","4.7","4.7","3.62","3.62","3.62","2.82","2.82","2.82","3.3","3.3","3.3","1.92","1.92","1.92","2.72","2.72","2.72","3.3","3.3","3.3","3.2","3.2","3.2"
"320","2.76","2.76","2.76","3.88","3.88","3.88","4.06","4.06","4.06","3.12","3.12","3.12","2.76","2.76","2.76","2.58","2.58","2.58","1.84","1.84","1.84","2.66","2.66","2.66","3.62","3.62","3.62","3.46","3.46","3.46"
"330","2.5","2.5","2.5","3.74","3.74","3.74","3.1","3.1","3.1","3.26","3.26","3.26","3.62","3.62","3.62","3.7","3.7","3.7","3.46","3.46","3.46","2.32","2.32","2.32","3.6","3.6","3.6","3.66","3.66","3.66"
"340","3.1","3.1","3.1","4.04","4.04","4.04","3.44","3.44","3.44","3.26","3.26","3.26","3.68","3.68","3.68","4.08","4.08","4.08","2.5","2.5","2.5","2.16","2.16","2.16","2.88","2.88","2.88","2.74","2.74","2.74"
"350","3.62","3.62","3.62","3.8","3.8","3.8","4.26","4.26","4.26","2.78","2.78","2.78","3.52","3.52","3.52","3.98","3.98","3.98","3.12","3.12","3.12","1.98","1.98","1.98","3.12","3.12","3.12","3.44","3.44","3.44"
"360","4.12","4.12","4.12","5","5","5","4.44","4.44","4.44","3.42","3.42","3.42","3.46","3.46","3.46","3.32","3.32","3.32","2.98","2.98","2.98","2.64","2.64","2.64","3.66","3.66","3.66","3.38","3.38","3.38"
"370","3.64","3.64","3.64","4.38","4.38","4.38","3.6","3.6","3.6","4.52","4.52","4.52","3.96","3.96","3.96","4.06","4.06","4.06","3.58","3.58","3.58","2.2","2.2","2.2","3.7","3.7","3.7","3.72","3.72","3.72"
"380","2.68","2.68","2.68","3.62","3.62","3.62","3.68","3.68","3.68","3.36","3.36","3.36","4.48","4.48","4.48","4.66","4.66","4.66","2.88","2.88","2.88","2.2","2.2","2.2","3.04","3.04","3.04","4.1","4.1","4.1"
"390","3.7","3.7","3.7","5.58","5.58","5.58","4.32","4.32","4.32","3.86","3.86","3.86","4.38","4.38","4.38","3.64","3.64","3.64","2.96","2.96","2.96","2.68","2.68","2.68","3.58","3.58","3.58","4.38","4.38","4.38"
"400","3.14","3.14","3.14","4.7","4.7","4.7","4.8","4.8","4.8","3.96","3.96","3.96","3.88","3.88","3.88","3.78","3.78","3.78","3.1","3.1","3.1","2.26","2.26","2.26","3.82","3.82","3.82","4.94","4.94","4.94"
"410","3.22","3.22","3.22","4.86","4.86","4.86","5.24","5.24","5.24","4.68","4.68","4.68","4.2","4.2","4.2","3.88","3.88","3.88","2.58","2.58","2.58","1.76","1.76","1.76","3.54","3.54","3.54","4.3","4.3","4.3"
"420","3.34","3.34","3.34","4.3","4.3","4.3","5","5","5","3.94","3.94","3.94","3.9","3.9","3.9","4.24","4.24","4.24","2.12","2.12","2.12","2.7","2.7","2.7","3.52","3.52","3.52","4.16","4.16","4.16"
"430","3.58","3.58","3.58","5.5","5.5","5.5","5.46","5.46","5.46","3.78","3.78","3.78","5.44","5.44","5.44","5.36","5.36","5.36","1.68","1.68","1.68","1.98","1.98","1.98","3.2","3.2","3.2","4.2","4.2","4.2"
"440","4.2","4.2","4.2","4.52","4.52","4.52","5.16","5.16","5.16","4.3","4.3","4.3","5.1","5.1","5.1","3.72","3.72","3.72","2.6","2.6","2.6","2.86","2.86","2.86","4.16","4.16","4.16","4.28","4.28","4.28"
"450","2.44","2.44","2.44","3.88","3.88","3.88","4.82","4.82","4.82","3.9","3.9","3.9","4.84","4.84","4.84","4.46","4.46","4.46","3.48","3.48","3.48","2.28","2.28","2.28","2.7","2.7","2.7","4.14","4.14","4.14"
"460","4.14","4.14","4.14","5.54","5.54","5.54","4.56","4.56","4.56","3.84","3.84","3.84","4.58","4.58","4.58","4.46","4.46","4.46","3.5","3.5","3.5","3.44","3.44","3.44","4.24","4.24","4.24","4.74","4.74","4.74"
"470","4.26","4.26","4.26","5.24","5.24","5.24","4.7","4.7","4.7","4.02","4.02","4.02","5.38","5.38","5.38","4.74","4.74","4.74","2.34","2.34","2.34","2.22","2.22","2.22","3.98","3.98","3.98","4.96","4.96","4.96"
"480","3.94","3.94","3.94","5.02","5.02","5.02","5.08","5.08","5.08","3.68","3.68","3.68","5.64","5.64","5.64","6","6","6","2.24","2.24","2.24","1.88","1.88","1.88","4.7","4.7","4.7","5.1","5.1","5.1"
"490","3.18","3.18","3.18","4.64","4.64","4.64","4.96","4.96","4.96","4.74","4.74","4.74","6.76","6.76","6.76","5.18","5.18","5.18","2.24","2.24","2.24","2.14","2.14","2.14","3.04","3.04","3.04","4.68","4.68","4.68"
"500","3.9","3.9","3.9","5.56","5.56","5.56","6.98","6.98","6.98","3.36","3.36","3.36","4.16","4.16","4.16","3.98","3.98","3.98","2.7","2.7","2.7","2.68","2.68","2.68","3.16","3.16","3.16","5.16","5.16","5.16"
"510","4.32","4.32","4.32","4.58","4.58","4.58","4.34","4.34","4.34","4.72","4.72","4.72","5.2","5.2","5.2","4.46","4.46","4.46","2.42","2.42","2.42","2.82","2.82","2.82","5.56","5.56","5.56","5.8","5.8","5.8"
"520","3.42","3.42","3.42","5.26","5.26","5.26","5.78","5.78","5.78","4.68","4.68","4.68","5.24","5.24","5.24","5.52","5.52","5.52","3.72","3.72","3.72","2.24","2.24","2.24","3.32","3.32","3.32","5.18","5.18","5.18"
"530","3.54","3.54","3.54","5.28","5.28","5.28","5.84","5.84","5.84","4.34","4.34","4.34","5.56","5.56","5.56","4.2","4.2","4.2","3.56","3.56","3.56","1.92","1.92","1.92","4.44","4.44","4.44","5.56","5.56","5.56"
"540","4.64","4.64","4.64","5.22","5.22","5.22","5.34","5.34","5.34","3.88","3.88","3.88","5.82","5.82","5.82","5.84","5.84","5.84","2.28","2.28","2.28","2.84","2.84","2.84","5.06","5.06","5.06","5","5","5"
"550","4.12","4.12","4.12","5.3","5.3","5.3","5.68","5.68","5.68","4.84","4.84","4.84","5.44","5.44","5.44","4.78","4.78","4.78","2.12","2.12","2.12","2.78","2.78","2.78","4.88","4.88","4.88","5.56","5.56","5.56"
"560","4.48","4.48","4.48","5.1","5.1","5.1","5.48","5.48","5.48","4.6","4.6","4.6","6.34","6.34","6.34","5.62","5.62","5.62","2.84","2.84","2.84","2.66","2.66","2.66","4.9","4.9","4.9","5.22","5.22","5.22"
"570","4.86","4.86","4.86","5.58","5.58","5.58","5.28","5.28","5.28","4.44","4.44","4.44","5.66","5.66","5.66","5.86","5.86","5.86","2.24","2.24","2.24","2.02","2.02","2.02","4.54","4.54","4.54","5.08","5.08","5.08"
"580","3.9","3.9","3.9","5.68","5.68","5.68","5.44","5.44","5.44","4.78","4.78","4.78","6.42","6.42","6.42","5.26","5.26","5.26","3.26","3.26","3.26","2.02","2.02","2.02","3.92","3.92","3.92","4.28","4.28","4.28"
"590","3.8","3.8","3.8","5.36","5.36","5.36","5.14","5.14","5.14","4.12","4.12","4.12","5.8","5.8","5.8","5.98","5.98","5.98","2.5","2.5","2.5","2.12","2.12","2.12","4.8","4.8","4.8","6","6","6"
"600","4.34","4.34","4.34","5.62","5.62","5.62","5.64","5.64","5.64","5.36","5.36","5.36","6.46","6.46","6.46","5.4","5.4","5.4","3.14","3.14","3.14","2.58","2.58","2.58","4.98","4.98","4.98","5.84","5.84","5.84"
"610","4.46","4.46","4.46","6.5","6.5","6.5","6.24","6.24","6.24","3.9","3.9","3.9","7.2","7.2","7.2","5.36","5.36","5.36","3.68","3.68","3.68","2.76","2.76","2.76","5.7","5.7","5.7","5.18","5.18","5.18"
"620","5.44","5.44","5.44","5.6","5.6","5.6","5.94","5.94","5.94","4.58","4.58","4.58","5.44","5.44","5.44","4.7","4.7","4.7","3.98","3.98","3.98","2.46","2.46","2.46","4.32","4.32","4.32","5.72","5.72","5.72"
"630","5.36","5.36","5.36","7.16","7.16","7.16","6.74","6.74","6.74","4.92","4.92","4.92","7.58","7.58","7.58","5.84","5.84","5.84","3.88","3.88","3.88","2.66","2.66","2.66","5.02","5.02","5.02","4.9","4.9","4.9"
"640","4.92","4.92","4.92","6.08","6.08","6.08","7.1","7.1","7.1","5.92","5.92","5.92","5.62","5.62","5.62","6.88","6.88","6.88","3.54","3.54","3.54","2.34","2.34","2.34","4.54","4.54","4.54","6.28","6.28","6.28"
"650","5.1","5.1","5.1","4.42","4.42","4.42","6.36","6.36","6.36","4.94","4.94","4.94","7.72","7.72","7.72","4.84","4.84","4.84","3","3","3","2.48","2.48","2.48","5.08","5.08","5.08","6.16","6.16","6.16"
"660","5.04","5.04","5.04","7.22","7.22","7.22","7.06","7.06","7.06","4.24","4.24","4.24","7.02","7.02","7.02","5.96","5.96","5.96","4.26","4.26","4.26","2.74","2.74","2.74","5.32","5.32","5.32","5.32","5.32","5.32"
"670","5.48","5.48","5.48","5.98","5.98","5.98","6.32","6.32","6.32","3.78","3.78","3.78","7.06","7.06","7.06","4.6","4.6","4.6","3.44","3.44","3.44","2.82","2.82","2.82","5.42","5.42","5.42","6.18","6.18","6.18"
"680","4.94","4.94","4.94","6.18","6.18","6.18","5.9","5.9","5.9","5.34","5.34","5.34","6.84","6.84","6.84","5.16","5.16","5.16","3.58","3.58","3.58","2.8","2.8","2.8","6.06","6.06","6.06","6.7","6.7","6.7"
"690","5.1","5.1","5.1","7.44","7.44","7.44","6.34","6.34","6.34","5.26","5.26","5.26","7.74","7.74","7.74","6.2","6.2","6.2","3.54","3.54","3.54","2.62","2.62","2.62","4.94","4.94","4.94","5.8","5.8","5.8"
"700","5.74","5.74","5.74","6.68","6.68","6.68","6.9","6.9","6.9","5.16","5.16","5.16","7.02","7.02","7.02","5.32","5.32","5.32","3.6","3.6","3.6","2.58","2.58","2.58","5.04","5.04","5.04","6.78","6.78","6.78"
"710","5.98","5.98","5.98","7.06","7.06","7.06","6.26","6.26","6.26","4.68","4.68","4.68","8.28","8.28","8.28","5.66","5.66","5.66","4.22","4.22","4.22","2.58","2.58","2.58","4.66","4.66","4.66","6.4","6.4","6.4"
"720","5.48","5.48","5.48","7.54","7.54","7.54","5.96","5.96","5.96","5.42","5.42","5.42","7.56","7.56","7.56","6.76","6.76","6.76","3.02","3.02","3.02","2.76","2.76","2.76","5.12","5.12","5.12","5.44","5.44","5.44"
"730","5.04","5.04","5.04","7.42","7.42","7.42","6.86","6.86","6.86","4.8","4.8","4.8","8.14","8.14","8.14","6.72","6.72","6.72","3.82","3.82","3.82","2.76","2.76","2.76","5.14","5.14","5.14","6.04","6.04","6.04"
"740","6.54","6.54","6.54","7.76","7.76","7.76","6.36","6.36","6.36","6.6","6.6","6.6","8.5","8.5","8.5","6.34","6.34","6.34","3.4","3.4","3.4","3.2","3.2","3.2","5.44","5.44","5.44","6.3","6.3","6.3"
"750","5.88","5.88","5.88","6.7","6.7","6.7","7.32","7.32","7.32","4.98","4.98","4.98","7.94","7.94","7.94","5.64","5.64","5.64","4.42","4.42","4.42","2.8","2.8","2.8","5.58","5.58","5.58","5.88","5.88","5.88"
"760","5.52","5.52","5.52","6.34","6.34","6.34","6.92","6.92","6.92","5.98","5.98","5.98","8.02","8.02","8.02","6.54","6.54","6.54","3.96","3.96","3.96","2.76","2.76","2.76","5.84","5.84","5.84","7.48","7.48","7.48"
"770","6.44","6.44","6.44","7.26","7.26","7.26","6.86","6.86","6.86","6","6","6","8.64","8.64","8.64","6.96","6.96","6.96","4.72","4.72","4.72","2.66","2.66","2.66","5.28","5.28","5.28","6.94","6.94","6.94"
"780","6.3","6.3","6.3","7.3","7.3","7.3","6.84","6.84","6.84","5.5","5.5","5.5","7.74","7.74","7.74","6.96","6.96","6.96","4.46","4.46","4.46","3.28","3.28","3.28","5.52","5.52","5.52","6.72","6.72","6.72"
"790","5.78","5.78","5.78","7.64","7.64","7.64","7.26","7.26","7.26","6.46","6.46","6.46","7.9","7.9","7.9","7.8","7.8","7.8","4.24","4.24","4.24","3.44","3.44","3.44","6.46","6.46","6.46","7.4","7.4","7.4"
"800","6.32","6.32","6.32","6.8","6.8","6.8","6.6","6.6","6.6","6.28","6.28","6.28","7.52","7.52","7.52","6.86","6.86","6.86","4.32","4.32","4.32","3.08","3.08","3.08","6.02","6.02","6.02","6.26","6.26","6.26"
"810","6.32","6.32","6.32","6.72","6.72","6.72","8","8","8","6.4","6.4","6.4","7.46","7.46","7.46","5.4","5.4","5.4","4.58","4.58","4.58","2.84","2.84","2.84","6.18","6.18","6.18","6.36","6.36","6.36"
"820","6.78","6.78","6.78","7.18","7.18","7.18","7.58","7.58","7.58","5.5","5.5","5.5","8.54","8.54","8.54","6.4","6.4","6.4","4.9","4.9","4.9","3","3","3","6.36","6.36","6.36","7.3","7.3","7.3"
"830","6.18","6.18","6.18","6.3","6.3","6.3","7.94","7.94","7.94","5.1","5.1","5.1","9.12","9.12","9.12","6.38","6.38","6.38","4.04","4.04","4.04","2.9","2.9","2.9","6.52","6.52","6.52","6.54","6.54","6.54"
"840","6.72","6.72","6.72","7.62","7.62","7.62","8.06","8.06","8.06","5.04","5.04","5.04","8.12","8.12","8.12","6.4","6.4","6.4","5.48","5.48","5.48","3.18","3.18","3.18","6.7","6.7","6.7","7.98","7.98","7.98"
"850","6.68","6.68","6.68","7.02","7.02","7.02","7.56","7.56","7.56","6.52","6.52","6.52","9.1","9.1","9.1","6.2","6.2","6.2","5.42","5.42","5.42","2.4","2.4","2.4","7.06","7.06","7.06","7.74","7.74","7.74"
"860","7.74","7.74","7.74","8.02","8.02","8.02","8.04","8.04","8.04","6.76","6.76","6.76","8.64","8.64","8.64","6.66","6.66","6.66","3.86","3.86","3.86","2.56","2.56","2.56","6.18","6.18","6.18","8.6","8.6","8.6"
"870","7.2","7.2","7.2","7.36","7.36","7.36","8.36","8.36","8.36","7.18","7.18","7.18","8.04","8.04","8.04","6.54","6.54","6.54","4.56","4.56","4.56","2.76","2.76","2.76","6.3","6.3","6.3","7.44","7.44","7.44"
"880","8.32","8.32","8.32","7.84","7.84","7.84","6.28","6.28","6.28","7.32","7.32","7.32","7.64","7.64","7.64","7.04","7.04","7.04","5.46","5.46","5.46","2.88","2.88","2.88","5.98","5.98","5.98","7.16","7.16","7.16"
"890","8.08","8.08","8.08","9.3","9.3","9.3","7.16","7.16","7.16","6.16","6.16","6.16","9.02","9.02","9.02","7.64","7.64","7.64","4.56","4.56","4.56","3.5","3.5","3.5","7.9","7.9","7.9","7.94","7.94","7.94"
"900","6.82","6.82","6.82","7.02","7.02","7.02","7.24","7.24","7.24","7.42","7.42","7.42","9.64","9.64","9.64","7.3","7.3","7.3","4.6","4.6","4.6","3.1","3.1","3.1","6.36","6.36","6.36","7.74","7.74","7.74"
"910","7.9","7.9","7.9","7.8","7.8","7.8","7.72","7.72","7.72","7.38","7.38","7.38","9.36","9.36","9.36","8.34","8.34","8.34","4.82","4.82","4.82","2.86","2.86","2.86","6.28","6.28","6.28","7.56","7.56","7.56"
"920","7.34","7.34","7.34","8.14","8.14","8.14","8.42","8.42","8.42","6.78","6.78","6.78","8.76","8.76","8.76","6.68","6.68","6.68","5.02","5.02","5.02","2.72","2.72","2.72","7.76","7.76","7.76","7.5","7.5","7.5"
"930","9.72","9.72","9.72","8.08","8.08","8.08","8.22","8.22","8.22","7.9","7.9","7.9","8.26","8.26","8.26","7.7","7.7","7.7","4.96","4.96","4.96","3.42","3.42","3.42","7.2","7.2","7.2","9","9","9"
"940","8.22","8.22","8.22","8.58","8.58","8.58","7.62","7.62","7.62","8.12","8.12","8.12","8.48","8.48","8.48","8.12","8.12","8.12","4.26","4.26","4.26","2.92","2.92","2.92","7.48","7.48","7.48","7.6","7.6","7.6"
"950","7.28","7.28","7.28","8.82","8.82","8.82","8.38","8.38","8.38","7.88","7.88","7.88","9.74","9.74","9.74","8.7","8.7","8.7","5.08","5.08","5.08","3.06","3.06","3.06","7.06","7.06","7.06","7.4","7.4","7.4"
"960","7.88","7.88","7.88","8.18","8.18","8.18","8.28","8.28","8.28","8.08","8.08","8.08","9.42","9.42","9.42","7.58","7.58","7.58","5.14","5.14","5.14","3.36","3.36","3.36","6.96","6.96","6.96","6.48","6.48","6.48"
"970","9.34","9.34","9.34","8.38","8.38","8.38","7.78","7.78","7.78","6.9","6.9","6.9","8.9","8.9","8.9","7.54","7.54","7.54","5.8","5.8","5.8","3.48","3.48","3.48","6.18","6.18","6.18","7.64","7.64","7.64"
"980","8.6","8.6","8.6","9.52","9.52","9.52","7.68","7.68","7.68","7.46","7.46","7.46","9.24","9.24","9.24","7.62","7.62","7.62","5.42","5.42","5.42","4","4","4","7.68","7.68","7.68","8.7","8.7","8.7"
"990","9.54","9.54","9.54","8.54","8.54","8.54","7","7","7","7.6","7.6","7.6","9.06","9.06","9.06","8.4","8.4","8.4","4.76","4.76","4.76","3.48","3.48","3.48","7.54","7.54","7.54","9","9","9"
"1000","8.88","8.88","8.88","8.56","8.56","8.56","8.52","8.52","8.52","8.08","8.08","8.08","8.9","8.9","8.9","8.86","8.86","8.86","5.08","5.08","5.08","3.88","3.88","3.88","7.66","7.66","7.66","6.9","6.9","6.9"
"1010","7.58","7.58","7.58","8.52","8.52","8.52","9.02","9.02","9.02","7.72","7.72","7.72","9.4","9.4","9.4","8.52","8.52","8.52","6.12","6.12","6.12","3.76","3.76","3.76","7.7","7.7","7.7","9.3","9.3","9.3"
"1020","9.14","9.14","9.14","8.28","8.28","8.28","7.46","7.46","7.46","7.68","7.68","7.68","9.7","9.7","9.7","7","7","7","4.78","4.78","4.78","3.38","3.38","3.38","8.72","8.72","8.72","8.66","8.66","8.66"
"1030","7.68","7.68","7.68","7.96","7.96","7.96","8.68","8.68","8.68","6.72","6.72","6.72","10.02","10.02","10.02","9.82","9.82","9.82","4.84","4.84","4.84","4","4","4","8.44","8.44","8.44","9.6","9.6","9.6"
"1040","9.38","9.38","9.38","8.54","8.54","8.54","7.76","7.76","7.76","7.58","7.58","7.58","9.3","9.3","9.3","8.02","8.02","8.02","5.58","5.58","5.58","3.04","3.04","3.04","8.84","8.84","8.84","8.56","8.56","8.56"
"1050","8.86","8.86","8.86","7.82","7.82","7.82","7.56","7.56","7.56","7.36","7.36","7.36","8.92","8.92","8.92","8.1","8.1","8.1","5.06","5.06","5.06","3.82","3.82","3.82","7.64","7.64","7.64","9.44","9.44","9.44"
"1060","9.5","9.5","9.5","8.16","8.16","8.16","9.24","9.24","9.24","7.68","7.68","7.68","9.44","9.44","9.44","8.34","8.34","8.34","5.4","5.4","5.4","3.28","3.28","3.28","7.52","7.52","7.52","8.82","8.82","8.82"
"1070","9.78","9.78","9.78","8.58","8.58","8.58","9.56","9.56","9.56","7.3","7.3","7.3","10.38","10.38","10.38","8.1","8.1","8.1","5.4","5.4","5.4","3.66","3.66","3.66","7.94","7.94","7.94","8.7","8.7","8.7"
"1080","8.76","8.76","8.76","8.98","8.98","8.98","6.94","6.94","6.94","8.02","8.02","8.02","9.1","9.1","9.1","8.14","8.14","8.14","5.52","5.52","5.52","3.42","3.42","3.42","8.08","8.08","8.08","8.52","8.52","8.52"
"1090","9.44","9.44","9.44","9.02","9.02","9.02","8.06","8.06","8.06","9.04","9.04","9.04","9.92","9.92","9.92","7.48","7.48","7.48","6","6","6","3.8","3.8","3.8","8.5","8.5","8.5","8.74","8.74","8.74"
"1100","9.02","9.02","9.02","9.38","9.38","9.38","8.26","8.26","8.26","7.74","7.74","7.74","9.76","9.76","9.76","8.26","8.26","8.26","4.98","4.98","4.98","3.38","3.38","3.38","8.16","8.16","8.16","9.48","9.48","9.48"
"1110","9.8","9.8","9.8","8.24","8.24","8.24","8.48","8.48","8.48","8.28","8.28","8.28","9.56","9.56","9.56","8.84","8.84","8.84","4.92","4.92","4.92","3.1","3.1","3.1","6.54","6.54","6.54","10.46","10.46","10.46"
"1120","9.24","9.24","9.24","8.72","8.72","8.72","9.34","9.34","9.34","8.42","8.42","8.42","9.32","9.32","9.32","8.96","8.96","8.96","5.5","5.5","5.5","3.94","3.94","3.94","7.64","7.64","7.64","9.18","9.18","9.18"
"1130","9.86","9.86","9.86","9.02","9.02","9.02","8.76","8.76","8.76","8.02","8.02","8.02","10.48","10.48","10.48","9.14","9.14","9.14","5.16","5.16","5.16","3.3","3.3","3.3","8.3","8.3","8.3","9.74","9.74","9.74"
"1140","10.24","10.24","10.24","8.86","8.86","8.86","8.92","8.92","8.92","8.92","8.92","8.92","9.3","9.3","9.3","8.28","8.28","8.28","6.36","6.36","6.36","4.3","4.3","4.3","7.22","7.22","7.22","9.32","9.32","9.32"
"1150","9.66","9.66","9.66","9.46","9.46","9.46","8.76","8.76","8.76","7.86","7.86","7.86","9.86","9.86","9.86","7.84","7.84","7.84","5.2","5.2","5.2","4.42","4.42","4.42","8.72","8.72","8.72","9.94","9.94","9.94"
"1160","10.04","10.04","10.04","9.5","9.5","9.5","9.48","9.48","9.48","8.92","8.92","8.92","11.02","11.02","11.02","8.62","8.62","8.62","6.82","6.82","6.82","3.96","3.96","3.96","8.98","8.98","8.98","9.18","9.18","9.18"
"1170","9.76","9.76","9.76","9.26","9.26","9.26","9.68","9.68","9.68","9.26","9.26","9.26","10.94","10.94","10.94","8.62","8.62","8.62","6.78","6.78","6.78","5.1","5.1","5.1","10.26","10.26","10.26","8.54","8.54","8.54"
"1180","9.76","9.76","9.76","9.94","9.94","9.94","9.28","9.28","9.28","7.42","7.42","7.42","10.04","10.04","10.04","9.28","9.28","9.28","4.58","4.58","4.58","4.3","4.3","4.3","9","9","9","11.38","11.38","11.38"
"1190","9.2","9.2","9.2","8.88","8.88","8.88","8.68","8.68","8.68","8.74","8.74","8.74","10.46","10.46","10.46","7.22","7.22","7.22","5.94","5.94","5.94","5.08","5.08","5.08","8.36","8.36","8.36","8.68","8.68","8.68"
"1200","9.32","9.32","9.32","9.2","9.2","9.2","9.6","9.6","9.6","8.72","8.72","8.72","11.08","11.08","11.08","8.58","8.58","8.58","6.66","6.66","6.66","4.88","4.88","4.88","8","8","8","8.94","8.94","8.94"
"1210","9.88","9.88","9.88","9.84","9.84","9.84","10.02","10.02","10.02","9.08","9.08","9.08","10.84","10.84","10.84","9.74","9.74","9.74","5.8","5.8","5.8","5.42","5.42","5.42","9.12","9.12","9.12","10.44","10.44","10.44"
"1220","9.04","9.04","9.04","8.8","8.8","8.8","10.48","10.48","10.48","9.82","9.82","9.82","10.22","10.22","10.22","8.26","8.26","8.26","6.4","6.4","6.4","5.1","5.1","5.1","8.86","8.86","8.86","9.36","9.36","9.36"
"1230","9.94","9.94","9.94","9.7","9.7","9.7","10.34","10.34","10.34","8.12","8.12","8.12","10.76","10.76","10.76","8.36","8.36","8.36","6.8","6.8","6.8","5.02","5.02","5.02","9.24","9.24","9.24","10","10","10"
"1240","10.38","10.38","10.38","10.76","10.76","10.76","8.46","8.46","8.46","8.78","8.78","8.78","11.58","11.58","11.58","9.58","9.58","9.58","5.88","5.88","5.88","4.52","4.52","4.52","9.28","9.28","9.28","10.44","10.44","10.44"
"1250","10.18","10.18","10.18","9.54","9.54","9.54","9.48","9.48","9.48","9.72","9.72","9.72","10.34","10.34","10.34","9.8","9.8","9.8","6.74","6.74","6.74","4.5","4.5","4.5","8.7","8.7","8.7","8.9","8.9","8.9"
"1260","11.14","11.14","11.14","9.94","9.94","9.94","10.7","10.7","10.7","9.38","9.38","9.38","10.22","10.22","10.22","10.28","10.28","10.28","6.18","6.18","6.18","4.24","4.24","4.24","9.48","9.48","9.48","10.38","10.38","10.38"
"1270","11.26","11.26","11.26","9.82","9.82","9.82","8.78","8.78","8.78","9.16","9.16","9.16","11.34","11.34","11.34","8.96","8.96","8.96","6.22","6.22","6.22","4","4","4","7.46","7.46","7.46","10.46","10.46","10.46"
"1280","11.2","11.2","11.2","9.62","9.62","9.62","10.3","10.3","10.3","10.02","10.02","10.02","10.12","10.12","10.12","8.7","8.7","8.7","6.32","6.32","6.32","3.56","3.56","3.56","9.76","9.76","9.76","9.02","9.02","9.02"
"1290","10.56","10.56","10.56","9.56","9.56","9.56","9.14","9.14","9.14","9.32","9.32","9.32","11.06","11.06","11.06","9.6","9.6","9.6","6.3","6.3","6.3","4.6","4.6","4.6","9.32","9.32","9.32","10.66","10.66","10.66"
"1300","11.34","11.34","11.34","10.56","10.56","10.56","9.36","9.36","9.36","8.08","8.08","8.08","10.54","10.54","10.54","10.14","10.14","10.14","7.04","7.04","7.04","5.48","5.48","5.48","8.92","8.92","8.92","9.52","9.52","9.52"
"1310","10.72","10.72","10.72","9.74","9.74","9.74","9.56","9.56","9.56","9.62","9.62","9.62","10.52","10.52","10.52","8.94","8.94","8.94","6.36","6.36","6.36","5.28","5.28","5.28","8.88","8.88","8.88","8.5","8.5","8.5"
"1320","10.66","10.66","10.66","9.22","9.22","9.22","9.78","9.78","9.78","9.72","9.72","9.72","10.04","10.04","10.04","9.62","9.62","9.62","8.36","8.36","8.36","6","6","6","10.18","10.18","10.18","9.64","9.64","9.64"
"1330","10.34","10.34","10.34","9.2","9.2","9.2","10.36","10.36","10.36","10.54","10.54","10.54","11.3","11.3","11.3","8.5","8.5","8.5","6.26","6.26","6.26","4.42","4.42","4.42","10.32","10.32","10.32","10.34","10.34","10.34"
"1340","10.84","10.84","10.84","8.9","8.9","8.9","9.8","9.8","9.8","9.78","9.78","9.78","11.24","11.24","11.24","9.24","9.24","9.24","6.6","6.6","6.6","5.22","5.22","5.22","9.16","9.16","9.16","10.62","10.62","10.62"
"1350","10.84","10.84","10.84","8.38","8.38","8.38","8.14","8.14","8.14","8.26","8.26","8.26","10.72","10.72","10.72","9.76","9.76","9.76","7.32","7.32","7.32","5.42","5.42","5.42","9.02","9.02","9.02","10.62","10.62","10.62"
"1360","11.46","11.46","11.46","8.36","8.36","8.36","9.86","9.86","9.86","9.86","9.86","9.86","11.18","11.18","11.18","9.58","9.58","9.58","8.1","8.1","8.1","5.14","5.14","5.14","9.32","9.32","9.32","10.08","10.08","10.08"
"1370","10.92","10.92","10.92","10","10","10","9.26","9.26","9.26","9.18","9.18","9.18","11","11","11","9.62","9.62","9.62","7.3","7.3","7.3","5.24","5.24","5.24","9","9","9","10.6","10.6","10.6"
"1380","11.52","11.52","11.52","9.6","9.6","9.6","9.42","9.42","9.42","10.38","10.38","10.38","9.88","9.88","9.88","8.86","8.86","8.86","8.48","8.48","8.48","5.68","5.68","5.68","9","9","9","10.36","10.36","10.36"
"1390","10.62","10.62","10.62","9.42","9.42","9.42","9.72","9.72","9.72","9.56","9.56","9.56","10.68","10.68","10.68","10.06","10.06","10.06","7.16","7.16","7.16","5.32","5.32","5.32","10.64","10.64","10.64","10.86","10.86","10.86"
"1400","11.2","11.2","11.2","11.48","11.48","11.48","9.06","9.06","9.06","10.24","10.24","10.24","10.46","10.46","10.46","9.82","9.82","9.82","6.5","6.5","6.5","5.74","5.74","5.74","8.82","8.82","8.82","9.44","9.44","9.44"
"1410","12.38","12.38","12.38","9","9","9","10.48","10.48","10.48","10.52","10.52","10.52","11.4","11.4","11.4","10.02","10.02","10.02","8.12","8.12","8.12","5.74","5.74","5.74","9.64","9.64","9.64","10.42","10.42","10.42"
"1420","11.4","11.4","11.4","9.82","9.82","9.82","10.1","10.1","10.1","9.8","9.8","9.8","10.66","10.66","10.66","10.02","10.02","10.02","8.7","8.7","8.7","5.1","5.1","5.1","9.3","9.3","9.3","10.06","10.06","10.06"
"1430","11.44","11.44","11.44","10.96","10.96","10.96","10.36","10.36","10.36","9.96","9.96","9.96","11.78","11.78","11.78","10.08","10.08","10.08","7.48","7.48","7.48","6","6","6","9.44","9.44","9.44","10.7","10.7","10.7"
"1440","10.94","10.94","10.94","9.94","9.94","9.94","10.74","10.74","10.74","9.1","9.1","9.1","11.54","11.54","11.54","10.52","10.52","10.52","7.5","7.5","7.5","4.24","4.24","4.24","9.46","9.46","9.46","10.98","10.98","10.98"
"1450","12.12","12.12","12.12","9.88","9.88","9.88","11.1","11.1","11.1","9.62","9.62","9.62","10.76","10.76","10.76","10.18","10.18","10.18","8.54","8.54","8.54","5.86","5.86","5.86","10.3","10.3","10.3","10.84","10.84","10.84"
"1460","12.16","12.16","12.16","9.58","9.58","9.58","10.3","10.3","10.3","10.4","10.4","10.4","11.58","11.58","11.58","9.6","9.6","9.6","7.1","7.1","7.1","4.98","4.98","4.98","9.5","9.5","9.5","10.24","10.24","10.24"
"1470","12.26","12.26","12.26","10.08","10.08","10.08","9.74","9.74","9.74","9.08","9.08","9.08","11.4","11.4","11.4","11.02","11.02","11.02","8.12","8.12","8.12","5.28","5.28","5.28","9.96","9.96","9.96","10.72","10.72","10.72"
"1480","10.74","10.74","10.74","9.88","9.88","9.88","10.24","10.24","10.24","9.62","9.62","9.62","11.12","11.12","11.12","10.78","10.78","10.78","8.94","8.94","8.94","5.54","5.54","5.54","10.16","10.16","10.16","10.94","10.94","10.94"
"1490","11.84","11.84","11.84","10.38","10.38","10.38","9.9","9.9","9.9","10.58","10.58","10.58","11.4","11.4","11.4","11.56","11.56","11.56","7.08","7.08","7.08","5.36","5.36","5.36","9.94","9.94","9.94","10.66","10.66","10.66"
"1500","12.46","12.46","12.46","9.96","9.96","9.96","10.44","10.44","10.44","10.52","10.52","10.52","11.7","11.7","11.7","10.38","10.38","10.38","7.7","7.7","7.7","5.54","5.54","5.54","9.74","9.74","9.74","10.54","10.54","10.54"
"1510","11.56","11.56","11.56","10.24","10.24","10.24","9.68","9.68","9.68","10.78","10.78","10.78","11.3","11.3","11.3","10.64","10.64","10.64","9.64","9.64","9.64","6.2","6.2","6.2","9.56","9.56","9.56","10.66","10.66","10.66"
"1520","11.9","11.9","11.9","10","10","10","11.44","11.44","11.44","10.32","10.32","10.32","11","11","11","10.74","10.74","10.74","9.48","9.48","9.48","6.56","6.56","6.56","10.54","10.54","10.54","9.1","9.1","9.1"

==> procgen/logs/ppo_infonce_v1_large-20230807-094604-hard-success.csv <==
"Step","ppo_infonce_v1_large-20230807-094604-s00 - episode_success","ppo_infonce_v1_large-20230807-094604-s00 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s00 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s04 - episode_success","ppo_infonce_v1_large-20230807-094604-s04 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s04 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s08 - episode_success","ppo_infonce_v1_large-20230807-094604-s08 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s08 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s01 - episode_success","ppo_infonce_v1_large-20230807-094604-s01 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s01 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s09 - episode_success","ppo_infonce_v1_large-20230807-094604-s09 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s09 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s02 - episode_success","ppo_infonce_v1_large-20230807-094604-s02 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s02 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s07 - episode_success","ppo_infonce_v1_large-20230807-094604-s07 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s07 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s06 - episode_success","ppo_infonce_v1_large-20230807-094604-s06 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s06 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s03 - episode_success","ppo_infonce_v1_large-20230807-094604-s03 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s03 - episode_success__MAX","ppo_infonce_v1_large-20230807-094604-s05 - episode_success","ppo_infonce_v1_large-20230807-094604-s05 - episode_success__MIN","ppo_infonce_v1_large-20230807-094604-s05 - episode_success__MAX"
"10","0.15","0.15","0.15","0.09","0.09","0.09","0.1","0.1","0.1","0.18","0.18","0.18","0.13","0.13","0.13","0.08","0.08","0.08","0.25","0.25","0.25","0.18","0.18","0.18","0.26","0.26","0.26","0.07","0.07","0.07"
"20","0.12","0.12","0.12","0.18","0.18","0.18","0.13","0.13","0.13","0.14","0.14","0.14","0.13","0.13","0.13","0.15","0.15","0.15","0.13","0.13","0.13","0.22","0.22","0.22","0.18","0.18","0.18","0.15","0.15","0.15"
"30","0.15","0.15","0.15","0.12","0.12","0.12","0.19","0.19","0.19","0.16","0.16","0.16","0.15","0.15","0.15","0.14","0.14","0.14","0.2","0.2","0.2","0.17","0.17","0.17","0.15","0.15","0.15","0.22","0.22","0.22"
"40","0.21","0.21","0.21","0.17","0.17","0.17","0.15","0.15","0.15","0.15","0.15","0.15","0.22","0.22","0.22","0.15","0.15","0.15","0.15","0.15","0.15","0.06","0.06","0.06","0.13","0.13","0.13","0.22","0.22","0.22"
"50","0.14","0.14","0.14","0.18","0.18","0.18","0.2","0.2","0.2","0.12","0.12","0.12","0.25","0.25","0.25","0.18","0.18","0.18","0.19","0.19","0.19","0.15","0.15","0.15","0.19","0.19","0.19","0.15","0.15","0.15"
"60","0.15","0.15","0.15","0.11","0.11","0.11","0.18","0.18","0.18","0.12","0.12","0.12","0.2","0.2","0.2","0.15","0.15","0.15","0.15","0.15","0.15","0.12","0.12","0.12","0.17","0.17","0.17","0.17","0.17","0.17"
"70","0.08","0.08","0.08","0.1","0.1","0.1","0.16","0.16","0.16","0.15","0.15","0.15","0.18","0.18","0.18","0.1","0.1","0.1","0.19","0.19","0.19","0.14","0.14","0.14","0.19","0.19","0.19","0.13","0.13","0.13"
"80","0.15","0.15","0.15","0.14","0.14","0.14","0.14","0.14","0.14","0.1","0.1","0.1","0.18","0.18","0.18","0.13","0.13","0.13","0.18","0.18","0.18","0.15","0.15","0.15","0.25","0.25","0.25","0.23","0.23","0.23"
"90","0.14","0.14","0.14","0.22","0.22","0.22","0.13","0.13","0.13","0.26","0.26","0.26","0.15","0.15","0.15","0.13","0.13","0.13","0.16","0.16","0.16","0.16","0.16","0.16","0.1","0.1","0.1","0.13","0.13","0.13"
"100","0.13","0.13","0.13","0.18","0.18","0.18","0.21","0.21","0.21","0.14","0.14","0.14","0.23","0.23","0.23","0.11","0.11","0.11","0.08","0.08","0.08","0.18","0.18","0.18","0.19","0.19","0.19","0.16","0.16","0.16"
"110","0.12","0.12","0.12","0.1","0.1","0.1","0.17","0.17","0.17","0.13","0.13","0.13","0.11","0.11","0.11","0.17","0.17","0.17","0.11","0.11","0.11","0.13","0.13","0.13","0.22","0.22","0.22","0.17","0.17","0.17"
"120","0.13","0.13","0.13","0.13","0.13","0.13","0.12","0.12","0.12","0.17","0.17","0.17","0.11","0.11","0.11","0.16","0.16","0.16","0.18","0.18","0.18","0.15","0.15","0.15","0.13","0.13","0.13","0.14","0.14","0.14"
"130","0.16","0.16","0.16","0.14","0.14","0.14","0.22","0.22","0.22","0.18","0.18","0.18","0.15","0.15","0.15","0.15","0.15","0.15","0.2","0.2","0.2","0.19","0.19","0.19","0.15","0.15","0.15","0.11","0.11","0.11"
"140","0.21","0.21","0.21","0.12","0.12","0.12","0.22","0.22","0.22","0.11","0.11","0.11","0.12","0.12","0.12","0.16","0.16","0.16","0.11","0.11","0.11","0.11","0.11","0.11","0.12","0.12","0.12","0.16","0.16","0.16"
"150","0.1","0.1","0.1","0.12","0.12","0.12","0.14","0.14","0.14","0.18","0.18","0.18","0.13","0.13","0.13","0.11","0.11","0.11","0.09","0.09","0.09","0.13","0.13","0.13","0.12","0.12","0.12","0.16","0.16","0.16"
"160","0.18","0.18","0.18","0.11","0.11","0.11","0.15","0.15","0.15","0.17","0.17","0.17","0.14","0.14","0.14","0.12","0.12","0.12","0.09","0.09","0.09","0.12","0.12","0.12","0.13","0.13","0.13","0.21","0.21","0.21"
"170","0.09","0.09","0.09","0.17","0.17","0.17","0.09","0.09","0.09","0.18","0.18","0.18","0.08","0.08","0.08","0.13","0.13","0.13","0.07","0.07","0.07","0.1","0.1","0.1","0.18","0.18","0.18","0.13","0.13","0.13"
"180","0.17","0.17","0.17","0.16","0.16","0.16","0.18","0.18","0.18","0.14","0.14","0.14","0.15","0.15","0.15","0.12","0.12","0.12","0.11","0.11","0.11","0.15","0.15","0.15","0.14","0.14","0.14","0.18","0.18","0.18"
"190","0.13","0.13","0.13","0.28","0.28","0.28","0.2","0.2","0.2","0.18","0.18","0.18","0.12","0.12","0.12","0.21","0.21","0.21","0.15","0.15","0.15","0.13","0.13","0.13","0.15","0.15","0.15","0.19","0.19","0.19"
"200","0.18","0.18","0.18","0.23","0.23","0.23","0.21","0.21","0.21","0.14","0.14","0.14","0.11","0.11","0.11","0.12","0.12","0.12","0.12","0.12","0.12","0.11","0.11","0.11","0.1","0.1","0.1","0.24","0.24","0.24"
"210","0.22","0.22","0.22","0.16","0.16","0.16","0.24","0.24","0.24","0.16","0.16","0.16","0.13","0.13","0.13","0.16","0.16","0.16","0.09","0.09","0.09","0.14","0.14","0.14","0.11","0.11","0.11","0.12","0.12","0.12"
"220","0.12","0.12","0.12","0.2","0.2","0.2","0.19","0.19","0.19","0.18","0.18","0.18","0.16","0.16","0.16","0.09","0.09","0.09","0.12","0.12","0.12","0.19","0.19","0.19","0.2","0.2","0.2","0.16","0.16","0.16"
"230","0.16","0.16","0.16","0.14","0.14","0.14","0.16","0.16","0.16","0.17","0.17","0.17","0.21","0.21","0.21","0.19","0.19","0.19","0.15","0.15","0.15","0.16","0.16","0.16","0.2","0.2","0.2","0.2","0.2","0.2"
"240","0.19","0.19","0.19","0.22","0.22","0.22","0.17","0.17","0.17","0.19","0.19","0.19","0.12","0.12","0.12","0.19","0.19","0.19","0.14","0.14","0.14","0.14","0.14","0.14","0.11","0.11","0.11","0.1","0.1","0.1"
"250","0.22","0.22","0.22","0.23","0.23","0.23","0.11","0.11","0.11","0.21","0.21","0.21","0.19","0.19","0.19","0.1","0.1","0.1","0.17","0.17","0.17","0.17","0.17","0.17","0.16","0.16","0.16","0.13","0.13","0.13"
"260","0.18","0.18","0.18","0.19","0.19","0.19","0.23","0.23","0.23","0.17","0.17","0.17","0.25","0.25","0.25","0.27","0.27","0.27","0.19","0.19","0.19","0.2","0.2","0.2","0.11","0.11","0.11","0.07","0.07","0.07"
"270","0.19","0.19","0.19","0.13","0.13","0.13","0.22","0.22","0.22","0.11","0.11","0.11","0.15","0.15","0.15","0.16","0.16","0.16","0.13","0.13","0.13","0.18","0.18","0.18","0.15","0.15","0.15","0.14","0.14","0.14"
"280","0.19","0.19","0.19","0.13","0.13","0.13","0.17","0.17","0.17","0.11","0.11","0.11","0.18","0.18","0.18","0.12","0.12","0.12","0.15","0.15","0.15","0.18","0.18","0.18","0.19","0.19","0.19","0.15","0.15","0.15"
"290","0.12","0.12","0.12","0.3","0.3","0.3","0.16","0.16","0.16","0.12","0.12","0.12","0.19","0.19","0.19","0.14","0.14","0.14","0.18","0.18","0.18","0.17","0.17","0.17","0.14","0.14","0.14","0.18","0.18","0.18"
"300","0.11","0.11","0.11","0.26","0.26","0.26","0.21","0.21","0.21","0.2","0.2","0.2","0.17","0.17","0.17","0.12","0.12","0.12","0.23","0.23","0.23","0.15","0.15","0.15","0.16","0.16","0.16","0.23","0.23","0.23"
"310","0.22","0.22","0.22","0.31","0.31","0.31","0.35","0.35","0.35","0.26","0.26","0.26","0.16","0.16","0.16","0.22","0.22","0.22","0.12","0.12","0.12","0.17","0.17","0.17","0.22","0.22","0.22","0.2","0.2","0.2"
"320","0.16","0.16","0.16","0.25","0.25","0.25","0.27","0.27","0.27","0.2","0.2","0.2","0.14","0.14","0.14","0.13","0.13","0.13","0.1","0.1","0.1","0.15","0.15","0.15","0.26","0.26","0.26","0.23","0.23","0.23"
"330","0.15","0.15","0.15","0.24","0.24","0.24","0.16","0.16","0.16","0.22","0.22","0.22","0.22","0.22","0.22","0.24","0.24","0.24","0.25","0.25","0.25","0.13","0.13","0.13","0.23","0.23","0.23","0.24","0.24","0.24"
"340","0.23","0.23","0.23","0.24","0.24","0.24","0.24","0.24","0.24","0.22","0.22","0.22","0.22","0.22","0.22","0.28","0.28","0.28","0.14","0.14","0.14","0.14","0.14","0.14","0.16","0.16","0.16","0.16","0.16","0.16"
"350","0.25","0.25","0.25","0.26","0.26","0.26","0.28","0.28","0.28","0.16","0.16","0.16","0.22","0.22","0.22","0.24","0.24","0.24","0.18","0.18","0.18","0.11","0.11","0.11","0.19","0.19","0.19","0.22","0.22","0.22"
"360","0.3","0.3","0.3","0.34","0.34","0.34","0.3","0.3","0.3","0.23","0.23","0.23","0.21","0.21","0.21","0.21","0.21","0.21","0.2","0.2","0.2","0.16","0.16","0.16","0.24","0.24","0.24","0.21","0.21","0.21"
"370","0.25","0.25","0.25","0.3","0.3","0.3","0.23","0.23","0.23","0.31","0.31","0.31","0.23","0.23","0.23","0.27","0.27","0.27","0.25","0.25","0.25","0.12","0.12","0.12","0.24","0.24","0.24","0.25","0.25","0.25"
"380","0.17","0.17","0.17","0.22","0.22","0.22","0.25","0.25","0.25","0.2","0.2","0.2","0.29","0.29","0.29","0.29","0.29","0.29","0.18","0.18","0.18","0.11","0.11","0.11","0.19","0.19","0.19","0.26","0.26","0.26"
"390","0.24","0.24","0.24","0.37","0.37","0.37","0.28","0.28","0.28","0.23","0.23","0.23","0.26","0.26","0.26","0.23","0.23","0.23","0.2","0.2","0.2","0.16","0.16","0.16","0.23","0.23","0.23","0.29","0.29","0.29"
"400","0.22","0.22","0.22","0.3","0.3","0.3","0.31","0.31","0.31","0.24","0.24","0.24","0.26","0.26","0.26","0.23","0.23","0.23","0.18","0.18","0.18","0.13","0.13","0.13","0.25","0.25","0.25","0.34","0.34","0.34"
"410","0.21","0.21","0.21","0.31","0.31","0.31","0.35","0.35","0.35","0.31","0.31","0.31","0.29","0.29","0.29","0.26","0.26","0.26","0.15","0.15","0.15","0.09","0.09","0.09","0.24","0.24","0.24","0.31","0.31","0.31"
"420","0.21","0.21","0.21","0.29","0.29","0.29","0.36","0.36","0.36","0.28","0.28","0.28","0.24","0.24","0.24","0.3","0.3","0.3","0.13","0.13","0.13","0.17","0.17","0.17","0.24","0.24","0.24","0.28","0.28","0.28"
"430","0.22","0.22","0.22","0.4","0.4","0.4","0.4","0.4","0.4","0.24","0.24","0.24","0.36","0.36","0.36","0.36","0.36","0.36","0.08","0.08","0.08","0.1","0.1","0.1","0.2","0.2","0.2","0.26","0.26","0.26"
"440","0.28","0.28","0.28","0.29","0.29","0.29","0.35","0.35","0.35","0.29","0.29","0.29","0.32","0.32","0.32","0.21","0.21","0.21","0.16","0.16","0.16","0.19","0.19","0.19","0.29","0.29","0.29","0.28","0.28","0.28"
"450","0.14","0.14","0.14","0.25","0.25","0.25","0.3","0.3","0.3","0.26","0.26","0.26","0.3","0.3","0.3","0.29","0.29","0.29","0.23","0.23","0.23","0.14","0.14","0.14","0.17","0.17","0.17","0.25","0.25","0.25"
"460","0.26","0.26","0.26","0.41","0.41","0.41","0.27","0.27","0.27","0.25","0.25","0.25","0.28","0.28","0.28","0.28","0.28","0.28","0.23","0.23","0.23","0.24","0.24","0.24","0.29","0.29","0.29","0.33","0.33","0.33"
"470","0.29","0.29","0.29","0.34","0.34","0.34","0.28","0.28","0.28","0.26","0.26","0.26","0.37","0.37","0.37","0.3","0.3","0.3","0.12","0.12","0.12","0.12","0.12","0.12","0.27","0.27","0.27","0.32","0.32","0.32"
"480","0.26","0.26","0.26","0.33","0.33","0.33","0.34","0.34","0.34","0.23","0.23","0.23","0.39","0.39","0.39","0.38","0.38","0.38","0.15","0.15","0.15","0.11","0.11","0.11","0.33","0.33","0.33","0.35","0.35","0.35"
"490","0.19","0.19","0.19","0.29","0.29","0.29","0.31","0.31","0.31","0.33","0.33","0.33","0.47","0.47","0.47","0.31","0.31","0.31","0.13","0.13","0.13","0.11","0.11","0.11","0.19","0.19","0.19","0.3","0.3","0.3"
"500","0.25","0.25","0.25","0.37","0.37","0.37","0.5","0.5","0.5","0.2","0.2","0.2","0.26","0.26","0.26","0.25","0.25","0.25","0.17","0.17","0.17","0.17","0.17","0.17","0.18","0.18","0.18","0.34","0.34","0.34"
"510","0.32","0.32","0.32","0.29","0.29","0.29","0.29","0.29","0.29","0.32","0.32","0.32","0.33","0.33","0.33","0.28","0.28","0.28","0.14","0.14","0.14","0.19","0.19","0.19","0.38","0.38","0.38","0.39","0.39","0.39"
"520","0.2","0.2","0.2","0.36","0.36","0.36","0.41","0.41","0.41","0.3","0.3","0.3","0.35","0.35","0.35","0.38","0.38","0.38","0.23","0.23","0.23","0.12","0.12","0.12","0.2","0.2","0.2","0.32","0.32","0.32"
"530","0.22","0.22","0.22","0.35","0.35","0.35","0.39","0.39","0.39","0.28","0.28","0.28","0.35","0.35","0.35","0.29","0.29","0.29","0.23","0.23","0.23","0.09","0.09","0.09","0.3","0.3","0.3","0.35","0.35","0.35"
"540","0.31","0.31","0.31","0.34","0.34","0.34","0.38","0.38","0.38","0.25","0.25","0.25","0.39","0.39","0.39","0.4","0.4","0.4","0.14","0.14","0.14","0.18","0.18","0.18","0.34","0.34","0.34","0.31","0.31","0.31"
"550","0.27","0.27","0.27","0.34","0.34","0.34","0.39","0.39","0.39","0.33","0.33","0.33","0.35","0.35","0.35","0.3","0.3","0.3","0.13","0.13","0.13","0.18","0.18","0.18","0.34","0.34","0.34","0.38","0.38","0.38"
"560","0.29","0.29","0.29","0.33","0.33","0.33","0.36","0.36","0.36","0.32","0.32","0.32","0.48","0.48","0.48","0.34","0.34","0.34","0.18","0.18","0.18","0.18","0.18","0.18","0.33","0.33","0.33","0.36","0.36","0.36"
"570","0.31","0.31","0.31","0.37","0.37","0.37","0.32","0.32","0.32","0.29","0.29","0.29","0.35","0.35","0.35","0.41","0.41","0.41","0.14","0.14","0.14","0.11","0.11","0.11","0.3","0.3","0.3","0.32","0.32","0.32"
"580","0.23","0.23","0.23","0.38","0.38","0.38","0.35","0.35","0.35","0.31","0.31","0.31","0.45","0.45","0.45","0.36","0.36","0.36","0.22","0.22","0.22","0.11","0.11","0.11","0.25","0.25","0.25","0.26","0.26","0.26"
"590","0.23","0.23","0.23","0.38","0.38","0.38","0.34","0.34","0.34","0.28","0.28","0.28","0.39","0.39","0.39","0.38","0.38","0.38","0.13","0.13","0.13","0.1","0.1","0.1","0.34","0.34","0.34","0.39","0.39","0.39"
"600","0.29","0.29","0.29","0.38","0.38","0.38","0.37","0.37","0.37","0.37","0.37","0.37","0.43","0.43","0.43","0.38","0.38","0.38","0.18","0.18","0.18","0.16","0.16","0.16","0.35","0.35","0.35","0.39","0.39","0.39"
"610","0.28","0.28","0.28","0.45","0.45","0.45","0.42","0.42","0.42","0.24","0.24","0.24","0.53","0.53","0.53","0.37","0.37","0.37","0.23","0.23","0.23","0.17","0.17","0.17","0.4","0.4","0.4","0.31","0.31","0.31"
"620","0.39","0.39","0.39","0.37","0.37","0.37","0.4","0.4","0.4","0.29","0.29","0.29","0.36","0.36","0.36","0.32","0.32","0.32","0.28","0.28","0.28","0.14","0.14","0.14","0.29","0.29","0.29","0.39","0.39","0.39"
"630","0.37","0.37","0.37","0.48","0.48","0.48","0.46","0.46","0.46","0.33","0.33","0.33","0.52","0.52","0.52","0.36","0.36","0.36","0.26","0.26","0.26","0.16","0.16","0.16","0.34","0.34","0.34","0.32","0.32","0.32"
"640","0.33","0.33","0.33","0.41","0.41","0.41","0.5","0.5","0.5","0.43","0.43","0.43","0.36","0.36","0.36","0.48","0.48","0.48","0.2","0.2","0.2","0.15","0.15","0.15","0.29","0.29","0.29","0.43","0.43","0.43"
"650","0.35","0.35","0.35","0.27","0.27","0.27","0.42","0.42","0.42","0.32","0.32","0.32","0.55","0.55","0.55","0.3","0.3","0.3","0.18","0.18","0.18","0.15","0.15","0.15","0.33","0.33","0.33","0.43","0.43","0.43"
"660","0.32","0.32","0.32","0.51","0.51","0.51","0.49","0.49","0.49","0.29","0.29","0.29","0.48","0.48","0.48","0.38","0.38","0.38","0.28","0.28","0.28","0.18","0.18","0.18","0.35","0.35","0.35","0.33","0.33","0.33"
"670","0.37","0.37","0.37","0.38","0.38","0.38","0.42","0.42","0.42","0.25","0.25","0.25","0.48","0.48","0.48","0.28","0.28","0.28","0.22","0.22","0.22","0.18","0.18","0.18","0.34","0.34","0.34","0.41","0.41","0.41"
"680","0.3","0.3","0.3","0.38","0.38","0.38","0.4","0.4","0.4","0.35","0.35","0.35","0.46","0.46","0.46","0.33","0.33","0.33","0.25","0.25","0.25","0.19","0.19","0.19","0.43","0.43","0.43","0.47","0.47","0.47"
"690","0.35","0.35","0.35","0.55","0.55","0.55","0.47","0.47","0.47","0.38","0.38","0.38","0.54","0.54","0.54","0.42","0.42","0.42","0.22","0.22","0.22","0.16","0.16","0.16","0.32","0.32","0.32","0.37","0.37","0.37"
"700","0.42","0.42","0.42","0.48","0.48","0.48","0.48","0.48","0.48","0.36","0.36","0.36","0.47","0.47","0.47","0.34","0.34","0.34","0.24","0.24","0.24","0.16","0.16","0.16","0.35","0.35","0.35","0.46","0.46","0.46"
"710","0.41","0.41","0.41","0.5","0.5","0.5","0.43","0.43","0.43","0.33","0.33","0.33","0.55","0.55","0.55","0.38","0.38","0.38","0.29","0.29","0.29","0.15","0.15","0.15","0.31","0.31","0.31","0.41","0.41","0.41"
"720","0.39","0.39","0.39","0.52","0.52","0.52","0.4","0.4","0.4","0.35","0.35","0.35","0.51","0.51","0.51","0.45","0.45","0.45","0.15","0.15","0.15","0.17","0.17","0.17","0.35","0.35","0.35","0.36","0.36","0.36"
"730","0.28","0.28","0.28","0.52","0.52","0.52","0.45","0.45","0.45","0.31","0.31","0.31","0.58","0.58","0.58","0.44","0.44","0.44","0.26","0.26","0.26","0.18","0.18","0.18","0.32","0.32","0.32","0.42","0.42","0.42"
"740","0.46","0.46","0.46","0.53","0.53","0.53","0.42","0.42","0.42","0.42","0.42","0.42","0.57","0.57","0.57","0.41","0.41","0.41","0.21","0.21","0.21","0.21","0.21","0.21","0.39","0.39","0.39","0.42","0.42","0.42"
"750","0.38","0.38","0.38","0.45","0.45","0.45","0.51","0.51","0.51","0.32","0.32","0.32","0.57","0.57","0.57","0.37","0.37","0.37","0.29","0.29","0.29","0.17","0.17","0.17","0.39","0.39","0.39","0.41","0.41","0.41"
"760","0.37","0.37","0.37","0.44","0.44","0.44","0.48","0.48","0.48","0.43","0.43","0.43","0.58","0.58","0.58","0.43","0.43","0.43","0.27","0.27","0.27","0.15","0.15","0.15","0.41","0.41","0.41","0.52","0.52","0.52"
"770","0.43","0.43","0.43","0.5","0.5","0.5","0.47","0.47","0.47","0.42","0.42","0.42","0.61","0.61","0.61","0.48","0.48","0.48","0.32","0.32","0.32","0.19","0.19","0.19","0.34","0.34","0.34","0.47","0.47","0.47"
"780","0.4","0.4","0.4","0.49","0.49","0.49","0.45","0.45","0.45","0.38","0.38","0.38","0.52","0.52","0.52","0.5","0.5","0.5","0.3","0.3","0.3","0.21","0.21","0.21","0.36","0.36","0.36","0.44","0.44","0.44"
"790","0.38","0.38","0.38","0.52","0.52","0.52","0.5","0.5","0.5","0.45","0.45","0.45","0.58","0.58","0.58","0.53","0.53","0.53","0.28","0.28","0.28","0.25","0.25","0.25","0.44","0.44","0.44","0.5","0.5","0.5"
"800","0.45","0.45","0.45","0.47","0.47","0.47","0.45","0.45","0.45","0.44","0.44","0.44","0.53","0.53","0.53","0.48","0.48","0.48","0.29","0.29","0.29","0.2","0.2","0.2","0.41","0.41","0.41","0.39","0.39","0.39"
"810","0.41","0.41","0.41","0.47","0.47","0.47","0.54","0.54","0.54","0.44","0.44","0.44","0.51","0.51","0.51","0.36","0.36","0.36","0.32","0.32","0.32","0.17","0.17","0.17","0.41","0.41","0.41","0.4","0.4","0.4"
"820","0.45","0.45","0.45","0.5","0.5","0.5","0.52","0.52","0.52","0.37","0.37","0.37","0.6","0.6","0.6","0.45","0.45","0.45","0.33","0.33","0.33","0.18","0.18","0.18","0.44","0.44","0.44","0.5","0.5","0.5"
"830","0.42","0.42","0.42","0.44","0.44","0.44","0.58","0.58","0.58","0.33","0.33","0.33","0.65","0.65","0.65","0.43","0.43","0.43","0.27","0.27","0.27","0.17","0.17","0.17","0.47","0.47","0.47","0.41","0.41","0.41"
"840","0.44","0.44","0.44","0.52","0.52","0.52","0.58","0.58","0.58","0.31","0.31","0.31","0.57","0.57","0.57","0.4","0.4","0.4","0.41","0.41","0.41","0.2","0.2","0.2","0.46","0.46","0.46","0.55","0.55","0.55"
"850","0.45","0.45","0.45","0.47","0.47","0.47","0.54","0.54","0.54","0.44","0.44","0.44","0.61","0.61","0.61","0.43","0.43","0.43","0.39","0.39","0.39","0.13","0.13","0.13","0.5","0.5","0.5","0.56","0.56","0.56"
"860","0.52","0.52","0.52","0.53","0.53","0.53","0.57","0.57","0.57","0.45","0.45","0.45","0.6","0.6","0.6","0.46","0.46","0.46","0.21","0.21","0.21","0.15","0.15","0.15","0.42","0.42","0.42","0.61","0.61","0.61"
"870","0.48","0.48","0.48","0.5","0.5","0.5","0.56","0.56","0.56","0.5","0.5","0.5","0.53","0.53","0.53","0.42","0.42","0.42","0.3","0.3","0.3","0.17","0.17","0.17","0.4","0.4","0.4","0.52","0.52","0.52"
"880","0.62","0.62","0.62","0.54","0.54","0.54","0.43","0.43","0.43","0.51","0.51","0.51","0.53","0.53","0.53","0.49","0.49","0.49","0.38","0.38","0.38","0.18","0.18","0.18","0.4","0.4","0.4","0.49","0.49","0.49"
"890","0.54","0.54","0.54","0.63","0.63","0.63","0.51","0.51","0.51","0.44","0.44","0.44","0.6","0.6","0.6","0.53","0.53","0.53","0.3","0.3","0.3","0.24","0.24","0.24","0.52","0.52","0.52","0.54","0.54","0.54"
"900","0.46","0.46","0.46","0.46","0.46","0.46","0.5","0.5","0.5","0.53","0.53","0.53","0.69","0.69","0.69","0.52","0.52","0.52","0.3","0.3","0.3","0.21","0.21","0.21","0.43","0.43","0.43","0.54","0.54","0.54"
"910","0.53","0.53","0.53","0.52","0.52","0.52","0.53","0.53","0.53","0.52","0.52","0.52","0.62","0.62","0.62","0.59","0.59","0.59","0.32","0.32","0.32","0.17","0.17","0.17","0.41","0.41","0.41","0.5","0.5","0.5"
"920","0.52","0.52","0.52","0.61","0.61","0.61","0.58","0.58","0.58","0.48","0.48","0.48","0.61","0.61","0.61","0.47","0.47","0.47","0.33","0.33","0.33","0.14","0.14","0.14","0.55","0.55","0.55","0.53","0.53","0.53"
"930","0.66","0.66","0.66","0.56","0.56","0.56","0.56","0.56","0.56","0.57","0.57","0.57","0.6","0.6","0.6","0.52","0.52","0.52","0.31","0.31","0.31","0.23","0.23","0.23","0.51","0.51","0.51","0.62","0.62","0.62"
"940","0.59","0.59","0.59","0.61","0.61","0.61","0.52","0.52","0.52","0.52","0.52","0.52","0.59","0.59","0.59","0.57","0.57","0.57","0.26","0.26","0.26","0.17","0.17","0.17","0.52","0.52","0.52","0.51","0.51","0.51"
"950","0.5","0.5","0.5","0.63","0.63","0.63","0.6","0.6","0.6","0.53","0.53","0.53","0.68","0.68","0.68","0.63","0.63","0.63","0.37","0.37","0.37","0.19","0.19","0.19","0.52","0.52","0.52","0.47","0.47","0.47"
"960","0.53","0.53","0.53","0.55","0.55","0.55","0.59","0.59","0.59","0.58","0.58","0.58","0.64","0.64","0.64","0.51","0.51","0.51","0.34","0.34","0.34","0.22","0.22","0.22","0.49","0.49","0.49","0.45","0.45","0.45"
"970","0.65","0.65","0.65","0.56","0.56","0.56","0.55","0.55","0.55","0.46","0.46","0.46","0.59","0.59","0.59","0.51","0.51","0.51","0.42","0.42","0.42","0.24","0.24","0.24","0.42","0.42","0.42","0.52","0.52","0.52"
"980","0.6","0.6","0.6","0.66","0.66","0.66","0.54","0.54","0.54","0.51","0.51","0.51","0.66","0.66","0.66","0.53","0.53","0.53","0.38","0.38","0.38","0.3","0.3","0.3","0.54","0.54","0.54","0.6","0.6","0.6"
"990","0.65","0.65","0.65","0.6","0.6","0.6","0.45","0.45","0.45","0.54","0.54","0.54","0.64","0.64","0.64","0.56","0.56","0.56","0.32","0.32","0.32","0.23","0.23","0.23","0.49","0.49","0.49","0.63","0.63","0.63"
"1000","0.64","0.64","0.64","0.6","0.6","0.6","0.61","0.61","0.61","0.57","0.57","0.57","0.59","0.59","0.59","0.64","0.64","0.64","0.35","0.35","0.35","0.25","0.25","0.25","0.52","0.52","0.52","0.43","0.43","0.43"
"1010","0.52","0.52","0.52","0.61","0.61","0.61","0.63","0.63","0.63","0.52","0.52","0.52","0.64","0.64","0.64","0.61","0.61","0.61","0.42","0.42","0.42","0.25","0.25","0.25","0.49","0.49","0.49","0.64","0.64","0.64"
"1020","0.64","0.64","0.64","0.54","0.54","0.54","0.51","0.51","0.51","0.52","0.52","0.52","0.67","0.67","0.67","0.44","0.44","0.44","0.32","0.32","0.32","0.22","0.22","0.22","0.63","0.63","0.63","0.61","0.61","0.61"
"1030","0.53","0.53","0.53","0.53","0.53","0.53","0.58","0.58","0.58","0.46","0.46","0.46","0.68","0.68","0.68","0.69","0.69","0.69","0.35","0.35","0.35","0.27","0.27","0.27","0.59","0.59","0.59","0.71","0.71","0.71"
"1040","0.65","0.65","0.65","0.61","0.61","0.61","0.58","0.58","0.58","0.53","0.53","0.53","0.64","0.64","0.64","0.57","0.57","0.57","0.39","0.39","0.39","0.17","0.17","0.17","0.61","0.61","0.61","0.59","0.59","0.59"
"1050","0.61","0.61","0.61","0.54","0.54","0.54","0.51","0.51","0.51","0.5","0.5","0.5","0.62","0.62","0.62","0.55","0.55","0.55","0.32","0.32","0.32","0.26","0.26","0.26","0.54","0.54","0.54","0.65","0.65","0.65"
"1060","0.64","0.64","0.64","0.55","0.55","0.55","0.66","0.66","0.66","0.54","0.54","0.54","0.67","0.67","0.67","0.56","0.56","0.56","0.35","0.35","0.35","0.22","0.22","0.22","0.51","0.51","0.51","0.62","0.62","0.62"
"1070","0.67","0.67","0.67","0.57","0.57","0.57","0.69","0.69","0.69","0.5","0.5","0.5","0.73","0.73","0.73","0.53","0.53","0.53","0.34","0.34","0.34","0.25","0.25","0.25","0.56","0.56","0.56","0.6","0.6","0.6"
"1080","0.62","0.62","0.62","0.63","0.63","0.63","0.5","0.5","0.5","0.57","0.57","0.57","0.63","0.63","0.63","0.55","0.55","0.55","0.38","0.38","0.38","0.24","0.24","0.24","0.52","0.52","0.52","0.6","0.6","0.6"
"1090","0.67","0.67","0.67","0.61","0.61","0.61","0.56","0.56","0.56","0.63","0.63","0.63","0.68","0.68","0.68","0.5","0.5","0.5","0.41","0.41","0.41","0.25","0.25","0.25","0.6","0.6","0.6","0.61","0.61","0.61"
"1100","0.6","0.6","0.6","0.66","0.66","0.66","0.57","0.57","0.57","0.55","0.55","0.55","0.64","0.64","0.64","0.55","0.55","0.55","0.33","0.33","0.33","0.2","0.2","0.2","0.57","0.57","0.57","0.66","0.66","0.66"
"1110","0.68","0.68","0.68","0.57","0.57","0.57","0.61","0.61","0.61","0.56","0.56","0.56","0.67","0.67","0.67","0.6","0.6","0.6","0.3","0.3","0.3","0.2","0.2","0.2","0.43","0.43","0.43","0.7","0.7","0.7"
"1120","0.61","0.61","0.61","0.61","0.61","0.61","0.63","0.63","0.63","0.59","0.59","0.59","0.66","0.66","0.66","0.65","0.65","0.65","0.36","0.36","0.36","0.27","0.27","0.27","0.54","0.54","0.54","0.63","0.63","0.63"
"1130","0.69","0.69","0.69","0.61","0.61","0.61","0.61","0.61","0.61","0.56","0.56","0.56","0.73","0.73","0.73","0.64","0.64","0.64","0.37","0.37","0.37","0.2","0.2","0.2","0.56","0.56","0.56","0.68","0.68","0.68"
"1140","0.7","0.7","0.7","0.61","0.61","0.61","0.61","0.61","0.61","0.62","0.62","0.62","0.64","0.64","0.64","0.57","0.57","0.57","0.43","0.43","0.43","0.31","0.31","0.31","0.48","0.48","0.48","0.65","0.65","0.65"
"1150","0.7","0.7","0.7","0.67","0.67","0.67","0.62","0.62","0.62","0.52","0.52","0.52","0.69","0.69","0.69","0.54","0.54","0.54","0.32","0.32","0.32","0.29","0.29","0.29","0.61","0.61","0.61","0.69","0.69","0.69"
"1160","0.71","0.71","0.71","0.63","0.63","0.63","0.68","0.68","0.68","0.62","0.62","0.62","0.79","0.79","0.79","0.58","0.58","0.58","0.47","0.47","0.47","0.28","0.28","0.28","0.65","0.65","0.65","0.63","0.63","0.63"
"1170","0.65","0.65","0.65","0.67","0.67","0.67","0.71","0.71","0.71","0.67","0.67","0.67","0.77","0.77","0.77","0.57","0.57","0.57","0.47","0.47","0.47","0.37","0.37","0.37","0.76","0.76","0.76","0.61","0.61","0.61"
"1180","0.67","0.67","0.67","0.71","0.71","0.71","0.66","0.66","0.66","0.53","0.53","0.53","0.7","0.7","0.7","0.65","0.65","0.65","0.31","0.31","0.31","0.3","0.3","0.3","0.6","0.6","0.6","0.8","0.8","0.8"
"1190","0.62","0.62","0.62","0.64","0.64","0.64","0.6","0.6","0.6","0.61","0.61","0.61","0.74","0.74","0.74","0.45","0.45","0.45","0.41","0.41","0.41","0.35","0.35","0.35","0.59","0.59","0.59","0.59","0.59","0.59"
"1200","0.62","0.62","0.62","0.62","0.62","0.62","0.65","0.65","0.65","0.63","0.63","0.63","0.76","0.76","0.76","0.62","0.62","0.62","0.42","0.42","0.42","0.34","0.34","0.34","0.57","0.57","0.57","0.62","0.62","0.62"
"1210","0.67","0.67","0.67","0.73","0.73","0.73","0.69","0.69","0.69","0.6","0.6","0.6","0.76","0.76","0.76","0.65","0.65","0.65","0.37","0.37","0.37","0.37","0.37","0.37","0.63","0.63","0.63","0.73","0.73","0.73"
"1220","0.62","0.62","0.62","0.58","0.58","0.58","0.75","0.75","0.75","0.72","0.72","0.72","0.71","0.71","0.71","0.57","0.57","0.57","0.41","0.41","0.41","0.34","0.34","0.34","0.63","0.63","0.63","0.65","0.65","0.65"
"1230","0.68","0.68","0.68","0.67","0.67","0.67","0.74","0.74","0.74","0.54","0.54","0.54","0.77","0.77","0.77","0.56","0.56","0.56","0.46","0.46","0.46","0.33","0.33","0.33","0.63","0.63","0.63","0.72","0.72","0.72"
"1240","0.74","0.74","0.74","0.75","0.75","0.75","0.59","0.59","0.59","0.61","0.61","0.61","0.81","0.81","0.81","0.64","0.64","0.64","0.4","0.4","0.4","0.28","0.28","0.28","0.64","0.64","0.64","0.72","0.72","0.72"
"1250","0.71","0.71","0.71","0.67","0.67","0.67","0.66","0.66","0.66","0.67","0.67","0.67","0.73","0.73","0.73","0.66","0.66","0.66","0.47","0.47","0.47","0.33","0.33","0.33","0.58","0.58","0.58","0.59","0.59","0.59"
"1260","0.77","0.77","0.77","0.68","0.68","0.68","0.76","0.76","0.76","0.68","0.68","0.68","0.73","0.73","0.73","0.72","0.72","0.72","0.43","0.43","0.43","0.28","0.28","0.28","0.64","0.64","0.64","0.74","0.74","0.74"
"1270","0.8","0.8","0.8","0.71","0.71","0.71","0.6","0.6","0.6","0.63","0.63","0.63","0.78","0.78","0.78","0.59","0.59","0.59","0.4","0.4","0.4","0.26","0.26","0.26","0.51","0.51","0.51","0.75","0.75","0.75"
"1280","0.79","0.79","0.79","0.67","0.67","0.67","0.73","0.73","0.73","0.71","0.71","0.71","0.7","0.7","0.7","0.59","0.59","0.59","0.41","0.41","0.41","0.23","0.23","0.23","0.67","0.67","0.67","0.62","0.62","0.62"
"1290","0.74","0.74","0.74","0.68","0.68","0.68","0.62","0.62","0.62","0.64","0.64","0.64","0.77","0.77","0.77","0.69","0.69","0.69","0.43","0.43","0.43","0.32","0.32","0.32","0.64","0.64","0.64","0.74","0.74","0.74"
"1300","0.79","0.79","0.79","0.74","0.74","0.74","0.68","0.68","0.68","0.53","0.53","0.53","0.74","0.74","0.74","0.74","0.74","0.74","0.47","0.47","0.47","0.37","0.37","0.37","0.62","0.62","0.62","0.68","0.68","0.68"
"1310","0.74","0.74","0.74","0.68","0.68","0.68","0.65","0.65","0.65","0.68","0.68","0.68","0.73","0.73","0.73","0.59","0.59","0.59","0.43","0.43","0.43","0.38","0.38","0.38","0.59","0.59","0.59","0.56","0.56","0.56"
"1320","0.74","0.74","0.74","0.64","0.64","0.64","0.69","0.69","0.69","0.64","0.64","0.64","0.69","0.69","0.69","0.67","0.67","0.67","0.58","0.58","0.58","0.42","0.42","0.42","0.73","0.73","0.73","0.69","0.69","0.69"
"1330","0.71","0.71","0.71","0.67","0.67","0.67","0.73","0.73","0.73","0.73","0.73","0.73","0.79","0.79","0.79","0.58","0.58","0.58","0.4","0.4","0.4","0.29","0.29","0.29","0.73","0.73","0.73","0.72","0.72","0.72"
"1340","0.74","0.74","0.74","0.62","0.62","0.62","0.69","0.69","0.69","0.68","0.68","0.68","0.81","0.81","0.81","0.64","0.64","0.64","0.46","0.46","0.46","0.36","0.36","0.36","0.64","0.64","0.64","0.76","0.76","0.76"
"1350","0.76","0.76","0.76","0.6","0.6","0.6","0.56","0.56","0.56","0.56","0.56","0.56","0.71","0.71","0.71","0.68","0.68","0.68","0.51","0.51","0.51","0.36","0.36","0.36","0.62","0.62","0.62","0.75","0.75","0.75"
"1360","0.8","0.8","0.8","0.57","0.57","0.57","0.69","0.69","0.69","0.68","0.68","0.68","0.78","0.78","0.78","0.65","0.65","0.65","0.55","0.55","0.55","0.35","0.35","0.35","0.65","0.65","0.65","0.72","0.72","0.72"
"1370","0.76","0.76","0.76","0.7","0.7","0.7","0.64","0.64","0.64","0.6","0.6","0.6","0.74","0.74","0.74","0.68","0.68","0.68","0.48","0.48","0.48","0.35","0.35","0.35","0.65","0.65","0.65","0.74","0.74","0.74"
"1380","0.8","0.8","0.8","0.68","0.68","0.68","0.63","0.63","0.63","0.72","0.72","0.72","0.7","0.7","0.7","0.65","0.65","0.65","0.6","0.6","0.6","0.38","0.38","0.38","0.62","0.62","0.62","0.7","0.7","0.7"
"1390","0.73","0.73","0.73","0.64","0.64","0.64","0.7","0.7","0.7","0.69","0.69","0.69","0.75","0.75","0.75","0.72","0.72","0.72","0.47","0.47","0.47","0.38","0.38","0.38","0.77","0.77","0.77","0.76","0.76","0.76"
"1400","0.8","0.8","0.8","0.84","0.84","0.84","0.6","0.6","0.6","0.74","0.74","0.74","0.73","0.73","0.73","0.72","0.72","0.72","0.44","0.44","0.44","0.37","0.37","0.37","0.56","0.56","0.56","0.64","0.64","0.64"
"1410","0.85","0.85","0.85","0.63","0.63","0.63","0.74","0.74","0.74","0.74","0.74","0.74","0.8","0.8","0.8","0.7","0.7","0.7","0.59","0.59","0.59","0.4","0.4","0.4","0.67","0.67","0.67","0.72","0.72","0.72"
"1420","0.8","0.8","0.8","0.68","0.68","0.68","0.7","0.7","0.7","0.67","0.67","0.67","0.7","0.7","0.7","0.69","0.69","0.69","0.59","0.59","0.59","0.32","0.32","0.32","0.65","0.65","0.65","0.69","0.69","0.69"
"1430","0.82","0.82","0.82","0.79","0.79","0.79","0.72","0.72","0.72","0.71","0.71","0.71","0.83","0.83","0.83","0.72","0.72","0.72","0.49","0.49","0.49","0.38","0.38","0.38","0.65","0.65","0.65","0.73","0.73","0.73"
"1440","0.76","0.76","0.76","0.71","0.71","0.71","0.76","0.76","0.76","0.63","0.63","0.63","0.84","0.84","0.84","0.73","0.73","0.73","0.52","0.52","0.52","0.27","0.27","0.27","0.65","0.65","0.65","0.75","0.75","0.75"
"1450","0.87","0.87","0.87","0.68","0.68","0.68","0.79","0.79","0.79","0.68","0.68","0.68","0.75","0.75","0.75","0.74","0.74","0.74","0.6","0.6","0.6","0.41","0.41","0.41","0.72","0.72","0.72","0.74","0.74","0.74"
"1460","0.83","0.83","0.83","0.65","0.65","0.65","0.74","0.74","0.74","0.74","0.74","0.74","0.81","0.81","0.81","0.66","0.66","0.66","0.49","0.49","0.49","0.32","0.32","0.32","0.65","0.65","0.65","0.73","0.73","0.73"
"1470","0.89","0.89","0.89","0.71","0.71","0.71","0.67","0.67","0.67","0.61","0.61","0.61","0.81","0.81","0.81","0.8","0.8","0.8","0.55","0.55","0.55","0.35","0.35","0.35","0.7","0.7","0.7","0.76","0.76","0.76"
"1480","0.73","0.73","0.73","0.71","0.71","0.71","0.74","0.74","0.74","0.63","0.63","0.63","0.77","0.77","0.77","0.76","0.76","0.76","0.61","0.61","0.61","0.36","0.36","0.36","0.71","0.71","0.71","0.77","0.77","0.77"
"1490","0.83","0.83","0.83","0.73","0.73","0.73","0.68","0.68","0.68","0.73","0.73","0.73","0.78","0.78","0.78","0.83","0.83","0.83","0.52","0.52","0.52","0.32","0.32","0.32","0.66","0.66","0.66","0.75","0.75","0.75"
"1500","0.88","0.88","0.88","0.7","0.7","0.7","0.72","0.72","0.72","0.74","0.74","0.74","0.8","0.8","0.8","0.76","0.76","0.76","0.5","0.5","0.5","0.39","0.39","0.39","0.68","0.68","0.68","0.78","0.78","0.78"
"1510","0.81","0.81","0.81","0.73","0.73","0.73","0.65","0.65","0.65","0.72","0.72","0.72","0.81","0.81","0.81","0.78","0.78","0.78","0.67","0.67","0.67","0.42","0.42","0.42","0.67","0.67","0.67","0.75","0.75","0.75"
"1520","0.86","0.86","0.86","0.7","0.7","0.7","0.81","0.81","0.81","0.74","0.74","0.74","0.76","0.76","0.76","0.75","0.75","0.75","0.68","0.68","0.68","0.45","0.45","0.45","0.74","0.74","0.74","0.61","0.61","0.61"

==> procgen/logs/ppo_infonce_v1_small-20230807-001026-easy-reward.csv <==
"Step","ppo_infonce_v1_small-20230807-001026-s08 - episode_reward","ppo_infonce_v1_small-20230807-001026-s08 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s08 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s09 - episode_reward","ppo_infonce_v1_small-20230807-001026-s09 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s09 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s05 - episode_reward","ppo_infonce_v1_small-20230807-001026-s05 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s05 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s07 - episode_reward","ppo_infonce_v1_small-20230807-001026-s07 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s07 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s06 - episode_reward","ppo_infonce_v1_small-20230807-001026-s06 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s06 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s03 - episode_reward","ppo_infonce_v1_small-20230807-001026-s03 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s03 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s00 - episode_reward","ppo_infonce_v1_small-20230807-001026-s00 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s00 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s01 - episode_reward","ppo_infonce_v1_small-20230807-001026-s01 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s01 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s02 - episode_reward","ppo_infonce_v1_small-20230807-001026-s02 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s02 - episode_reward__MAX","ppo_infonce_v1_small-20230807-001026-s04 - episode_reward","ppo_infonce_v1_small-20230807-001026-s04 - episode_reward__MIN","ppo_infonce_v1_small-20230807-001026-s04 - episode_reward__MAX"
"10","5.04","5.04","5.04","4.04","4.04","4.04","4.12","4.12","4.12","3.46","3.46","3.46","4.08","4.08","4.08","3.42","3.42","3.42","3.68","3.68","3.68","4.26","4.26","4.26","4.02","4.02","4.02","3.9","3.9","3.9"
"20","3.94","3.94","3.94","3.78","3.78","3.78","3.34","3.34","3.34","3.56","3.56","3.56","3.56","3.56","3.56","3.62","3.62","3.62","4.2","4.2","4.2","2.9","2.9","2.9","2.8","2.8","2.8","3.5","3.5","3.5"
"30","2.72","2.72","2.72","3.62","3.62","3.62","2.94","2.94","2.94","3.48","3.48","3.48","3.5","3.5","3.5","3.76","3.76","3.76","3.38","3.38","3.38","2.5","2.5","2.5","3.22","3.22","3.22","3.5","3.5","3.5"
"40","3.28","3.28","3.28","3.48","3.48","3.48","2.74","2.74","2.74","3.48","3.48","3.48","3.78","3.78","3.78","4.3","4.3","4.3","3.2","3.2","3.2","3.34","3.34","3.34","3.34","3.34","3.34","3.72","3.72","3.72"
"50","3.06","3.06","3.06","3.9","3.9","3.9","3.38","3.38","3.38","2.98","2.98","2.98","3","3","3","2.86","2.86","2.86","3.6","3.6","3.6","3.76","3.76","3.76","3.14","3.14","3.14","2.72","2.72","2.72"
"60","3.26","3.26","3.26","3.98","3.98","3.98","3.18","3.18","3.18","4.72","4.72","4.72","3.38","3.38","3.38","3.62","3.62","3.62","3.2","3.2","3.2","3.66","3.66","3.66","3.98","3.98","3.98","3.92","3.92","3.92"
"70","4.18","4.18","4.18","3.7","3.7","3.7","3.1","3.1","3.1","3.98","3.98","3.98","4.88","4.88","4.88","4.3","4.3","4.3","3.36","3.36","3.36","3.16","3.16","3.16","3.96","3.96","3.96","3.82","3.82","3.82"
"80","3.26","3.26","3.26","4.06","4.06","4.06","3","3","3","3.16","3.16","3.16","3.56","3.56","3.56","4.06","4.06","4.06","3.84","3.84","3.84","3.68","3.68","3.68","4.72","4.72","4.72","2.96","2.96","2.96"
"90","3.74","3.74","3.74","3.14","3.14","3.14","4.2","4.2","4.2","3.56","3.56","3.56","4.22","4.22","4.22","3.74","3.74","3.74","4.4","4.4","4.4","4.3","4.3","4.3","4.92","4.92","4.92","4.42","4.42","4.42"
"100","3.96","3.96","3.96","4.16","4.16","4.16","3.74","3.74","3.74","3.1","3.1","3.1","3.5","3.5","3.5","4.6","4.6","4.6","3.86","3.86","3.86","4.2","4.2","4.2","4.38","4.38","4.38","3.02","3.02","3.02"
"110","3.06","3.06","3.06","4.02","4.02","4.02","3.42","3.42","3.42","4.72","4.72","4.72","4.06","4.06","4.06","3.44","3.44","3.44","3.4","3.4","3.4","5.16","5.16","5.16","4.72","4.72","4.72","5.34","5.34","5.34"
"120","4.24","4.24","4.24","4.86","4.86","4.86","3.7","3.7","3.7","4.14","4.14","4.14","3.48","3.48","3.48","4.48","4.48","4.48","3.1","3.1","3.1","4.34","4.34","4.34","4.78","4.78","4.78","4","4","4"
"130","4.2","4.2","4.2","4.4","4.4","4.4","5","5","5","4.08","4.08","4.08","4.08","4.08","4.08","4.3","4.3","4.3","4.48","4.48","4.48","3.96","3.96","3.96","4.56","4.56","4.56","5.2","5.2","5.2"
"140","3.64","3.64","3.64","3.4","3.4","3.4","4.1","4.1","4.1","3.88","3.88","3.88","4.1","4.1","4.1","6.02","6.02","6.02","4.26","4.26","4.26","4.66","4.66","4.66","5","5","5","5.14","5.14","5.14"
"150","3.86","3.86","3.86","5.1","5.1","5.1","3.68","3.68","3.68","4.78","4.78","4.78","3.92","3.92","3.92","6.42","6.42","6.42","5.56","5.56","5.56","4.7","4.7","4.7","4.92","4.92","4.92","4.62","4.62","4.62"
"160","3.26","3.26","3.26","5.74","5.74","5.74","4.5","4.5","4.5","4.52","4.52","4.52","5.2","5.2","5.2","4.52","4.52","4.52","4.7","4.7","4.7","4.54","4.54","4.54","5","5","5","4.76","4.76","4.76"
"170","3.72","3.72","3.72","4.78","4.78","4.78","4.48","4.48","4.48","4.08","4.08","4.08","4.92","4.92","4.92","5.14","5.14","5.14","4.46","4.46","4.46","4.6","4.6","4.6","5.22","5.22","5.22","5.44","5.44","5.44"
"180","5","5","5","4.5","4.5","4.5","5.4","5.4","5.4","4.52","4.52","4.52","4.2","4.2","4.2","5.72","5.72","5.72","5.36","5.36","5.36","4.9","4.9","4.9","5.16","5.16","5.16","5.48","5.48","5.48"
"190","3.88","3.88","3.88","4.64","4.64","4.64","6.36","6.36","6.36","5.14","5.14","5.14","4.58","4.58","4.58","5.26","5.26","5.26","4.7","4.7","4.7","5.84","5.84","5.84","5.82","5.82","5.82","6.22","6.22","6.22"
"200","4.54","4.54","4.54","4.62","4.62","4.62","4.42","4.42","4.42","4.96","4.96","4.96","4.44","4.44","4.44","5.36","5.36","5.36","5.48","5.48","5.48","5.8","5.8","5.8","6.16","6.16","6.16","4.96","4.96","4.96"
"210","5.04","5.04","5.04","5.34","5.34","5.34","5.44","5.44","5.44","5.24","5.24","5.24","5.16","5.16","5.16","4.94","4.94","4.94","5.76","5.76","5.76","5.8","5.8","5.8","5.58","5.58","5.58","6.38","6.38","6.38"
"220","4.86","4.86","4.86","4.06","4.06","4.06","5.86","5.86","5.86","5.1","5.1","5.1","5.22","5.22","5.22","5.52","5.52","5.52","5.74","5.74","5.74","5.26","5.26","5.26","5.26","5.26","5.26","6.52","6.52","6.52"
"230","5.48","5.48","5.48","5.52","5.52","5.52","5","5","5","4.56","4.56","4.56","4.22","4.22","4.22","6.38","6.38","6.38","5.72","5.72","5.72","6.04","6.04","6.04","5.64","5.64","5.64","6.02","6.02","6.02"
"240","6.38","6.38","6.38","5.98","5.98","5.98","5.22","5.22","5.22","6.3","6.3","6.3","5.24","5.24","5.24","6","6","6","5.62","5.62","5.62","5.9","5.9","5.9","5.92","5.92","5.92","5.72","5.72","5.72"
"250","6.26","6.26","6.26","6.14","6.14","6.14","5.82","5.82","5.82","5.82","5.82","5.82","6.26","6.26","6.26","6.62","6.62","6.62","4.72","4.72","4.72","5.76","5.76","5.76","5.78","5.78","5.78","5.7","5.7","5.7"
"260","6.08","6.08","6.08","6.8","6.8","6.8","4.96","4.96","4.96","4.8","4.8","4.8","4.92","4.92","4.92","5.88","5.88","5.88","4.78","4.78","4.78","5.16","5.16","5.16","5.94","5.94","5.94","6.14","6.14","6.14"
"270","6.28","6.28","6.28","7.32","7.32","7.32","5.96","5.96","5.96","5.16","5.16","5.16","5.06","5.06","5.06","6.34","6.34","6.34","5.66","5.66","5.66","6.88","6.88","6.88","5.6","5.6","5.6","5.8","5.8","5.8"
"280","5.7","5.7","5.7","6.08","6.08","6.08","5.96","5.96","5.96","5.62","5.62","5.62","5.66","5.66","5.66","5.68","5.68","5.68","6","6","6","5.7","5.7","5.7","6.4","6.4","6.4","6.46","6.46","6.46"
"290","4.96","4.96","4.96","5.56","5.56","5.56","5.94","5.94","5.94","5.7","5.7","5.7","5.3","5.3","5.3","6.14","6.14","6.14","5.4","5.4","5.4","6.22","6.22","6.22","6.68","6.68","6.68","5.84","5.84","5.84"
"300","6.66","6.66","6.66","6.16","6.16","6.16","6.74","6.74","6.74","5.84","5.84","5.84","5.22","5.22","5.22","7.16","7.16","7.16","6.3","6.3","6.3","5.66","5.66","5.66","7.04","7.04","7.04","5.62","5.62","5.62"
"310","5.14","5.14","5.14","6.98","6.98","6.98","5.4","5.4","5.4","6.02","6.02","6.02","6.6","6.6","6.6","6.88","6.88","6.88","6.64","6.64","6.64","6.2","6.2","6.2","7.08","7.08","7.08","6.2","6.2","6.2"
"320","5.24","5.24","5.24","8.06","8.06","8.06","4.98","4.98","4.98","6.66","6.66","6.66","4.62","4.62","4.62","6.3","6.3","6.3","6.7","6.7","6.7","6.94","6.94","6.94","7.4","7.4","7.4","6.08","6.08","6.08"
"330","5.8","5.8","5.8","6.52","6.52","6.52","6.16","6.16","6.16","6.14","6.14","6.14","6.26","6.26","6.26","6.04","6.04","6.04","5.26","5.26","5.26","7.08","7.08","7.08","6.5","6.5","6.5","7.62","7.62","7.62"
"340","6.16","6.16","6.16","7.58","7.58","7.58","6.54","6.54","6.54","5.52","5.52","5.52","5.74","5.74","5.74","7.38","7.38","7.38","6.86","6.86","6.86","5.94","5.94","5.94","8.14","8.14","8.14","6.56","6.56","6.56"
"350","5.84","5.84","5.84","7.18","7.18","7.18","6.24","6.24","6.24","6.9","6.9","6.9","5.64","5.64","5.64","6.6","6.6","6.6","6.76","6.76","6.76","6.26","6.26","6.26","7.58","7.58","7.58","7.64","7.64","7.64"
"360","5.3","5.3","5.3","6.64","6.64","6.64","6.72","6.72","6.72","6.84","6.84","6.84","6.26","6.26","6.26","7.5","7.5","7.5","7","7","7","6.58","6.58","6.58","6.86","6.86","6.86","6.96","6.96","6.96"
"370","5.94","5.94","5.94","6.54","6.54","6.54","6.22","6.22","6.22","6.82","6.82","6.82","5.82","5.82","5.82","6.4","6.4","6.4","6.7","6.7","6.7","6.54","6.54","6.54","6.42","6.42","6.42","7.28","7.28","7.28"
"380","6.86","6.86","6.86","6.66","6.66","6.66","5.72","5.72","5.72","7","7","7","6.08","6.08","6.08","6.94","6.94","6.94","7.16","7.16","7.16","6.56","6.56","6.56","7","7","7","7.34","7.34","7.34"
"390","6.56","6.56","6.56","6.76","6.76","6.76","6.88","6.88","6.88","5.3","5.3","5.3","6.26","6.26","6.26","6.96","6.96","6.96","6.3","6.3","6.3","8.34","8.34","8.34","7.54","7.54","7.54","7.96","7.96","7.96"
"400","6.74","6.74","6.74","7.3","7.3","7.3","6.64","6.64","6.64","6.78","6.78","6.78","5.32","5.32","5.32","7.06","7.06","7.06","7.12","7.12","7.12","6.6","6.6","6.6","7.12","7.12","7.12","7.22","7.22","7.22"
"410","6.38","6.38","6.38","6.66","6.66","6.66","6.8","6.8","6.8","7.04","7.04","7.04","5.44","5.44","5.44","7.1","7.1","7.1","6.1","6.1","6.1","6.92","6.92","6.92","8.32","8.32","8.32","7.36","7.36","7.36"
"420","6.32","6.32","6.32","6.7","6.7","6.7","6.42","6.42","6.42","6.26","6.26","6.26","5.96","5.96","5.96","6.7","6.7","6.7","7.38","7.38","7.38","6.98","6.98","6.98","9.14","9.14","9.14","6.66","6.66","6.66"
"430","7.32","7.32","7.32","7.54","7.54","7.54","7.72","7.72","7.72","6.56","6.56","6.56","6.82","6.82","6.82","7.22","7.22","7.22","7.5","7.5","7.5","5.96","5.96","5.96","8.44","8.44","8.44","8.14","8.14","8.14"
"440","7.44","7.44","7.44","8.84","8.84","8.84","6.16","6.16","6.16","7.1","7.1","7.1","6.16","6.16","6.16","7.48","7.48","7.48","7.26","7.26","7.26","7.7","7.7","7.7","9.28","9.28","9.28","7.76","7.76","7.76"
"450","7.78","7.78","7.78","8.42","8.42","8.42","6.1","6.1","6.1","7.9","7.9","7.9","6.52","6.52","6.52","7.72","7.72","7.72","7.86","7.86","7.86","6.16","6.16","6.16","7.6","7.6","7.6","7.04","7.04","7.04"
"460","6.7","6.7","6.7","7.12","7.12","7.12","6.86","6.86","6.86","8.16","8.16","8.16","7.26","7.26","7.26","7.38","7.38","7.38","6.52","6.52","6.52","7.18","7.18","7.18","8.04","8.04","8.04","7.66","7.66","7.66"
"470","6.92","6.92","6.92","7.4","7.4","7.4","7.8","7.8","7.8","8.24","8.24","8.24","6.72","6.72","6.72","7.6","7.6","7.6","8.34","8.34","8.34","6.28","6.28","6.28","9.02","9.02","9.02","8.64","8.64","8.64"
"480","6.66","6.66","6.66","8.24","8.24","8.24","7.2","7.2","7.2","7.08","7.08","7.08","6.34","6.34","6.34","7.82","7.82","7.82","8.16","8.16","8.16","7.42","7.42","7.42","8.9","8.9","8.9","8.74","8.74","8.74"
"490","6.54","6.54","6.54","8.92","8.92","8.92","7.32","7.32","7.32","7.62","7.62","7.62","7.34","7.34","7.34","7.9","7.9","7.9","8.58","8.58","8.58","6.94","6.94","6.94","8.66","8.66","8.66","8.26","8.26","8.26"
"500","6.52","6.52","6.52","8.82","8.82","8.82","7.28","7.28","7.28","8.44","8.44","8.44","6.78","6.78","6.78","7.76","7.76","7.76","6.88","6.88","6.88","7.4","7.4","7.4","8.2","8.2","8.2","6.62","6.62","6.62"
"510","7.3","7.3","7.3","8.82","8.82","8.82","8","8","8","8.46","8.46","8.46","6.72","6.72","6.72","6.68","6.68","6.68","8.56","8.56","8.56","8.5","8.5","8.5","8.96","8.96","8.96","8.4","8.4","8.4"
"520","8.2","8.2","8.2","8.52","8.52","8.52","7.54","7.54","7.54","8.24","8.24","8.24","8.22","8.22","8.22","8.54","8.54","8.54","7.32","7.32","7.32","7.12","7.12","7.12","8.68","8.68","8.68","7.54","7.54","7.54"
"530","8.2","8.2","8.2","7.7","7.7","7.7","7.42","7.42","7.42","8.18","8.18","8.18","8.54","8.54","8.54","8.92","8.92","8.92","7.9","7.9","7.9","8.28","8.28","8.28","8.72","8.72","8.72","7.84","7.84","7.84"
"540","7.46","7.46","7.46","8.44","8.44","8.44","7.64","7.64","7.64","7.6","7.6","7.6","7.32","7.32","7.32","9.16","9.16","9.16","8.74","8.74","8.74","8.5","8.5","8.5","9.28","9.28","9.28","9.22","9.22","9.22"
"550","6.26","6.26","6.26","9.12","9.12","9.12","6.9","6.9","6.9","7.72","7.72","7.72","6.66","6.66","6.66","8.58","8.58","8.58","8.42","8.42","8.42","8.86","8.86","8.86","9.66","9.66","9.66","8.1","8.1","8.1"
"560","8.04","8.04","8.04","9.06","9.06","9.06","8.08","8.08","8.08","9","9","9","7.38","7.38","7.38","8.56","8.56","8.56","8.8","8.8","8.8","7.92","7.92","7.92","9.24","9.24","9.24","9.16","9.16","9.16"
"570","8.32","8.32","8.32","9.36","9.36","9.36","9.14","9.14","9.14","8.6","8.6","8.6","7.96","7.96","7.96","8.26","8.26","8.26","8.28","8.28","8.28","8.56","8.56","8.56","9.26","9.26","9.26","8.56","8.56","8.56"
"580","8.7","8.7","8.7","9.04","9.04","9.04","8.72","8.72","8.72","8.1","8.1","8.1","8.38","8.38","8.38","9.24","9.24","9.24","8.16","8.16","8.16","8.8","8.8","8.8","9.28","9.28","9.28","8.28","8.28","8.28"
"590","8.52","8.52","8.52","9.44","9.44","9.44","9.1","9.1","9.1","8.86","8.86","8.86","7.5","7.5","7.5","9.76","9.76","9.76","8.64","8.64","8.64","7.78","7.78","7.78","9.22","9.22","9.22","7.92","7.92","7.92"
"600","8.44","8.44","8.44","8.7","8.7","8.7","8.72","8.72","8.72","8.32","8.32","8.32","7.8","7.8","7.8","9.54","9.54","9.54","9.46","9.46","9.46","7.92","7.92","7.92","10.26","10.26","10.26","9.92","9.92","9.92"
"610","8.6","8.6","8.6","9.3","9.3","9.3","8.46","8.46","8.46","8.68","8.68","8.68","7.48","7.48","7.48","9.44","9.44","9.44","8.86","8.86","8.86","8.7","8.7","8.7","9.36","9.36","9.36","8.98","8.98","8.98"
"620","8.3","8.3","8.3","9.24","9.24","9.24","8.82","8.82","8.82","8.02","8.02","8.02","8.18","8.18","8.18","8.3","8.3","8.3","8.48","8.48","8.48","8.88","8.88","8.88","10.64","10.64","10.64","9.22","9.22","9.22"
"630","8.5","8.5","8.5","9.08","9.08","9.08","9.64","9.64","9.64","9.18","9.18","9.18","7.7","7.7","7.7","8.52","8.52","8.52","9.34","9.34","9.34","8.48","8.48","8.48","10.18","10.18","10.18","8.16","8.16","8.16"
"640","8.28","8.28","8.28","9.5","9.5","9.5","8.7","8.7","8.7","8.7","8.7","8.7","8.24","8.24","8.24","10.34","10.34","10.34","8.36","8.36","8.36","8.44","8.44","8.44","9.9","9.9","9.9","8.38","8.38","8.38"
"650","8.84","8.84","8.84","9.18","9.18","9.18","9.46","9.46","9.46","8.72","8.72","8.72","8.94","8.94","8.94","9.2","9.2","9.2","8.48","8.48","8.48","9.02","9.02","9.02","10.14","10.14","10.14","9.42","9.42","9.42"
"660","8.74","8.74","8.74","8.44","8.44","8.44","9.06","9.06","9.06","8.94","8.94","8.94","8.26","8.26","8.26","10.56","10.56","10.56","8.6","8.6","8.6","9.74","9.74","9.74","10.08","10.08","10.08","9.44","9.44","9.44"
"670","9.56","9.56","9.56","9.36","9.36","9.36","10","10","10","8.94","8.94","8.94","7.92","7.92","7.92","8.74","8.74","8.74","8.98","8.98","8.98","9.7","9.7","9.7","10.16","10.16","10.16","9.38","9.38","9.38"
"680","9.26","9.26","9.26","9.52","9.52","9.52","9.6","9.6","9.6","9.64","9.64","9.64","7.94","7.94","7.94","9.02","9.02","9.02","9","9","9","9.54","9.54","9.54","9.78","9.78","9.78","10.02","10.02","10.02"
"690","8.74","8.74","8.74","9.84","9.84","9.84","9.02","9.02","9.02","9.08","9.08","9.08","8.84","8.84","8.84","9.64","9.64","9.64","8.32","8.32","8.32","8.7","8.7","8.7","10.98","10.98","10.98","9.72","9.72","9.72"
"700","8.56","8.56","8.56","10.7","10.7","10.7","9.48","9.48","9.48","9.12","9.12","9.12","8.38","8.38","8.38","9.34","9.34","9.34","8.94","8.94","8.94","9.38","9.38","9.38","10.68","10.68","10.68","9.78","9.78","9.78"
"710","8.86","8.86","8.86","10.1","10.1","10.1","9.66","9.66","9.66","8.84","8.84","8.84","8.1","8.1","8.1","9.86","9.86","9.86","9.04","9.04","9.04","10.42","10.42","10.42","10.28","10.28","10.28","8.58","8.58","8.58"
"720","9.72","9.72","9.72","9.62","9.62","9.62","9.52","9.52","9.52","10.56","10.56","10.56","9.1","9.1","9.1","9.88","9.88","9.88","9.68","9.68","9.68","9.1","9.1","9.1","10.7","10.7","10.7","8.9","8.9","8.9"
"730","8.72","8.72","8.72","9.92","9.92","9.92","9.94","9.94","9.94","9.48","9.48","9.48","8.1","8.1","8.1","10.3","10.3","10.3","9.7","9.7","9.7","9.86","9.86","9.86","10.62","10.62","10.62","9.92","9.92","9.92"
"740","9.14","9.14","9.14","10.18","10.18","10.18","9.86","9.86","9.86","9.16","9.16","9.16","8.96","8.96","8.96","9.72","9.72","9.72","9.44","9.44","9.44","9.96","9.96","9.96","10.94","10.94","10.94","9.36","9.36","9.36"
"750","10.46","10.46","10.46","10.36","10.36","10.36","9.9","9.9","9.9","9.32","9.32","9.32","8.46","8.46","8.46","9.68","9.68","9.68","9.42","9.42","9.42","9.92","9.92","9.92","11.12","11.12","11.12","9.94","9.94","9.94"
"760","10.22","10.22","10.22","9.76","9.76","9.76","9.46","9.46","9.46","10.22","10.22","10.22","8.72","8.72","8.72","10.44","10.44","10.44","10.12","10.12","10.12","9.9","9.9","9.9","9.64","9.64","9.64","10.34","10.34","10.34"
"770","9.46","9.46","9.46","9.66","9.66","9.66","8.62","8.62","8.62","10.72","10.72","10.72","9.5","9.5","9.5","9.98","9.98","9.98","10.44","10.44","10.44","8.58","8.58","8.58","10.86","10.86","10.86","10.04","10.04","10.04"
"780","10.36","10.36","10.36","10.34","10.34","10.34","10.1","10.1","10.1","10.2","10.2","10.2","9.5","9.5","9.5","10.26","10.26","10.26","10.62","10.62","10.62","9.52","9.52","9.52","10.7","10.7","10.7","9.82","9.82","9.82"
"790","9.48","9.48","9.48","10.36","10.36","10.36","9.96","9.96","9.96","9.94","9.94","9.94","9.28","9.28","9.28","10.54","10.54","10.54","10","10","10","9.44","9.44","9.44","10.82","10.82","10.82","10","10","10"
"800","10.64","10.64","10.64","8.72","8.72","8.72","9.8","9.8","9.8","10.18","10.18","10.18","10.1","10.1","10.1","11.06","11.06","11.06","9.62","9.62","9.62","10.72","10.72","10.72","10.34","10.34","10.34","10.36","10.36","10.36"
"810","9.6","9.6","9.6","9.2","9.2","9.2","9.68","9.68","9.68","11","11","11","9.74","9.74","9.74","10.7","10.7","10.7","9.88","9.88","9.88","10.06","10.06","10.06","10.98","10.98","10.98","10.22","10.22","10.22"
"820","9.82","9.82","9.82","10.62","10.62","10.62","9.44","9.44","9.44","10.44","10.44","10.44","10.38","10.38","10.38","9.82","9.82","9.82","9.96","9.96","9.96","9.3","9.3","9.3","11.08","11.08","11.08","10.48","10.48","10.48"
"830","9.72","9.72","9.72","10.62","10.62","10.62","9.72","9.72","9.72","9.98","9.98","9.98","10.38","10.38","10.38","10.92","10.92","10.92","9.44","9.44","9.44","10.44","10.44","10.44","11.52","11.52","11.52","9.32","9.32","9.32"
"840","11.14","11.14","11.14","10.3","10.3","10.3","10.4","10.4","10.4","10.76","10.76","10.76","9.4","9.4","9.4","10.6","10.6","10.6","10.46","10.46","10.46","10.14","10.14","10.14","11.54","11.54","11.54","9.54","9.54","9.54"
"850","10.82","10.82","10.82","9.18","9.18","9.18","10.36","10.36","10.36","10.38","10.38","10.38","9.46","9.46","9.46","11.06","11.06","11.06","10.06","10.06","10.06","9.76","9.76","9.76","11.26","11.26","11.26","10.44","10.44","10.44"
"860","11.02","11.02","11.02","10.32","10.32","10.32","10.04","10.04","10.04","10.52","10.52","10.52","9.88","9.88","9.88","11.44","11.44","11.44","10.28","10.28","10.28","10.8","10.8","10.8","11.2","11.2","11.2","10.06","10.06","10.06"
"870","10.94","10.94","10.94","9.62","9.62","9.62","9.94","9.94","9.94","9.86","9.86","9.86","9.68","9.68","9.68","10.94","10.94","10.94","10.4","10.4","10.4","9.46","9.46","9.46","11.04","11.04","11.04","11.56","11.56","11.56"
"880","10.06","10.06","10.06","10.2","10.2","10.2","9.32","9.32","9.32","10.94","10.94","10.94","9.88","9.88","9.88","10.58","10.58","10.58","10.04","10.04","10.04","10.12","10.12","10.12","11.42","11.42","11.42","10.26","10.26","10.26"
"890","10.42","10.42","10.42","11.06","11.06","11.06","9.84","9.84","9.84","10.7","10.7","10.7","9.3","9.3","9.3","10.66","10.66","10.66","10.56","10.56","10.56","10.36","10.36","10.36","11.72","11.72","11.72","10.7","10.7","10.7"
"900","11.4","11.4","11.4","10.92","10.92","10.92","11.04","11.04","11.04","10.54","10.54","10.54","10.3","10.3","10.3","10.3","10.3","10.3","11.08","11.08","11.08","10.2","10.2","10.2","11.04","11.04","11.04","9.7","9.7","9.7"
"910","10.16","10.16","10.16","11.18","11.18","11.18","10.98","10.98","10.98","10.7","10.7","10.7","9.84","9.84","9.84","10.72","10.72","10.72","10.28","10.28","10.28","10.86","10.86","10.86","11.42","11.42","11.42","11.18","11.18","11.18"
"920","10.12","10.12","10.12","10.14","10.14","10.14","11.04","11.04","11.04","11.28","11.28","11.28","9.92","9.92","9.92","10.82","10.82","10.82","10.92","10.92","10.92","10.54","10.54","10.54","11.36","11.36","11.36","10.68","10.68","10.68"
"930","10.04","10.04","10.04","10.52","10.52","10.52","10.24","10.24","10.24","10.22","10.22","10.22","9.86","9.86","9.86","10.76","10.76","10.76","10.34","10.34","10.34","10.1","10.1","10.1","12.06","12.06","12.06","10.84","10.84","10.84"
"940","10.22","10.22","10.22","10.38","10.38","10.38","10.16","10.16","10.16","11.14","11.14","11.14","9.8","9.8","9.8","11.1","11.1","11.1","10.62","10.62","10.62","9.8","9.8","9.8","11.7","11.7","11.7","11.64","11.64","11.64"
"950","9.56","9.56","9.56","9.92","9.92","9.92","10.62","10.62","10.62","10.5","10.5","10.5","9.7","9.7","9.7","11.76","11.76","11.76","10.62","10.62","10.62","11.52","11.52","11.52","12.14","12.14","12.14","11.86","11.86","11.86"
"960","10.82","10.82","10.82","10.66","10.66","10.66","9.64","9.64","9.64","10.6","10.6","10.6","10.1","10.1","10.1","11.94","11.94","11.94","9.74","9.74","9.74","10.62","10.62","10.62","11.08","11.08","11.08","11.06","11.06","11.06"
"970","11.12","11.12","11.12","10.14","10.14","10.14","11.46","11.46","11.46","11.22","11.22","11.22","10.68","10.68","10.68","11.38","11.38","11.38","10.52","10.52","10.52","10.96","10.96","10.96","11.74","11.74","11.74","10.82","10.82","10.82"
"980","10.32","10.32","10.32","10.8","10.8","10.8","11.12","11.12","11.12","10.76","10.76","10.76","11.06","11.06","11.06","11.26","11.26","11.26","10.92","10.92","10.92","11.44","11.44","11.44","10.98","10.98","10.98","10.62","10.62","10.62"
"990","11.06","11.06","11.06","10.42","10.42","10.42","10.58","10.58","10.58","10.94","10.94","10.94","10.48","10.48","10.48","11.12","11.12","11.12","11.56","11.56","11.56","11.5","11.5","11.5","11.7","11.7","11.7","10.46","10.46","10.46"
"1000","10.28","10.28","10.28","10.84","10.84","10.84","10.42","10.42","10.42","11","11","11","9.96","9.96","9.96","11.18","11.18","11.18","10.7","10.7","10.7","11.44","11.44","11.44","11.46","11.46","11.46","10.74","10.74","10.74"
"1010","9.88","9.88","9.88","10.86","10.86","10.86","10.34","10.34","10.34","10.98","10.98","10.98","10.42","10.42","10.42","11.12","11.12","11.12","11.04","11.04","11.04","10.48","10.48","10.48","11.66","11.66","11.66","10.7","10.7","10.7"
"1020","9.36","9.36","9.36","10.66","10.66","10.66","10.2","10.2","10.2","10.2","10.2","10.2","10.8","10.8","10.8","11.64","11.64","11.64","11.1","11.1","11.1","9.84","9.84","9.84","12.28","12.28","12.28","11","11","11"
"1030","10.34","10.34","10.34","10.84","10.84","10.84","11.04","11.04","11.04","9.94","9.94","9.94","9.98","9.98","9.98","11.72","11.72","11.72","10.32","10.32","10.32","11.86","11.86","11.86","11.02","11.02","11.02","10.58","10.58","10.58"
"1040","11.72","11.72","11.72","11.34","11.34","11.34","10.46","10.46","10.46","11.14","11.14","11.14","11.32","11.32","11.32","11.8","11.8","11.8","11.1","11.1","11.1","11.26","11.26","11.26","11.96","11.96","11.96","11.06","11.06","11.06"
"1050","10.14","10.14","10.14","11.16","11.16","11.16","10.86","10.86","10.86","11.28","11.28","11.28","10.68","10.68","10.68","11.1","11.1","11.1","11.36","11.36","11.36","10.04","10.04","10.04","11.38","11.38","11.38","10.96","10.96","10.96"
"1060","10.32","10.32","10.32","11.22","11.22","11.22","11.04","11.04","11.04","10.92","10.92","10.92","10.8","10.8","10.8","10.3","10.3","10.3","11.66","11.66","11.66","10.8","10.8","10.8","11.68","11.68","11.68","11.16","11.16","11.16"
"1070","10.86","10.86","10.86","11.08","11.08","11.08","10.76","10.76","10.76","11.48","11.48","11.48","11.22","11.22","11.22","12.1","12.1","12.1","11.04","11.04","11.04","10.96","10.96","10.96","11.26","11.26","11.26","9.84","9.84","9.84"
"1080","11.28","11.28","11.28","11.42","11.42","11.42","10.8","10.8","10.8","11.18","11.18","11.18","11.32","11.32","11.32","12.04","12.04","12.04","10.58","10.58","10.58","11.26","11.26","11.26","10.82","10.82","10.82","11.06","11.06","11.06"
"1090","11.06","11.06","11.06","11.64","11.64","11.64","11.16","11.16","11.16","10.6","10.6","10.6","10.4","10.4","10.4","11.02","11.02","11.02","10.9","10.9","10.9","11.6","11.6","11.6","12","12","12","11.36","11.36","11.36"
"1100","10.56","10.56","10.56","10.74","10.74","10.74","10.86","10.86","10.86","10.88","10.88","10.88","11.16","11.16","11.16","11.06","11.06","11.06","11.44","11.44","11.44","11.82","11.82","11.82","10.56","10.56","10.56","11.12","11.12","11.12"
"1110","11.48","11.48","11.48","11.48","11.48","11.48","10.38","10.38","10.38","10.8","10.8","10.8","11.14","11.14","11.14","12.28","12.28","12.28","11.4","11.4","11.4","11.72","11.72","11.72","11.02","11.02","11.02","11.12","11.12","11.12"
"1120","11.38","11.38","11.38","11.28","11.28","11.28","11.12","11.12","11.12","12.1","12.1","12.1","10.66","10.66","10.66","11.18","11.18","11.18","11.92","11.92","11.92","11.48","11.48","11.48","12.18","12.18","12.18","11.2","11.2","11.2"
"1130","11.44","11.44","11.44","11.44","11.44","11.44","9.98","9.98","9.98","11.5","11.5","11.5","10.7","10.7","10.7","11.44","11.44","11.44","11.64","11.64","11.64","10.28","10.28","10.28","12.38","12.38","12.38","11.38","11.38","11.38"
"1140","11.92","11.92","11.92","11.94","11.94","11.94","11","11","11","11.68","11.68","11.68","10.68","10.68","10.68","12.44","12.44","12.44","11.78","11.78","11.78","10.86","10.86","10.86","11.64","11.64","11.64","11.54","11.54","11.54"
"1150","12.08","12.08","12.08","11.48","11.48","11.48","11.74","11.74","11.74","11.24","11.24","11.24","11.92","11.92","11.92","12.36","12.36","12.36","10.92","10.92","10.92","11.7","11.7","11.7","12.42","12.42","12.42","11.54","11.54","11.54"
"1160","11.14","11.14","11.14","11.26","11.26","11.26","11.66","11.66","11.66","11.52","11.52","11.52","10.86","10.86","10.86","12.56","12.56","12.56","11.52","11.52","11.52","12.14","12.14","12.14","11.98","11.98","11.98","11.14","11.14","11.14"
"1170","11.52","11.52","11.52","10.48","10.48","10.48","10.78","10.78","10.78","12.06","12.06","12.06","10.76","10.76","10.76","11.94","11.94","11.94","11.92","11.92","11.92","11.42","11.42","11.42","11.94","11.94","11.94","11.78","11.78","11.78"
"1180","10.56","10.56","10.56","11.58","11.58","11.58","11.2","11.2","11.2","11.02","11.02","11.02","10.64","10.64","10.64","11.34","11.34","11.34","11.96","11.96","11.96","10.52","10.52","10.52","12.04","12.04","12.04","10.92","10.92","10.92"
"1190","11.8","11.8","11.8","11.58","11.58","11.58","10.98","10.98","10.98","11.68","11.68","11.68","10.68","10.68","10.68","11.92","11.92","11.92","11.18","11.18","11.18","10.92","10.92","10.92","12.02","12.02","12.02","11.66","11.66","11.66"
"1200","10.76","10.76","10.76","11.6","11.6","11.6","11.88","11.88","11.88","11.82","11.82","11.82","11.56","11.56","11.56","11.58","11.58","11.58","11.5","11.5","11.5","10.88","10.88","10.88","12.34","12.34","12.34","12.08","12.08","12.08"
"1210","11.5","11.5","11.5","11.46","11.46","11.46","11.5","11.5","11.5","11.7","11.7","11.7","11.98","11.98","11.98","11.56","11.56","11.56","11.18","11.18","11.18","11.1","11.1","11.1","12.12","12.12","12.12","11.26","11.26","11.26"
"1220","11.28","11.28","11.28","11.98","11.98","11.98","11.68","11.68","11.68","11.42","11.42","11.42","10.84","10.84","10.84","12.22","12.22","12.22","11.6","11.6","11.6","11","11","11","11.9","11.9","11.9","11.32","11.32","11.32"
"1230","11.64","11.64","11.64","10.98","10.98","10.98","11.74","11.74","11.74","11.8","11.8","11.8","11.58","11.58","11.58","11.46","11.46","11.46","11.76","11.76","11.76","11.54","11.54","11.54","12.16","12.16","12.16","11.6","11.6","11.6"
"1240","11.86","11.86","11.86","12.06","12.06","12.06","10.94","10.94","10.94","11.46","11.46","11.46","11.02","11.02","11.02","11.88","11.88","11.88","11.44","11.44","11.44","11.52","11.52","11.52","12.16","12.16","12.16","12.4","12.4","12.4"
"1250","10.92","10.92","10.92","11.66","11.66","11.66","11.86","11.86","11.86","11.16","11.16","11.16","11.36","11.36","11.36","11.88","11.88","11.88","11.44","11.44","11.44","10.88","10.88","10.88","12.78","12.78","12.78","11.4","11.4","11.4"
"1260","11.12","11.12","11.12","11.58","11.58","11.58","11.68","11.68","11.68","11.82","11.82","11.82","11.04","11.04","11.04","11.34","11.34","11.34","10.74","10.74","10.74","12.12","12.12","12.12","11.84","11.84","11.84","11.36","11.36","11.36"
"1270","11.6","11.6","11.6","12.04","12.04","12.04","11.8","11.8","11.8","12.16","12.16","12.16","10.96","10.96","10.96","11.52","11.52","11.52","11.44","11.44","11.44","12.06","12.06","12.06","12.42","12.42","12.42","11.64","11.64","11.64"
"1280","10.84","10.84","10.84","10.62","10.62","10.62","11.48","11.48","11.48","11.7","11.7","11.7","11.76","11.76","11.76","11.48","11.48","11.48","11.68","11.68","11.68","11.58","11.58","11.58","11.9","11.9","11.9","12.18","12.18","12.18"
"1290","11.64","11.64","11.64","10.86","10.86","10.86","11.08","11.08","11.08","11.46","11.46","11.46","11.52","11.52","11.52","11.88","11.88","11.88","10.74","10.74","10.74","11.54","11.54","11.54","11.78","11.78","11.78","12.16","12.16","12.16"
"1300","10.98","10.98","10.98","11.06","11.06","11.06","11.84","11.84","11.84","12.24","12.24","12.24","11.44","11.44","11.44","12.16","12.16","12.16","12.06","12.06","12.06","11.3","11.3","11.3","12.64","12.64","12.64","11.5","11.5","11.5"
"1310","11.74","11.74","11.74","11.6","11.6","11.6","11.72","11.72","11.72","11.24","11.24","11.24","11.72","11.72","11.72","12.28","12.28","12.28","11.5","11.5","11.5","11.46","11.46","11.46","11.76","11.76","11.76","12.02","12.02","12.02"
"1320","11.96","11.96","11.96","11.42","11.42","11.42","11.34","11.34","11.34","11.46","11.46","11.46","12.12","12.12","12.12","12.32","12.32","12.32","10.82","10.82","10.82","11.8","11.8","11.8","13.14","13.14","13.14","11.42","11.42","11.42"
"1330","11.02","11.02","11.02","12.14","12.14","12.14","11.64","11.64","11.64","11.98","11.98","11.98","11.62","11.62","11.62","12.24","12.24","12.24","12.72","12.72","12.72","11.26","11.26","11.26","12.48","12.48","12.48","11.8","11.8","11.8"
"1340","11.72","11.72","11.72","12.1","12.1","12.1","11.56","11.56","11.56","11.66","11.66","11.66","11.28","11.28","11.28","11.8","11.8","11.8","11.46","11.46","11.46","11.66","11.66","11.66","11.6","11.6","11.6","11.62","11.62","11.62"
"1350","11.26","11.26","11.26","11.44","11.44","11.44","12.3","12.3","12.3","11.86","11.86","11.86","11.4","11.4","11.4","12.32","12.32","12.32","11.68","11.68","11.68","12.02","12.02","12.02","12.3","12.3","12.3","11.78","11.78","11.78"
"1360","11.88","11.88","11.88","11.16","11.16","11.16","11.42","11.42","11.42","11.54","11.54","11.54","11.8","11.8","11.8","11.84","11.84","11.84","11.94","11.94","11.94","10.96","10.96","10.96","12.4","12.4","12.4","11.1","11.1","11.1"
"1370","11.38","11.38","11.38","11.66","11.66","11.66","12","12","12","12.12","12.12","12.12","11.94","11.94","11.94","12.06","12.06","12.06","11.52","11.52","11.52","12.08","12.08","12.08","12.24","12.24","12.24","12.12","12.12","12.12"
"1380","11.34","11.34","11.34","11.62","11.62","11.62","12.02","12.02","12.02","11.3","11.3","11.3","11.8","11.8","11.8","12.06","12.06","12.06","12.22","12.22","12.22","12.3","12.3","12.3","12.24","12.24","12.24","11.92","11.92","11.92"
"1390","12.08","12.08","12.08","11.74","11.74","11.74","11.84","11.84","11.84","11.6","11.6","11.6","11.86","11.86","11.86","12.22","12.22","12.22","11.42","11.42","11.42","11.88","11.88","11.88","12.34","12.34","12.34","11.98","11.98","11.98"
"1400","12.08","12.08","12.08","12.78","12.78","12.78","12.12","12.12","12.12","11.96","11.96","11.96","11.48","11.48","11.48","12.26","12.26","12.26","12.52","12.52","12.52","11.7","11.7","11.7","12.2","12.2","12.2","12.26","12.26","12.26"
"1410","11.9","11.9","11.9","11.1","11.1","11.1","11.98","11.98","11.98","12.06","12.06","12.06","11.42","11.42","11.42","12.02","12.02","12.02","11.14","11.14","11.14","11.82","11.82","11.82","12.24","12.24","12.24","11.92","11.92","11.92"
"1420","11.82","11.82","11.82","11.82","11.82","11.82","11.12","11.12","11.12","12.22","12.22","12.22","11.46","11.46","11.46","12.38","12.38","12.38","11.92","11.92","11.92","11.36","11.36","11.36","12.14","12.14","12.14","11.74","11.74","11.74"
"1430","12.08","12.08","12.08","12.64","12.64","12.64","12.14","12.14","12.14","11.74","11.74","11.74","11.68","11.68","11.68","11.98","11.98","11.98","12.12","12.12","12.12","12.28","12.28","12.28","12.18","12.18","12.18","12.3","12.3","12.3"
"1440","11.32","11.32","11.32","12.14","12.14","12.14","11.86","11.86","11.86","12.28","12.28","12.28","12.22","12.22","12.22","12.08","12.08","12.08","11.84","11.84","11.84","12.16","12.16","12.16","12.7","12.7","12.7","12.12","12.12","12.12"
"1450","12.18","12.18","12.18","12.08","12.08","12.08","12.14","12.14","12.14","11.9","11.9","11.9","12.06","12.06","12.06","11.84","11.84","11.84","11.24","11.24","11.24","11.22","11.22","11.22","12.3","12.3","12.3","12.06","12.06","12.06"
"1460","11.98","11.98","11.98","11.78","11.78","11.78","11.68","11.68","11.68","12.84","12.84","12.84","11.14","11.14","11.14","12.34","12.34","12.34","11.68","11.68","11.68","11.48","11.48","11.48","12.1","12.1","12.1","11.2","11.2","11.2"
"1470","12.22","12.22","12.22","11.76","11.76","11.76","11.7","11.7","11.7","11.9","11.9","11.9","11.2","11.2","11.2","11.82","11.82","11.82","11.88","11.88","11.88","12.26","12.26","12.26","12.86","12.86","12.86","12.52","12.52","12.52"
"1480","11.72","11.72","11.72","11.1","11.1","11.1","11.32","11.32","11.32","12.08","12.08","12.08","11.86","11.86","11.86","11.9","11.9","11.9","11.5","11.5","11.5","12.16","12.16","12.16","12.32","12.32","12.32","12.6","12.6","12.6"
"1490","12.4","12.4","12.4","11.8","11.8","11.8","12.42","12.42","12.42","12.22","12.22","12.22","12.32","12.32","12.32","12.04","12.04","12.04","12.48","12.48","12.48","12.9","12.9","12.9","11.66","11.66","11.66","11.9","11.9","11.9"
"1500","12","12","12","12.02","12.02","12.02","11.88","11.88","11.88","12.22","12.22","12.22","11.32","11.32","11.32","12","12","12","12.12","12.12","12.12","11.92","11.92","11.92","12.3","12.3","12.3","11.92","11.92","11.92"
"1510","12.06","12.06","12.06","12.06","12.06","12.06","12.42","12.42","12.42","11.9","11.9","11.9","11.66","11.66","11.66","12.06","12.06","12.06","11.74","11.74","11.74","12.02","12.02","12.02","12.5","12.5","12.5","12.16","12.16","12.16"
"1520","12.12","12.12","12.12","11.34","11.34","11.34","12.14","12.14","12.14","11.4","11.4","11.4","10.56","10.56","10.56","11.64","11.64","11.64","12.14","12.14","12.14","11.94","11.94","11.94","12.7","12.7","12.7","11.78","11.78","11.78"

==> procgen/logs/ppo_infonce_v1_small-20230807-001026-easy-success.csv <==
"Step","ppo_infonce_v1_small-20230807-001026-s08 - episode_success","ppo_infonce_v1_small-20230807-001026-s08 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s08 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s09 - episode_success","ppo_infonce_v1_small-20230807-001026-s09 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s09 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s05 - episode_success","ppo_infonce_v1_small-20230807-001026-s05 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s05 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s07 - episode_success","ppo_infonce_v1_small-20230807-001026-s07 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s07 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s06 - episode_success","ppo_infonce_v1_small-20230807-001026-s06 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s06 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s03 - episode_success","ppo_infonce_v1_small-20230807-001026-s03 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s03 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s00 - episode_success","ppo_infonce_v1_small-20230807-001026-s00 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s00 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s01 - episode_success","ppo_infonce_v1_small-20230807-001026-s01 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s01 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s02 - episode_success","ppo_infonce_v1_small-20230807-001026-s02 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s02 - episode_success__MAX","ppo_infonce_v1_small-20230807-001026-s04 - episode_success","ppo_infonce_v1_small-20230807-001026-s04 - episode_success__MIN","ppo_infonce_v1_small-20230807-001026-s04 - episode_success__MAX"
"10","0.36","0.36","0.36","0.29","0.29","0.29","0.3","0.3","0.3","0.24","0.24","0.24","0.27","0.27","0.27","0.26","0.26","0.26","0.25","0.25","0.25","0.29","0.29","0.29","0.27","0.27","0.27","0.29","0.29","0.29"
"20","0.28","0.28","0.28","0.28","0.28","0.28","0.25","0.25","0.25","0.24","0.24","0.24","0.23","0.23","0.23","0.26","0.26","0.26","0.3","0.3","0.3","0.17","0.17","0.17","0.17","0.17","0.17","0.24","0.24","0.24"
"30","0.17","0.17","0.17","0.26","0.26","0.26","0.22","0.22","0.22","0.26","0.26","0.26","0.26","0.26","0.26","0.27","0.27","0.27","0.23","0.23","0.23","0.16","0.16","0.16","0.22","0.22","0.22","0.24","0.24","0.24"
"40","0.23","0.23","0.23","0.25","0.25","0.25","0.17","0.17","0.17","0.22","0.22","0.22","0.26","0.26","0.26","0.32","0.32","0.32","0.2","0.2","0.2","0.22","0.22","0.22","0.24","0.24","0.24","0.25","0.25","0.25"
"50","0.21","0.21","0.21","0.26","0.26","0.26","0.24","0.24","0.24","0.19","0.19","0.19","0.17","0.17","0.17","0.17","0.17","0.17","0.23","0.23","0.23","0.26","0.26","0.26","0.2","0.2","0.2","0.18","0.18","0.18"
"60","0.23","0.23","0.23","0.29","0.29","0.29","0.21","0.21","0.21","0.35","0.35","0.35","0.19","0.19","0.19","0.24","0.24","0.24","0.21","0.21","0.21","0.25","0.25","0.25","0.27","0.27","0.27","0.29","0.29","0.29"
"70","0.29","0.29","0.29","0.25","0.25","0.25","0.2","0.2","0.2","0.3","0.3","0.3","0.38","0.38","0.38","0.3","0.3","0.3","0.24","0.24","0.24","0.21","0.21","0.21","0.29","0.29","0.29","0.24","0.24","0.24"
"80","0.2","0.2","0.2","0.3","0.3","0.3","0.19","0.19","0.19","0.19","0.19","0.19","0.25","0.25","0.25","0.28","0.28","0.28","0.26","0.26","0.26","0.24","0.24","0.24","0.37","0.37","0.37","0.18","0.18","0.18"
"90","0.25","0.25","0.25","0.22","0.22","0.22","0.3","0.3","0.3","0.26","0.26","0.26","0.29","0.29","0.29","0.27","0.27","0.27","0.34","0.34","0.34","0.34","0.34","0.34","0.35","0.35","0.35","0.32","0.32","0.32"
"100","0.27","0.27","0.27","0.3","0.3","0.3","0.26","0.26","0.26","0.23","0.23","0.23","0.23","0.23","0.23","0.33","0.33","0.33","0.29","0.29","0.29","0.31","0.31","0.31","0.33","0.33","0.33","0.2","0.2","0.2"
"110","0.21","0.21","0.21","0.27","0.27","0.27","0.23","0.23","0.23","0.34","0.34","0.34","0.29","0.29","0.29","0.24","0.24","0.24","0.24","0.24","0.24","0.37","0.37","0.37","0.34","0.34","0.34","0.41","0.41","0.41"
"120","0.28","0.28","0.28","0.33","0.33","0.33","0.25","0.25","0.25","0.3","0.3","0.3","0.22","0.22","0.22","0.29","0.29","0.29","0.2","0.2","0.2","0.3","0.3","0.3","0.36","0.36","0.36","0.26","0.26","0.26"
"130","0.3","0.3","0.3","0.3","0.3","0.3","0.37","0.37","0.37","0.31","0.31","0.31","0.29","0.29","0.29","0.3","0.3","0.3","0.31","0.31","0.31","0.28","0.28","0.28","0.34","0.34","0.34","0.38","0.38","0.38"
"140","0.22","0.22","0.22","0.22","0.22","0.22","0.29","0.29","0.29","0.25","0.25","0.25","0.3","0.3","0.3","0.44","0.44","0.44","0.32","0.32","0.32","0.32","0.32","0.32","0.37","0.37","0.37","0.39","0.39","0.39"
"150","0.23","0.23","0.23","0.37","0.37","0.37","0.25","0.25","0.25","0.33","0.33","0.33","0.28","0.28","0.28","0.5","0.5","0.5","0.43","0.43","0.43","0.34","0.34","0.34","0.35","0.35","0.35","0.31","0.31","0.31"
"160","0.22","0.22","0.22","0.43","0.43","0.43","0.32","0.32","0.32","0.31","0.31","0.31","0.38","0.38","0.38","0.32","0.32","0.32","0.33","0.33","0.33","0.33","0.33","0.33","0.39","0.39","0.39","0.34","0.34","0.34"
"170","0.25","0.25","0.25","0.33","0.33","0.33","0.32","0.32","0.32","0.29","0.29","0.29","0.38","0.38","0.38","0.4","0.4","0.4","0.33","0.33","0.33","0.35","0.35","0.35","0.39","0.39","0.39","0.4","0.4","0.4"
"180","0.37","0.37","0.37","0.32","0.32","0.32","0.4","0.4","0.4","0.33","0.33","0.33","0.31","0.31","0.31","0.44","0.44","0.44","0.38","0.38","0.38","0.35","0.35","0.35","0.38","0.38","0.38","0.42","0.42","0.42"
"190","0.26","0.26","0.26","0.33","0.33","0.33","0.49","0.49","0.49","0.38","0.38","0.38","0.32","0.32","0.32","0.4","0.4","0.4","0.35","0.35","0.35","0.44","0.44","0.44","0.42","0.42","0.42","0.47","0.47","0.47"
"200","0.32","0.32","0.32","0.35","0.35","0.35","0.33","0.33","0.33","0.38","0.38","0.38","0.33","0.33","0.33","0.38","0.38","0.38","0.43","0.43","0.43","0.45","0.45","0.45","0.46","0.46","0.46","0.35","0.35","0.35"
"210","0.36","0.36","0.36","0.4","0.4","0.4","0.43","0.43","0.43","0.39","0.39","0.39","0.37","0.37","0.37","0.38","0.38","0.38","0.43","0.43","0.43","0.43","0.43","0.43","0.44","0.44","0.44","0.49","0.49","0.49"
"220","0.36","0.36","0.36","0.26","0.26","0.26","0.46","0.46","0.46","0.36","0.36","0.36","0.38","0.38","0.38","0.43","0.43","0.43","0.44","0.44","0.44","0.41","0.41","0.41","0.39","0.39","0.39","0.48","0.48","0.48"
"230","0.41","0.41","0.41","0.41","0.41","0.41","0.38","0.38","0.38","0.3","0.3","0.3","0.31","0.31","0.31","0.51","0.51","0.51","0.44","0.44","0.44","0.45","0.45","0.45","0.39","0.39","0.39","0.45","0.45","0.45"
"240","0.5","0.5","0.5","0.46","0.46","0.46","0.38","0.38","0.38","0.47","0.47","0.47","0.39","0.39","0.39","0.46","0.46","0.46","0.44","0.44","0.44","0.45","0.45","0.45","0.45","0.45","0.45","0.43","0.43","0.43"
"250","0.48","0.48","0.48","0.46","0.46","0.46","0.43","0.43","0.43","0.44","0.44","0.44","0.48","0.48","0.48","0.51","0.51","0.51","0.32","0.32","0.32","0.43","0.43","0.43","0.43","0.43","0.43","0.43","0.43","0.43"
"260","0.44","0.44","0.44","0.51","0.51","0.51","0.35","0.35","0.35","0.35","0.35","0.35","0.35","0.35","0.35","0.44","0.44","0.44","0.37","0.37","0.37","0.36","0.36","0.36","0.44","0.44","0.44","0.48","0.48","0.48"
"270","0.48","0.48","0.48","0.56","0.56","0.56","0.44","0.44","0.44","0.39","0.39","0.39","0.38","0.38","0.38","0.49","0.49","0.49","0.4","0.4","0.4","0.53","0.53","0.53","0.41","0.41","0.41","0.42","0.42","0.42"
"280","0.42","0.42","0.42","0.45","0.45","0.45","0.44","0.44","0.44","0.43","0.43","0.43","0.41","0.41","0.41","0.42","0.42","0.42","0.48","0.48","0.48","0.44","0.44","0.44","0.47","0.47","0.47","0.48","0.48","0.48"
"290","0.36","0.36","0.36","0.41","0.41","0.41","0.45","0.45","0.45","0.41","0.41","0.41","0.43","0.43","0.43","0.48","0.48","0.48","0.41","0.41","0.41","0.44","0.44","0.44","0.49","0.49","0.49","0.44","0.44","0.44"
"300","0.5","0.5","0.5","0.46","0.46","0.46","0.51","0.51","0.51","0.42","0.42","0.42","0.36","0.36","0.36","0.55","0.55","0.55","0.47","0.47","0.47","0.42","0.42","0.42","0.52","0.52","0.52","0.41","0.41","0.41"
"310","0.38","0.38","0.38","0.54","0.54","0.54","0.4","0.4","0.4","0.44","0.44","0.44","0.52","0.52","0.52","0.49","0.49","0.49","0.52","0.52","0.52","0.45","0.45","0.45","0.53","0.53","0.53","0.44","0.44","0.44"
"320","0.37","0.37","0.37","0.61","0.61","0.61","0.35","0.35","0.35","0.52","0.52","0.52","0.32","0.32","0.32","0.48","0.48","0.48","0.51","0.51","0.51","0.54","0.54","0.54","0.57","0.57","0.57","0.47","0.47","0.47"
"330","0.43","0.43","0.43","0.5","0.5","0.5","0.46","0.46","0.46","0.44","0.44","0.44","0.46","0.46","0.46","0.46","0.46","0.46","0.39","0.39","0.39","0.53","0.53","0.53","0.46","0.46","0.46","0.58","0.58","0.58"
"340","0.46","0.46","0.46","0.6","0.6","0.6","0.46","0.46","0.46","0.41","0.41","0.41","0.43","0.43","0.43","0.59","0.59","0.59","0.54","0.54","0.54","0.42","0.42","0.42","0.64","0.64","0.64","0.5","0.5","0.5"
"350","0.41","0.41","0.41","0.53","0.53","0.53","0.45","0.45","0.45","0.56","0.56","0.56","0.43","0.43","0.43","0.51","0.51","0.51","0.5","0.5","0.5","0.47","0.47","0.47","0.57","0.57","0.57","0.58","0.58","0.58"
"360","0.4","0.4","0.4","0.51","0.51","0.51","0.52","0.52","0.52","0.51","0.51","0.51","0.46","0.46","0.46","0.56","0.56","0.56","0.53","0.53","0.53","0.49","0.49","0.49","0.49","0.49","0.49","0.53","0.53","0.53"
"370","0.41","0.41","0.41","0.48","0.48","0.48","0.47","0.47","0.47","0.54","0.54","0.54","0.42","0.42","0.42","0.48","0.48","0.48","0.48","0.48","0.48","0.51","0.51","0.51","0.49","0.49","0.49","0.54","0.54","0.54"
"380","0.5","0.5","0.5","0.49","0.49","0.49","0.42","0.42","0.42","0.54","0.54","0.54","0.47","0.47","0.47","0.53","0.53","0.53","0.55","0.55","0.55","0.47","0.47","0.47","0.53","0.53","0.53","0.58","0.58","0.58"
"390","0.5","0.5","0.5","0.5","0.5","0.5","0.5","0.5","0.5","0.37","0.37","0.37","0.45","0.45","0.45","0.53","0.53","0.53","0.44","0.44","0.44","0.63","0.63","0.63","0.55","0.55","0.55","0.62","0.62","0.62"
"400","0.5","0.5","0.5","0.54","0.54","0.54","0.51","0.51","0.51","0.48","0.48","0.48","0.39","0.39","0.39","0.51","0.51","0.51","0.54","0.54","0.54","0.49","0.49","0.49","0.51","0.51","0.51","0.54","0.54","0.54"
"410","0.48","0.48","0.48","0.49","0.49","0.49","0.48","0.48","0.48","0.56","0.56","0.56","0.4","0.4","0.4","0.56","0.56","0.56","0.46","0.46","0.46","0.5","0.5","0.5","0.62","0.62","0.62","0.54","0.54","0.54"
"420","0.45","0.45","0.45","0.5","0.5","0.5","0.49","0.49","0.49","0.47","0.47","0.47","0.45","0.45","0.45","0.53","0.53","0.53","0.56","0.56","0.56","0.54","0.54","0.54","0.69","0.69","0.69","0.49","0.49","0.49"
"430","0.56","0.56","0.56","0.58","0.58","0.58","0.6","0.6","0.6","0.48","0.48","0.48","0.52","0.52","0.52","0.54","0.54","0.54","0.56","0.56","0.56","0.45","0.45","0.45","0.64","0.64","0.64","0.64","0.64","0.64"
"440","0.55","0.55","0.55","0.68","0.68","0.68","0.46","0.46","0.46","0.53","0.53","0.53","0.46","0.46","0.46","0.56","0.56","0.56","0.56","0.56","0.56","0.62","0.62","0.62","0.71","0.71","0.71","0.58","0.58","0.58"
"450","0.6","0.6","0.6","0.65","0.65","0.65","0.45","0.45","0.45","0.59","0.59","0.59","0.49","0.49","0.49","0.58","0.58","0.58","0.61","0.61","0.61","0.46","0.46","0.46","0.58","0.58","0.58","0.55","0.55","0.55"
"460","0.52","0.52","0.52","0.53","0.53","0.53","0.51","0.51","0.51","0.64","0.64","0.64","0.54","0.54","0.54","0.57","0.57","0.57","0.49","0.49","0.49","0.56","0.56","0.56","0.58","0.58","0.58","0.59","0.59","0.59"
"470","0.54","0.54","0.54","0.6","0.6","0.6","0.59","0.59","0.59","0.64","0.64","0.64","0.53","0.53","0.53","0.58","0.58","0.58","0.63","0.63","0.63","0.47","0.47","0.47","0.69","0.69","0.69","0.64","0.64","0.64"
"480","0.52","0.52","0.52","0.63","0.63","0.63","0.54","0.54","0.54","0.53","0.53","0.53","0.5","0.5","0.5","0.59","0.59","0.59","0.61","0.61","0.61","0.55","0.55","0.55","0.68","0.68","0.68","0.67","0.67","0.67"
"490","0.5","0.5","0.5","0.69","0.69","0.69","0.54","0.54","0.54","0.58","0.58","0.58","0.55","0.55","0.55","0.62","0.62","0.62","0.67","0.67","0.67","0.51","0.51","0.51","0.67","0.67","0.67","0.63","0.63","0.63"
"500","0.49","0.49","0.49","0.69","0.69","0.69","0.53","0.53","0.53","0.66","0.66","0.66","0.48","0.48","0.48","0.6","0.6","0.6","0.5","0.5","0.5","0.55","0.55","0.55","0.6","0.6","0.6","0.48","0.48","0.48"
"510","0.54","0.54","0.54","0.67","0.67","0.67","0.61","0.61","0.61","0.65","0.65","0.65","0.51","0.51","0.51","0.5","0.5","0.5","0.68","0.68","0.68","0.65","0.65","0.65","0.69","0.69","0.69","0.64","0.64","0.64"
"520","0.65","0.65","0.65","0.63","0.63","0.63","0.55","0.55","0.55","0.64","0.64","0.64","0.63","0.63","0.63","0.65","0.65","0.65","0.54","0.54","0.54","0.56","0.56","0.56","0.66","0.66","0.66","0.56","0.56","0.56"
"530","0.62","0.62","0.62","0.59","0.59","0.59","0.55","0.55","0.55","0.61","0.61","0.61","0.66","0.66","0.66","0.67","0.67","0.67","0.61","0.61","0.61","0.65","0.65","0.65","0.66","0.66","0.66","0.63","0.63","0.63"
"540","0.58","0.58","0.58","0.63","0.63","0.63","0.59","0.59","0.59","0.59","0.59","0.59","0.56","0.56","0.56","0.71","0.71","0.71","0.65","0.65","0.65","0.63","0.63","0.63","0.73","0.73","0.73","0.71","0.71","0.71"
"550","0.46","0.46","0.46","0.72","0.72","0.72","0.54","0.54","0.54","0.58","0.58","0.58","0.52","0.52","0.52","0.65","0.65","0.65","0.63","0.63","0.63","0.68","0.68","0.68","0.73","0.73","0.73","0.61","0.61","0.61"
"560","0.62","0.62","0.62","0.69","0.69","0.69","0.63","0.63","0.63","0.7","0.7","0.7","0.56","0.56","0.56","0.66","0.66","0.66","0.65","0.65","0.65","0.59","0.59","0.59","0.68","0.68","0.68","0.7","0.7","0.7"
"570","0.62","0.62","0.62","0.72","0.72","0.72","0.72","0.72","0.72","0.68","0.68","0.68","0.62","0.62","0.62","0.64","0.64","0.64","0.64","0.64","0.64","0.63","0.63","0.63","0.72","0.72","0.72","0.68","0.68","0.68"
"580","0.67","0.67","0.67","0.69","0.69","0.69","0.67","0.67","0.67","0.62","0.62","0.62","0.62","0.62","0.62","0.72","0.72","0.72","0.64","0.64","0.64","0.65","0.65","0.65","0.72","0.72","0.72","0.65","0.65","0.65"
"590","0.66","0.66","0.66","0.7","0.7","0.7","0.72","0.72","0.72","0.67","0.67","0.67","0.56","0.56","0.56","0.75","0.75","0.75","0.65","0.65","0.65","0.58","0.58","0.58","0.7","0.7","0.7","0.6","0.6","0.6"
"600","0.64","0.64","0.64","0.69","0.69","0.69","0.66","0.66","0.66","0.64","0.64","0.64","0.57","0.57","0.57","0.73","0.73","0.73","0.72","0.72","0.72","0.58","0.58","0.58","0.79","0.79","0.79","0.75","0.75","0.75"
"610","0.66","0.66","0.66","0.72","0.72","0.72","0.63","0.63","0.63","0.66","0.66","0.66","0.54","0.54","0.54","0.71","0.71","0.71","0.67","0.67","0.67","0.66","0.66","0.66","0.7","0.7","0.7","0.7","0.7","0.7"
"620","0.64","0.64","0.64","0.7","0.7","0.7","0.67","0.67","0.67","0.63","0.63","0.63","0.63","0.63","0.63","0.63","0.63","0.63","0.67","0.67","0.67","0.66","0.66","0.66","0.82","0.82","0.82","0.73","0.73","0.73"
"630","0.63","0.63","0.63","0.71","0.71","0.71","0.77","0.77","0.77","0.71","0.71","0.71","0.58","0.58","0.58","0.66","0.66","0.66","0.7","0.7","0.7","0.64","0.64","0.64","0.76","0.76","0.76","0.64","0.64","0.64"
"640","0.64","0.64","0.64","0.76","0.76","0.76","0.66","0.66","0.66","0.67","0.67","0.67","0.61","0.61","0.61","0.8","0.8","0.8","0.62","0.62","0.62","0.64","0.64","0.64","0.74","0.74","0.74","0.64","0.64","0.64"
"650","0.68","0.68","0.68","0.73","0.73","0.73","0.71","0.71","0.71","0.65","0.65","0.65","0.7","0.7","0.7","0.74","0.74","0.74","0.67","0.67","0.67","0.68","0.68","0.68","0.77","0.77","0.77","0.75","0.75","0.75"
"660","0.65","0.65","0.65","0.65","0.65","0.65","0.7","0.7","0.7","0.69","0.69","0.69","0.6","0.6","0.6","0.82","0.82","0.82","0.67","0.67","0.67","0.75","0.75","0.75","0.77","0.77","0.77","0.72","0.72","0.72"
"670","0.75","0.75","0.75","0.72","0.72","0.72","0.76","0.76","0.76","0.69","0.69","0.69","0.59","0.59","0.59","0.68","0.68","0.68","0.66","0.66","0.66","0.75","0.75","0.75","0.76","0.76","0.76","0.71","0.71","0.71"
"680","0.73","0.73","0.73","0.71","0.71","0.71","0.73","0.73","0.73","0.74","0.74","0.74","0.6","0.6","0.6","0.69","0.69","0.69","0.68","0.68","0.68","0.74","0.74","0.74","0.74","0.74","0.74","0.78","0.78","0.78"
"690","0.67","0.67","0.67","0.76","0.76","0.76","0.7","0.7","0.7","0.71","0.71","0.71","0.67","0.67","0.67","0.76","0.76","0.76","0.63","0.63","0.63","0.64","0.64","0.64","0.85","0.85","0.85","0.73","0.73","0.73"
"700","0.65","0.65","0.65","0.81","0.81","0.81","0.74","0.74","0.74","0.69","0.69","0.69","0.62","0.62","0.62","0.74","0.74","0.74","0.7","0.7","0.7","0.73","0.73","0.73","0.83","0.83","0.83","0.77","0.77","0.77"
"710","0.67","0.67","0.67","0.77","0.77","0.77","0.75","0.75","0.75","0.68","0.68","0.68","0.62","0.62","0.62","0.78","0.78","0.78","0.7","0.7","0.7","0.79","0.79","0.79","0.75","0.75","0.75","0.64","0.64","0.64"
"720","0.76","0.76","0.76","0.73","0.73","0.73","0.72","0.72","0.72","0.81","0.81","0.81","0.71","0.71","0.71","0.78","0.78","0.78","0.74","0.74","0.74","0.69","0.69","0.69","0.82","0.82","0.82","0.68","0.68","0.68"
"730","0.68","0.68","0.68","0.77","0.77","0.77","0.8","0.8","0.8","0.72","0.72","0.72","0.63","0.63","0.63","0.8","0.8","0.8","0.74","0.74","0.74","0.74","0.74","0.74","0.82","0.82","0.82","0.76","0.76","0.76"
"740","0.72","0.72","0.72","0.79","0.79","0.79","0.75","0.75","0.75","0.71","0.71","0.71","0.69","0.69","0.69","0.75","0.75","0.75","0.74","0.74","0.74","0.78","0.78","0.78","0.85","0.85","0.85","0.74","0.74","0.74"
"750","0.82","0.82","0.82","0.81","0.81","0.81","0.78","0.78","0.78","0.71","0.71","0.71","0.64","0.64","0.64","0.76","0.76","0.76","0.7","0.7","0.7","0.76","0.76","0.76","0.87","0.87","0.87","0.75","0.75","0.75"
"760","0.8","0.8","0.8","0.76","0.76","0.76","0.72","0.72","0.72","0.77","0.77","0.77","0.71","0.71","0.71","0.81","0.81","0.81","0.76","0.76","0.76","0.77","0.77","0.77","0.74","0.74","0.74","0.83","0.83","0.83"
"770","0.73","0.73","0.73","0.77","0.77","0.77","0.66","0.66","0.66","0.81","0.81","0.81","0.71","0.71","0.71","0.76","0.76","0.76","0.78","0.78","0.78","0.63","0.63","0.63","0.83","0.83","0.83","0.78","0.78","0.78"
"780","0.77","0.77","0.77","0.82","0.82","0.82","0.77","0.77","0.77","0.78","0.78","0.78","0.73","0.73","0.73","0.8","0.8","0.8","0.8","0.8","0.8","0.74","0.74","0.74","0.84","0.84","0.84","0.78","0.78","0.78"
"790","0.74","0.74","0.74","0.79","0.79","0.79","0.76","0.76","0.76","0.76","0.76","0.76","0.73","0.73","0.73","0.81","0.81","0.81","0.78","0.78","0.78","0.7","0.7","0.7","0.85","0.85","0.85","0.77","0.77","0.77"
"800","0.84","0.84","0.84","0.69","0.69","0.69","0.76","0.76","0.76","0.78","0.78","0.78","0.75","0.75","0.75","0.84","0.84","0.84","0.73","0.73","0.73","0.81","0.81","0.81","0.81","0.81","0.81","0.79","0.79","0.79"
"810","0.75","0.75","0.75","0.72","0.72","0.72","0.73","0.73","0.73","0.83","0.83","0.83","0.75","0.75","0.75","0.85","0.85","0.85","0.75","0.75","0.75","0.77","0.77","0.77","0.85","0.85","0.85","0.77","0.77","0.77"
"820","0.74","0.74","0.74","0.8","0.8","0.8","0.73","0.73","0.73","0.79","0.79","0.79","0.79","0.79","0.79","0.73","0.73","0.73","0.78","0.78","0.78","0.73","0.73","0.73","0.86","0.86","0.86","0.83","0.83","0.83"
"830","0.76","0.76","0.76","0.81","0.81","0.81","0.73","0.73","0.73","0.77","0.77","0.77","0.81","0.81","0.81","0.84","0.84","0.84","0.72","0.72","0.72","0.84","0.84","0.84","0.9","0.9","0.9","0.73","0.73","0.73"
"840","0.87","0.87","0.87","0.79","0.79","0.79","0.8","0.8","0.8","0.84","0.84","0.84","0.75","0.75","0.75","0.82","0.82","0.82","0.81","0.81","0.81","0.8","0.8","0.8","0.88","0.88","0.88","0.76","0.76","0.76"
"850","0.82","0.82","0.82","0.69","0.69","0.69","0.81","0.81","0.81","0.78","0.78","0.78","0.72","0.72","0.72","0.85","0.85","0.85","0.79","0.79","0.79","0.76","0.76","0.76","0.88","0.88","0.88","0.79","0.79","0.79"
"860","0.86","0.86","0.86","0.8","0.8","0.8","0.75","0.75","0.75","0.83","0.83","0.83","0.75","0.75","0.75","0.88","0.88","0.88","0.79","0.79","0.79","0.84","0.84","0.84","0.85","0.85","0.85","0.76","0.76","0.76"
"870","0.8","0.8","0.8","0.76","0.76","0.76","0.76","0.76","0.76","0.78","0.78","0.78","0.74","0.74","0.74","0.84","0.84","0.84","0.81","0.81","0.81","0.75","0.75","0.75","0.88","0.88","0.88","0.88","0.88","0.88"
"880","0.76","0.76","0.76","0.78","0.78","0.78","0.73","0.73","0.73","0.85","0.85","0.85","0.77","0.77","0.77","0.8","0.8","0.8","0.79","0.79","0.79","0.78","0.78","0.78","0.87","0.87","0.87","0.79","0.79","0.79"
"890","0.79","0.79","0.79","0.89","0.89","0.89","0.76","0.76","0.76","0.83","0.83","0.83","0.72","0.72","0.72","0.81","0.81","0.81","0.8","0.8","0.8","0.8","0.8","0.8","0.91","0.91","0.91","0.84","0.84","0.84"
"900","0.89","0.89","0.89","0.85","0.85","0.85","0.83","0.83","0.83","0.81","0.81","0.81","0.8","0.8","0.8","0.79","0.79","0.79","0.86","0.86","0.86","0.79","0.79","0.79","0.86","0.86","0.86","0.75","0.75","0.75"
"910","0.8","0.8","0.8","0.87","0.87","0.87","0.85","0.85","0.85","0.83","0.83","0.83","0.74","0.74","0.74","0.85","0.85","0.85","0.81","0.81","0.81","0.84","0.84","0.84","0.9","0.9","0.9","0.85","0.85","0.85"
"920","0.78","0.78","0.78","0.77","0.77","0.77","0.84","0.84","0.84","0.87","0.87","0.87","0.8","0.8","0.8","0.82","0.82","0.82","0.83","0.83","0.83","0.81","0.81","0.81","0.87","0.87","0.87","0.84","0.84","0.84"
"930","0.79","0.79","0.79","0.84","0.84","0.84","0.77","0.77","0.77","0.79","0.79","0.79","0.76","0.76","0.76","0.86","0.86","0.86","0.8","0.8","0.8","0.76","0.76","0.76","0.93","0.93","0.93","0.85","0.85","0.85"
"940","0.78","0.78","0.78","0.79","0.79","0.79","0.81","0.81","0.81","0.87","0.87","0.87","0.76","0.76","0.76","0.85","0.85","0.85","0.82","0.82","0.82","0.76","0.76","0.76","0.9","0.9","0.9","0.92","0.92","0.92"
"950","0.75","0.75","0.75","0.76","0.76","0.76","0.79","0.79","0.79","0.81","0.81","0.81","0.76","0.76","0.76","0.91","0.91","0.91","0.83","0.83","0.83","0.87","0.87","0.87","0.91","0.91","0.91","0.89","0.89","0.89"
"960","0.81","0.81","0.81","0.84","0.84","0.84","0.75","0.75","0.75","0.82","0.82","0.82","0.78","0.78","0.78","0.94","0.94","0.94","0.76","0.76","0.76","0.82","0.82","0.82","0.86","0.86","0.86","0.83","0.83","0.83"
"970","0.85","0.85","0.85","0.79","0.79","0.79","0.9","0.9","0.9","0.87","0.87","0.87","0.81","0.81","0.81","0.86","0.86","0.86","0.79","0.79","0.79","0.84","0.84","0.84","0.9","0.9","0.9","0.83","0.83","0.83"
"980","0.79","0.79","0.79","0.83","0.83","0.83","0.85","0.85","0.85","0.84","0.84","0.84","0.86","0.86","0.86","0.88","0.88","0.88","0.84","0.84","0.84","0.88","0.88","0.88","0.85","0.85","0.85","0.81","0.81","0.81"
"990","0.86","0.86","0.86","0.81","0.81","0.81","0.82","0.82","0.82","0.85","0.85","0.85","0.81","0.81","0.81","0.87","0.87","0.87","0.88","0.88","0.88","0.88","0.88","0.88","0.92","0.92","0.92","0.8","0.8","0.8"
"1000","0.78","0.78","0.78","0.85","0.85","0.85","0.8","0.8","0.8","0.84","0.84","0.84","0.77","0.77","0.77","0.87","0.87","0.87","0.82","0.82","0.82","0.9","0.9","0.9","0.87","0.87","0.87","0.82","0.82","0.82"
"1010","0.76","0.76","0.76","0.84","0.84","0.84","0.8","0.8","0.8","0.84","0.84","0.84","0.82","0.82","0.82","0.86","0.86","0.86","0.87","0.87","0.87","0.79","0.79","0.79","0.89","0.89","0.89","0.82","0.82","0.82"
"1020","0.73","0.73","0.73","0.82","0.82","0.82","0.76","0.76","0.76","0.79","0.79","0.79","0.84","0.84","0.84","0.92","0.92","0.92","0.87","0.87","0.87","0.78","0.78","0.78","0.93","0.93","0.93","0.83","0.83","0.83"
"1030","0.77","0.77","0.77","0.84","0.84","0.84","0.88","0.88","0.88","0.76","0.76","0.76","0.78","0.78","0.78","0.9","0.9","0.9","0.83","0.83","0.83","0.91","0.91","0.91","0.86","0.86","0.86","0.8","0.8","0.8"
"1040","0.89","0.89","0.89","0.86","0.86","0.86","0.83","0.83","0.83","0.83","0.83","0.83","0.86","0.86","0.86","0.93","0.93","0.93","0.86","0.86","0.86","0.87","0.87","0.87","0.92","0.92","0.92","0.85","0.85","0.85"
"1050","0.8","0.8","0.8","0.86","0.86","0.86","0.82","0.82","0.82","0.91","0.91","0.91","0.81","0.81","0.81","0.84","0.84","0.84","0.86","0.86","0.86","0.79","0.79","0.79","0.87","0.87","0.87","0.86","0.86","0.86"
"1060","0.8","0.8","0.8","0.87","0.87","0.87","0.85","0.85","0.85","0.87","0.87","0.87","0.83","0.83","0.83","0.78","0.78","0.78","0.91","0.91","0.91","0.84","0.84","0.84","0.91","0.91","0.91","0.86","0.86","0.86"
"1070","0.82","0.82","0.82","0.86","0.86","0.86","0.86","0.86","0.86","0.9","0.9","0.9","0.88","0.88","0.88","0.92","0.92","0.92","0.86","0.86","0.86","0.84","0.84","0.84","0.89","0.89","0.89","0.73","0.73","0.73"
"1080","0.88","0.88","0.88","0.89","0.89","0.89","0.83","0.83","0.83","0.87","0.87","0.87","0.89","0.89","0.89","0.93","0.93","0.93","0.83","0.83","0.83","0.87","0.87","0.87","0.81","0.81","0.81","0.88","0.88","0.88"
"1090","0.84","0.84","0.84","0.89","0.89","0.89","0.84","0.84","0.84","0.81","0.81","0.81","0.81","0.81","0.81","0.84","0.84","0.84","0.86","0.86","0.86","0.87","0.87","0.87","0.95","0.95","0.95","0.87","0.87","0.87"
"1100","0.82","0.82","0.82","0.85","0.85","0.85","0.85","0.85","0.85","0.83","0.83","0.83","0.87","0.87","0.87","0.86","0.86","0.86","0.89","0.89","0.89","0.9","0.9","0.9","0.86","0.86","0.86","0.85","0.85","0.85"
"1110","0.9","0.9","0.9","0.91","0.91","0.91","0.8","0.8","0.8","0.84","0.84","0.84","0.85","0.85","0.85","0.93","0.93","0.93","0.85","0.85","0.85","0.88","0.88","0.88","0.85","0.85","0.85","0.87","0.87","0.87"
"1120","0.87","0.87","0.87","0.85","0.85","0.85","0.85","0.85","0.85","0.94","0.94","0.94","0.83","0.83","0.83","0.86","0.86","0.86","0.92","0.92","0.92","0.9","0.9","0.9","0.93","0.93","0.93","0.84","0.84","0.84"
"1130","0.9","0.9","0.9","0.91","0.91","0.91","0.76","0.76","0.76","0.88","0.88","0.88","0.85","0.85","0.85","0.88","0.88","0.88","0.92","0.92","0.92","0.78","0.78","0.78","0.94","0.94","0.94","0.86","0.86","0.86"
"1140","0.91","0.91","0.91","0.92","0.92","0.92","0.84","0.84","0.84","0.89","0.89","0.89","0.83","0.83","0.83","0.94","0.94","0.94","0.9","0.9","0.9","0.86","0.86","0.86","0.9","0.9","0.9","0.91","0.91","0.91"
"1150","0.91","0.91","0.91","0.9","0.9","0.9","0.92","0.92","0.92","0.88","0.88","0.88","0.93","0.93","0.93","0.96","0.96","0.96","0.84","0.84","0.84","0.9","0.9","0.9","0.95","0.95","0.95","0.91","0.91","0.91"
"1160","0.84","0.84","0.84","0.86","0.86","0.86","0.88","0.88","0.88","0.88","0.88","0.88","0.82","0.82","0.82","0.96","0.96","0.96","0.88","0.88","0.88","0.92","0.92","0.92","0.9","0.9","0.9","0.87","0.87","0.87"
"1170","0.87","0.87","0.87","0.8","0.8","0.8","0.85","0.85","0.85","0.9","0.9","0.9","0.82","0.82","0.82","0.93","0.93","0.93","0.94","0.94","0.94","0.87","0.87","0.87","0.91","0.91","0.91","0.93","0.93","0.93"
"1180","0.8","0.8","0.8","0.89","0.89","0.89","0.83","0.83","0.83","0.83","0.83","0.83","0.82","0.82","0.82","0.88","0.88","0.88","0.91","0.91","0.91","0.8","0.8","0.8","0.93","0.93","0.93","0.86","0.86","0.86"
"1190","0.94","0.94","0.94","0.89","0.89","0.89","0.85","0.85","0.85","0.9","0.9","0.9","0.82","0.82","0.82","0.9","0.9","0.9","0.85","0.85","0.85","0.82","0.82","0.82","0.92","0.92","0.92","0.88","0.88","0.88"
"1200","0.85","0.85","0.85","0.89","0.89","0.89","0.9","0.9","0.9","0.9","0.9","0.9","0.89","0.89","0.89","0.9","0.9","0.9","0.86","0.86","0.86","0.85","0.85","0.85","0.93","0.93","0.93","0.94","0.94","0.94"
"1210","0.9","0.9","0.9","0.9","0.9","0.9","0.88","0.88","0.88","0.9","0.9","0.9","0.9","0.9","0.9","0.88","0.88","0.88","0.87","0.87","0.87","0.85","0.85","0.85","0.94","0.94","0.94","0.87","0.87","0.87"
"1220","0.88","0.88","0.88","0.9","0.9","0.9","0.91","0.91","0.91","0.88","0.88","0.88","0.85","0.85","0.85","0.96","0.96","0.96","0.9","0.9","0.9","0.82","0.82","0.82","0.9","0.9","0.9","0.86","0.86","0.86"
"1230","0.91","0.91","0.91","0.85","0.85","0.85","0.91","0.91","0.91","0.92","0.92","0.92","0.9","0.9","0.9","0.87","0.87","0.87","0.91","0.91","0.91","0.92","0.92","0.92","0.94","0.94","0.94","0.89","0.89","0.89"
"1240","0.9","0.9","0.9","0.94","0.94","0.94","0.85","0.85","0.85","0.89","0.89","0.89","0.86","0.86","0.86","0.94","0.94","0.94","0.87","0.87","0.87","0.89","0.89","0.89","0.96","0.96","0.96","0.95","0.95","0.95"
"1250","0.83","0.83","0.83","0.9","0.9","0.9","0.95","0.95","0.95","0.87","0.87","0.87","0.9","0.9","0.9","0.94","0.94","0.94","0.9","0.9","0.9","0.86","0.86","0.86","0.98","0.98","0.98","0.89","0.89","0.89"
"1260","0.88","0.88","0.88","0.9","0.9","0.9","0.91","0.91","0.91","0.92","0.92","0.92","0.86","0.86","0.86","0.88","0.88","0.88","0.86","0.86","0.86","0.93","0.93","0.93","0.92","0.92","0.92","0.9","0.9","0.9"
"1270","0.91","0.91","0.91","0.94","0.94","0.94","0.9","0.9","0.9","0.93","0.93","0.93","0.85","0.85","0.85","0.89","0.89","0.89","0.9","0.9","0.9","0.93","0.93","0.93","0.96","0.96","0.96","0.9","0.9","0.9"
"1280","0.84","0.84","0.84","0.83","0.83","0.83","0.9","0.9","0.9","0.9","0.9","0.9","0.92","0.92","0.92","0.89","0.89","0.89","0.9","0.9","0.9","0.92","0.92","0.92","0.93","0.93","0.93","0.92","0.92","0.92"
"1290","0.9","0.9","0.9","0.83","0.83","0.83","0.89","0.89","0.89","0.9","0.9","0.9","0.89","0.89","0.89","0.89","0.89","0.89","0.84","0.84","0.84","0.88","0.88","0.88","0.92","0.92","0.92","0.93","0.93","0.93"
"1300","0.84","0.84","0.84","0.88","0.88","0.88","0.91","0.91","0.91","0.91","0.91","0.91","0.89","0.89","0.89","0.97","0.97","0.97","0.93","0.93","0.93","0.88","0.88","0.88","0.98","0.98","0.98","0.87","0.87","0.87"
"1310","0.92","0.92","0.92","0.88","0.88","0.88","0.91","0.91","0.91","0.87","0.87","0.87","0.93","0.93","0.93","0.94","0.94","0.94","0.88","0.88","0.88","0.91","0.91","0.91","0.9","0.9","0.9","0.93","0.93","0.93"
"1320","0.92","0.92","0.92","0.87","0.87","0.87","0.89","0.89","0.89","0.9","0.9","0.9","0.94","0.94","0.94","0.94","0.94","0.94","0.81","0.81","0.81","0.91","0.91","0.91","0.97","0.97","0.97","0.91","0.91","0.91"
"1330","0.84","0.84","0.84","0.94","0.94","0.94","0.93","0.93","0.93","0.9","0.9","0.9","0.9","0.9","0.9","0.93","0.93","0.93","0.96","0.96","0.96","0.87","0.87","0.87","0.97","0.97","0.97","0.94","0.94","0.94"
"1340","0.91","0.91","0.91","0.95","0.95","0.95","0.89","0.89","0.89","0.9","0.9","0.9","0.88","0.88","0.88","0.91","0.91","0.91","0.9","0.9","0.9","0.91","0.91","0.91","0.92","0.92","0.92","0.91","0.91","0.91"
"1350","0.89","0.89","0.89","0.89","0.89","0.89","0.94","0.94","0.94","0.9","0.9","0.9","0.9","0.9","0.9","0.97","0.97","0.97","0.9","0.9","0.9","0.95","0.95","0.95","0.93","0.93","0.93","0.9","0.9","0.9"
"1360","0.89","0.89","0.89","0.9","0.9","0.9","0.88","0.88","0.88","0.9","0.9","0.9","0.9","0.9","0.9","0.91","0.91","0.91","0.92","0.92","0.92","0.86","0.86","0.86","0.96","0.96","0.96","0.88","0.88","0.88"
"1370","0.87","0.87","0.87","0.91","0.91","0.91","0.9","0.9","0.9","0.94","0.94","0.94","0.93","0.93","0.93","0.92","0.92","0.92","0.91","0.91","0.91","0.92","0.92","0.92","0.95","0.95","0.95","0.94","0.94","0.94"
"1380","0.89","0.89","0.89","0.89","0.89","0.89","0.93","0.93","0.93","0.86","0.86","0.86","0.92","0.92","0.92","0.93","0.93","0.93","0.93","0.93","0.93","0.93","0.93","0.93","0.95","0.95","0.95","0.92","0.92","0.92"
"1390","0.93","0.93","0.93","0.9","0.9","0.9","0.91","0.91","0.91","0.94","0.94","0.94","0.91","0.91","0.91","0.93","0.93","0.93","0.88","0.88","0.88","0.9","0.9","0.9","0.95","0.95","0.95","0.92","0.92","0.92"
"1400","0.91","0.91","0.91","0.96","0.96","0.96","0.95","0.95","0.95","0.9","0.9","0.9","0.91","0.91","0.91","0.94","0.94","0.94","0.94","0.94","0.94","0.9","0.9","0.9","0.92","0.92","0.92","0.96","0.96","0.96"
"1410","0.94","0.94","0.94","0.86","0.86","0.86","0.95","0.95","0.95","0.93","0.93","0.93","0.87","0.87","0.87","0.91","0.91","0.91","0.87","0.87","0.87","0.89","0.89","0.89","0.95","0.95","0.95","0.92","0.92","0.92"
"1420","0.91","0.91","0.91","0.94","0.94","0.94","0.87","0.87","0.87","0.95","0.95","0.95","0.9","0.9","0.9","0.97","0.97","0.97","0.92","0.92","0.92","0.89","0.89","0.89","0.96","0.96","0.96","0.91","0.91","0.91"
"1430","0.94","0.94","0.94","0.97","0.97","0.97","0.94","0.94","0.94","0.89","0.89","0.89","0.93","0.93","0.93","0.93","0.93","0.93","0.91","0.91","0.91","0.94","0.94","0.94","0.94","0.94","0.94","0.94","0.94","0.94"
"1440","0.87","0.87","0.87","0.93","0.93","0.93","0.91","0.91","0.91","0.96","0.96","0.96","0.94","0.94","0.94","0.93","0.93","0.93","0.93","0.93","0.93","0.95","0.95","0.95","0.97","0.97","0.97","0.93","0.93","0.93"
"1450","0.94","0.94","0.94","0.92","0.92","0.92","0.91","0.91","0.91","0.93","0.93","0.93","0.92","0.92","0.92","0.91","0.91","0.91","0.86","0.86","0.86","0.89","0.89","0.89","0.93","0.93","0.93","0.93","0.93","0.93"
"1460","0.94","0.94","0.94","0.9","0.9","0.9","0.91","0.91","0.91","0.98","0.98","0.98","0.87","0.87","0.87","0.96","0.96","0.96","0.88","0.88","0.88","0.89","0.89","0.89","0.93","0.93","0.93","0.87","0.87","0.87"
"1470","0.94","0.94","0.94","0.92","0.92","0.92","0.91","0.91","0.91","0.93","0.93","0.93","0.86","0.86","0.86","0.93","0.93","0.93","0.91","0.91","0.91","0.94","0.94","0.94","0.99","0.99","0.99","0.93","0.93","0.93"
"1480","0.91","0.91","0.91","0.88","0.88","0.88","0.89","0.89","0.89","0.94","0.94","0.94","0.9","0.9","0.9","0.92","0.92","0.92","0.91","0.91","0.91","0.92","0.92","0.92","0.96","0.96","0.96","0.98","0.98","0.98"
"1490","0.96","0.96","0.96","0.91","0.91","0.91","0.97","0.97","0.97","0.92","0.92","0.92","0.95","0.95","0.95","0.94","0.94","0.94","0.97","0.97","0.97","0.99","0.99","0.99","0.9","0.9","0.9","0.92","0.92","0.92"
"1500","0.91","0.91","0.91","0.9","0.9","0.9","0.93","0.93","0.93","0.94","0.94","0.94","0.88","0.88","0.88","0.91","0.91","0.91","0.92","0.92","0.92","0.94","0.94","0.94","0.94","0.94","0.94","0.95","0.95","0.95"
"1510","0.91","0.91","0.91","0.94","0.94","0.94","0.96","0.96","0.96","0.93","0.93","0.93","0.89","0.89","0.89","0.92","0.92","0.92","0.9","0.9","0.9","0.93","0.93","0.93","0.97","0.97","0.97","0.94","0.94","0.94"
"1520","0.94","0.94","0.94","0.88","0.88","0.88","0.94","0.94","0.94","0.9","0.9","0.9","0.82","0.82","0.82","0.91","0.91","0.91","0.94","0.94","0.94","0.93","0.93","0.93","0.96","0.96","0.96","0.91","0.91","0.91"

==> procgen/logs/ppo_large-20230807-090117-hard-reward.csv <==
"Step","ppo_large-20230807-090117-s08 - episode_reward","ppo_large-20230807-090117-s08 - episode_reward__MIN","ppo_large-20230807-090117-s08 - episode_reward__MAX","ppo_large-20230807-090117-s09 - episode_reward","ppo_large-20230807-090117-s09 - episode_reward__MIN","ppo_large-20230807-090117-s09 - episode_reward__MAX","ppo_large-20230807-090117-s04 - episode_reward","ppo_large-20230807-090117-s04 - episode_reward__MIN","ppo_large-20230807-090117-s04 - episode_reward__MAX","ppo_large-20230807-090117-s07 - episode_reward","ppo_large-20230807-090117-s07 - episode_reward__MIN","ppo_large-20230807-090117-s07 - episode_reward__MAX","ppo_large-20230807-090117-s06 - episode_reward","ppo_large-20230807-090117-s06 - episode_reward__MIN","ppo_large-20230807-090117-s06 - episode_reward__MAX","ppo_large-20230807-090117-s05 - episode_reward","ppo_large-20230807-090117-s05 - episode_reward__MIN","ppo_large-20230807-090117-s05 - episode_reward__MAX","ppo_large-20230807-090117-s02 - episode_reward","ppo_large-20230807-090117-s02 - episode_reward__MIN","ppo_large-20230807-090117-s02 - episode_reward__MAX","ppo_large-20230807-090117-s01 - episode_reward","ppo_large-20230807-090117-s01 - episode_reward__MIN","ppo_large-20230807-090117-s01 - episode_reward__MAX","ppo_large-20230807-090117-s03 - episode_reward","ppo_large-20230807-090117-s03 - episode_reward__MIN","ppo_large-20230807-090117-s03 - episode_reward__MAX","ppo_large-20230807-090117-s00 - episode_reward","ppo_large-20230807-090117-s00 - episode_reward__MIN","ppo_large-20230807-090117-s00 - episode_reward__MAX"
"10","2.02","2.02","2.02","2.22","2.22","2.22","2.88","2.88","2.88","2.8","2.8","2.8","3.54","3.54","3.54","3","3","3","2.94","2.94","2.94","2.1","2.1","2.1","3.34","3.34","3.34","3.36","3.36","3.36"
"20","2.48","2.48","2.48","2.44","2.44","2.44","2.72","2.72","2.72","2.5","2.5","2.5","3.12","3.12","3.12","2.84","2.84","2.84","1.76","1.76","1.76","3.68","3.68","3.68","2.84","2.84","2.84","2.3","2.3","2.3"
"30","2.74","2.74","2.74","2.26","2.26","2.26","3","3","3","2.76","2.76","2.76","2.68","2.68","2.68","2.5","2.5","2.5","3.62","3.62","3.62","3.38","3.38","3.38","2.5","2.5","2.5","3.18","3.18","3.18"
"40","2.9","2.9","2.9","2.06","2.06","2.06","2.38","2.38","2.38","2.7","2.7","2.7","2.44","2.44","2.44","2.64","2.64","2.64","3.62","3.62","3.62","2.7","2.7","2.7","2","2","2","2.06","2.06","2.06"
"50","2.48","2.48","2.48","2.3","2.3","2.3","2.88","2.88","2.88","2.84","2.84","2.84","2.86","2.86","2.86","3.08","3.08","3.08","3.22","3.22","3.22","3.82","3.82","3.82","3.48","3.48","3.48","2.38","2.38","2.38"
"60","2.2","2.2","2.2","1.98","1.98","1.98","3.02","3.02","3.02","2.78","2.78","2.78","3.28","3.28","3.28","2.48","2.48","2.48","3.06","3.06","3.06","3.34","3.34","3.34","2.86","2.86","2.86","2.46","2.46","2.46"
"70","2.6","2.6","2.6","2.4","2.4","2.4","2.3","2.3","2.3","2.34","2.34","2.34","2.2","2.2","2.2","2.16","2.16","2.16","2.9","2.9","2.9","2.72","2.72","2.72","3.12","3.12","3.12","1.9","1.9","1.9"
"80","3.52","3.52","3.52","2.62","2.62","2.62","2.34","2.34","2.34","2.22","2.22","2.22","2.6","2.6","2.6","1.94","1.94","1.94","3.98","3.98","3.98","3.06","3.06","3.06","3.32","3.32","3.32","2.16","2.16","2.16"
"90","2.84","2.84","2.84","2.32","2.32","2.32","2.32","2.32","2.32","2.3","2.3","2.3","2.12","2.12","2.12","2.34","2.34","2.34","3.78","3.78","3.78","2.86","2.86","2.86","2.82","2.82","2.82","2.72","2.72","2.72"
"100","2.18","2.18","2.18","2.42","2.42","2.42","2.1","2.1","2.1","2.86","2.86","2.86","2.58","2.58","2.58","1.74","1.74","1.74","3.84","3.84","3.84","3.14","3.14","3.14","2.58","2.58","2.58","2.48","2.48","2.48"
"110","2.42","2.42","2.42","2.04","2.04","2.04","2.16","2.16","2.16","3.38","3.38","3.38","2.4","2.4","2.4","2.2","2.2","2.2","2.4","2.4","2.4","4","4","4","2.02","2.02","2.02","3.44","3.44","3.44"
"120","2.56","2.56","2.56","2.44","2.44","2.44","2.08","2.08","2.08","2.48","2.48","2.48","1.96","1.96","1.96","2.32","2.32","2.32","2.56","2.56","2.56","3.2","3.2","3.2","2.94","2.94","2.94","2.88","2.88","2.88"
"130","2.42","2.42","2.42","3.36","3.36","3.36","3","3","3","2.58","2.58","2.58","2.34","2.34","2.34","1.74","1.74","1.74","2.96","2.96","2.96","2.34","2.34","2.34","2","2","2","2.86","2.86","2.86"
"140","2.44","2.44","2.44","3.26","3.26","3.26","2.32","2.32","2.32","2.48","2.48","2.48","2.06","2.06","2.06","3.54","3.54","3.54","2.78","2.78","2.78","2.4","2.4","2.4","2.2","2.2","2.2","3.74","3.74","3.74"
"150","2.66","2.66","2.66","2.66","2.66","2.66","2.92","2.92","2.92","2.24","2.24","2.24","2.24","2.24","2.24","2.04","2.04","2.04","2.34","2.34","2.34","2.44","2.44","2.44","2.96","2.96","2.96","3.62","3.62","3.62"
"160","3.04","3.04","3.04","1.44","1.44","1.44","2.76","2.76","2.76","3.02","3.02","3.02","2.96","2.96","2.96","1.92","1.92","1.92","1.64","1.64","1.64","3.2","3.2","3.2","2.72","2.72","2.72","2.04","2.04","2.04"
"170","2.9","2.9","2.9","2.26","2.26","2.26","2.8","2.8","2.8","2.62","2.62","2.62","2.62","2.62","2.62","2.16","2.16","2.16","2.78","2.78","2.78","1.72","1.72","1.72","2.6","2.6","2.6","1.84","1.84","1.84"
"180","2.2","2.2","2.2","2.52","2.52","2.52","2.56","2.56","2.56","2.26","2.26","2.26","2.66","2.66","2.66","2.64","2.64","2.64","2.82","2.82","2.82","2.02","2.02","2.02","3.12","3.12","3.12","2.3","2.3","2.3"
"190","1.64","1.64","1.64","2.56","2.56","2.56","2.24","2.24","2.24","2.16","2.16","2.16","2.9","2.9","2.9","1.98","1.98","1.98","2.16","2.16","2.16","2.36","2.36","2.36","2.56","2.56","2.56","1.66","1.66","1.66"
"200","2.78","2.78","2.78","3","3","3","2.16","2.16","2.16","2.68","2.68","2.68","2.74","2.74","2.74","3.24","3.24","3.24","3","3","3","2.46","2.46","2.46","2.72","2.72","2.72","1.84","1.84","1.84"
"210","2.48","2.48","2.48","2.78","2.78","2.78","2.96","2.96","2.96","3.32","3.32","3.32","2.78","2.78","2.78","3.08","3.08","3.08","2.28","2.28","2.28","2.46","2.46","2.46","2.38","2.38","2.38","3.02","3.02","3.02"
"220","2.06","2.06","2.06","3.02","3.02","3.02","3.18","3.18","3.18","1.98","1.98","1.98","2.2","2.2","2.2","2.18","2.18","2.18","2.44","2.44","2.44","3.3","3.3","3.3","2.62","2.62","2.62","3.34","3.34","3.34"
"230","2.12","2.12","2.12","2.88","2.88","2.88","2.7","2.7","2.7","2.32","2.32","2.32","2.34","2.34","2.34","3.18","3.18","3.18","2.86","2.86","2.86","2.08","2.08","2.08","2.96","2.96","2.96","2.72","2.72","2.72"
"240","2.76","2.76","2.76","1.62","1.62","1.62","2.22","2.22","2.22","2.94","2.94","2.94","2.28","2.28","2.28","2.72","2.72","2.72","2.7","2.7","2.7","1.82","1.82","1.82","2.8","2.8","2.8","2.8","2.8","2.8"
"250","3.12","3.12","3.12","2.26","2.26","2.26","2.18","2.18","2.18","2.94","2.94","2.94","1.88","1.88","1.88","3.12","3.12","3.12","2.44","2.44","2.44","2.7","2.7","2.7","2.18","2.18","2.18","2.22","2.22","2.22"
"260","3.12","3.12","3.12","2.34","2.34","2.34","3.48","3.48","3.48","2.72","2.72","2.72","2.26","2.26","2.26","1.94","1.94","1.94","2.5","2.5","2.5","2.06","2.06","2.06","2.56","2.56","2.56","2.14","2.14","2.14"
"270","1.72","1.72","1.72","1.84","1.84","1.84","2.72","2.72","2.72","2.14","2.14","2.14","2.24","2.24","2.24","2.96","2.96","2.96","2.28","2.28","2.28","2.64","2.64","2.64","3.94","3.94","3.94","1.68","1.68","1.68"
"280","2.82","2.82","2.82","2.16","2.16","2.16","3.54","3.54","3.54","3.34","3.34","3.34","2.54","2.54","2.54","1.96","1.96","1.96","2.62","2.62","2.62","2.8","2.8","2.8","2.94","2.94","2.94","2.98","2.98","2.98"
"290","2.24","2.24","2.24","2.52","2.52","2.52","2.6","2.6","2.6","2.62","2.62","2.62","2.38","2.38","2.38","3.34","3.34","3.34","2.76","2.76","2.76","2.7","2.7","2.7","2.22","2.22","2.22","2.76","2.76","2.76"
"300","3.12","3.12","3.12","2.62","2.62","2.62","2.94","2.94","2.94","2.82","2.82","2.82","2.5","2.5","2.5","3.26","3.26","3.26","2.92","2.92","2.92","2.48","2.48","2.48","3.56","3.56","3.56","2.68","2.68","2.68"
"310","3.06","3.06","3.06","3.6","3.6","3.6","2.28","2.28","2.28","2.82","2.82","2.82","2.36","2.36","2.36","2.66","2.66","2.66","2.48","2.48","2.48","2.52","2.52","2.52","2.06","2.06","2.06","3.12","3.12","3.12"
"320","2.24","2.24","2.24","2.22","2.22","2.22","2.74","2.74","2.74","2","2","2","1.86","1.86","1.86","3.46","3.46","3.46","2.52","2.52","2.52","3.42","3.42","3.42","2.22","2.22","2.22","3.04","3.04","3.04"
"330","2.9","2.9","2.9","2.82","2.82","2.82","2.58","2.58","2.58","2.32","2.32","2.32","2.78","2.78","2.78","3.6","3.6","3.6","2.36","2.36","2.36","2.8","2.8","2.8","1.86","1.86","1.86","3.1","3.1","3.1"
"340","2.08","2.08","2.08","2.82","2.82","2.82","1.76","1.76","1.76","2.48","2.48","2.48","2.9","2.9","2.9","2.76","2.76","2.76","2.92","2.92","2.92","2.68","2.68","2.68","2.88","2.88","2.88","1.6","1.6","1.6"
"350","2.4","2.4","2.4","2.78","2.78","2.78","1.88","1.88","1.88","2.76","2.76","2.76","2.68","2.68","2.68","3.1","3.1","3.1","2.38","2.38","2.38","3","3","3","2.52","2.52","2.52","1.92","1.92","1.92"
"360","2","2","2","3.16","3.16","3.16","1.92","1.92","1.92","3.46","3.46","3.46","2.54","2.54","2.54","2.38","2.38","2.38","3.7","3.7","3.7","2.86","2.86","2.86","2.7","2.7","2.7","1.92","1.92","1.92"
"370","3.08","3.08","3.08","2.2","2.2","2.2","3.04","3.04","3.04","2.5","2.5","2.5","1.96","1.96","1.96","3.3","3.3","3.3","2.66","2.66","2.66","2.1","2.1","2.1","2.68","2.68","2.68","3.12","3.12","3.12"
"380","2.98","2.98","2.98","2.68","2.68","2.68","2.76","2.76","2.76","2.72","2.72","2.72","3.42","3.42","3.42","3.1","3.1","3.1","3.02","3.02","3.02","2.68","2.68","2.68","2.6","2.6","2.6","2.38","2.38","2.38"
"390","2.8","2.8","2.8","2.38","2.38","2.38","2.36","2.36","2.36","2.06","2.06","2.06","2.12","2.12","2.12","2.82","2.82","2.82","2.72","2.72","2.72","3.1","3.1","3.1","2.36","2.36","2.36","1.92","1.92","1.92"
"400","1.82","1.82","1.82","2.9","2.9","2.9","2.48","2.48","2.48","3.24","3.24","3.24","2.98","2.98","2.98","2.82","2.82","2.82","2.94","2.94","2.94","2.9","2.9","2.9","2.64","2.64","2.64","2.96","2.96","2.96"
"410","2.16","2.16","2.16","2.14","2.14","2.14","2.94","2.94","2.94","2.42","2.42","2.42","2.04","2.04","2.04","2.98","2.98","2.98","2.84","2.84","2.84","2.3","2.3","2.3","2.56","2.56","2.56","2.94","2.94","2.94"
"420","1.84","1.84","1.84","2.24","2.24","2.24","2.1","2.1","2.1","3.04","3.04","3.04","3.32","3.32","3.32","3.02","3.02","3.02","3.26","3.26","3.26","2.46","2.46","2.46","2.8","2.8","2.8","3.24","3.24","3.24"
"430","2.58","2.58","2.58","2.72","2.72","2.72","2.66","2.66","2.66","2.06","2.06","2.06","2.88","2.88","2.88","3","3","3","3.04","3.04","3.04","2.72","2.72","2.72","3.26","3.26","3.26","2.7","2.7","2.7"
"440","2.72","2.72","2.72","2","2","2","2.36","2.36","2.36","3.02","3.02","3.02","3","3","3","3.26","3.26","3.26","3.58","3.58","3.58","2.26","2.26","2.26","2.2","2.2","2.2","1.96","1.96","1.96"
"450","3.22","3.22","3.22","1.92","1.92","1.92","2.62","2.62","2.62","3.38","3.38","3.38","2.88","2.88","2.88","2.5","2.5","2.5","2.86","2.86","2.86","2.68","2.68","2.68","1.6","1.6","1.6","2.96","2.96","2.96"
"460","2.94","2.94","2.94","1.84","1.84","1.84","3","3","3","3.2","3.2","3.2","2.56","2.56","2.56","2.02","2.02","2.02","2.92","2.92","2.92","2.52","2.52","2.52","1.72","1.72","1.72","2.62","2.62","2.62"
"470","2.4","2.4","2.4","3.28","3.28","3.28","3.68","3.68","3.68","3.08","3.08","3.08","3.42","3.42","3.42","4","4","4","2.54","2.54","2.54","3.66","3.66","3.66","2.78","2.78","2.78","2.46","2.46","2.46"
"480","2.1","2.1","2.1","3.08","3.08","3.08","2.92","2.92","2.92","2.62","2.62","2.62","2.46","2.46","2.46","3.5","3.5","3.5","3.02","3.02","3.02","2.9","2.9","2.9","2.72","2.72","2.72","2.52","2.52","2.52"
"490","2.42","2.42","2.42","2.7","2.7","2.7","3.54","3.54","3.54","2.88","2.88","2.88","2.48","2.48","2.48","3.04","3.04","3.04","3.36","3.36","3.36","2.88","2.88","2.88","2.5","2.5","2.5","2.6","2.6","2.6"
"500","2.4","2.4","2.4","2.12","2.12","2.12","2.94","2.94","2.94","2.3","2.3","2.3","2.76","2.76","2.76","4.48","4.48","4.48","2.18","2.18","2.18","2.62","2.62","2.62","3.36","3.36","3.36","2.92","2.92","2.92"
"510","2.12","2.12","2.12","2.62","2.62","2.62","3.28","3.28","3.28","3.64","3.64","3.64","2.48","2.48","2.48","4","4","4","1.98","1.98","1.98","3.06","3.06","3.06","2.3","2.3","2.3","2.48","2.48","2.48"
"520","1.88","1.88","1.88","2.52","2.52","2.52","2.46","2.46","2.46","3.22","3.22","3.22","2.68","2.68","2.68","3.06","3.06","3.06","2.52","2.52","2.52","2.22","2.22","2.22","3.48","3.48","3.48","2","2","2"
"530","2.96","2.96","2.96","2.7","2.7","2.7","2.44","2.44","2.44","2.22","2.22","2.22","2.22","2.22","2.22","3.72","3.72","3.72","3.36","3.36","3.36","2.66","2.66","2.66","2.86","2.86","2.86","3.24","3.24","3.24"
"540","2.76","2.76","2.76","3","3","3","1.76","1.76","1.76","2.48","2.48","2.48","3.16","3.16","3.16","2.9","2.9","2.9","2.52","2.52","2.52","3.28","3.28","3.28","2.84","2.84","2.84","3.72","3.72","3.72"
"550","2.98","2.98","2.98","2.56","2.56","2.56","2.82","2.82","2.82","2.6","2.6","2.6","2.7","2.7","2.7","2.88","2.88","2.88","2.92","2.92","2.92","3.3","3.3","3.3","2.6","2.6","2.6","3.12","3.12","3.12"
"560","2.64","2.64","2.64","3.38","3.38","3.38","2.66","2.66","2.66","2.54","2.54","2.54","3.2","3.2","3.2","2.92","2.92","2.92","2.24","2.24","2.24","3.24","3.24","3.24","3.92","3.92","3.92","2.68","2.68","2.68"
"570","3.06","3.06","3.06","2.84","2.84","2.84","4.14","4.14","4.14","2.32","2.32","2.32","3.18","3.18","3.18","3.76","3.76","3.76","3.18","3.18","3.18","3.32","3.32","3.32","3.36","3.36","3.36","3.16","3.16","3.16"
"580","2.6","2.6","2.6","2.44","2.44","2.44","3.46","3.46","3.46","2.54","2.54","2.54","3.42","3.42","3.42","3.64","3.64","3.64","3","3","3","3.06","3.06","3.06","3.26","3.26","3.26","2.76","2.76","2.76"
"590","2.36","2.36","2.36","2.84","2.84","2.84","2.62","2.62","2.62","2.44","2.44","2.44","2.26","2.26","2.26","4.38","4.38","4.38","2.62","2.62","2.62","2.38","2.38","2.38","2.98","2.98","2.98","2.5","2.5","2.5"
"600","2.64","2.64","2.64","1.84","1.84","1.84","2.9","2.9","2.9","3.16","3.16","3.16","3.22","3.22","3.22","3.06","3.06","3.06","1.72","1.72","1.72","2.92","2.92","2.92","2.96","2.96","2.96","2.84","2.84","2.84"
"610","2.82","2.82","2.82","3.2","3.2","3.2","2.46","2.46","2.46","2.42","2.42","2.42","2.96","2.96","2.96","4.02","4.02","4.02","2.32","2.32","2.32","3.3","3.3","3.3","2.04","2.04","2.04","3.02","3.02","3.02"
"620","2.98","2.98","2.98","2.76","2.76","2.76","2.76","2.76","2.76","2.74","2.74","2.74","2.22","2.22","2.22","3.92","3.92","3.92","2.42","2.42","2.42","3.02","3.02","3.02","2.5","2.5","2.5","3.08","3.08","3.08"
"630","2.92","2.92","2.92","2.62","2.62","2.62","2.94","2.94","2.94","2.6","2.6","2.6","2.72","2.72","2.72","3.76","3.76","3.76","2.34","2.34","2.34","2.36","2.36","2.36","3.18","3.18","3.18","2.36","2.36","2.36"
"640","2.18","2.18","2.18","3.16","3.16","3.16","3.28","3.28","3.28","2.6","2.6","2.6","2.9","2.9","2.9","3.38","3.38","3.38","2.32","2.32","2.32","2.86","2.86","2.86","2.78","2.78","2.78","2.64","2.64","2.64"
"650","2.66","2.66","2.66","3.18","3.18","3.18","3.44","3.44","3.44","2.66","2.66","2.66","2.24","2.24","2.24","3.34","3.34","3.34","2.18","2.18","2.18","2.36","2.36","2.36","2.46","2.46","2.46","3.04","3.04","3.04"
"660","3.1","3.1","3.1","3.6","3.6","3.6","3.02","3.02","3.02","3.18","3.18","3.18","3.12","3.12","3.12","4.42","4.42","4.42","2.86","2.86","2.86","1.96","1.96","1.96","2.84","2.84","2.84","2.9","2.9","2.9"
"670","2.76","2.76","2.76","2.72","2.72","2.72","3.14","3.14","3.14","3.02","3.02","3.02","2.54","2.54","2.54","4.56","4.56","4.56","2.3","2.3","2.3","3.16","3.16","3.16","2.58","2.58","2.58","2.88","2.88","2.88"
"680","2.62","2.62","2.62","2.26","2.26","2.26","3.08","3.08","3.08","3.42","3.42","3.42","3.04","3.04","3.04","4.24","4.24","4.24","2.78","2.78","2.78","3.4","3.4","3.4","2.54","2.54","2.54","2.18","2.18","2.18"
"690","1.7","1.7","1.7","3.32","3.32","3.32","3.92","3.92","3.92","3","3","3","2.5","2.5","2.5","4.18","4.18","4.18","2.18","2.18","2.18","2.9","2.9","2.9","3.06","3.06","3.06","3.36","3.36","3.36"
"700","1.58","1.58","1.58","2.84","2.84","2.84","4.08","4.08","4.08","2.5","2.5","2.5","2.54","2.54","2.54","3.64","3.64","3.64","2.74","2.74","2.74","2.74","2.74","2.74","2.5","2.5","2.5","3.06","3.06","3.06"
"710","2.28","2.28","2.28","3.82","3.82","3.82","3.58","3.58","3.58","3.54","3.54","3.54","1.58","1.58","1.58","4.06","4.06","4.06","2.38","2.38","2.38","2.06","2.06","2.06","1.8","1.8","1.8","1.58","1.58","1.58"
"720","2.8","2.8","2.8","2.64","2.64","2.64","3.44","3.44","3.44","3.8","3.8","3.8","2.16","2.16","2.16","5.06","5.06","5.06","2.6","2.6","2.6","3.62","3.62","3.62","3.26","3.26","3.26","2.46","2.46","2.46"
"730","2.78","2.78","2.78","3.28","3.28","3.28","3.48","3.48","3.48","3.78","3.78","3.78","2.22","2.22","2.22","4.52","4.52","4.52","2.96","2.96","2.96","3.6","3.6","3.6","2.92","2.92","2.92","2.7","2.7","2.7"
"740","2.24","2.24","2.24","3","3","3","4","4","4","3.7","3.7","3.7","1.84","1.84","1.84","4.3","4.3","4.3","2.82","2.82","2.82","2.26","2.26","2.26","2.38","2.38","2.38","2.7","2.7","2.7"
"750","2.24","2.24","2.24","3.42","3.42","3.42","3.66","3.66","3.66","2.68","2.68","2.68","2.92","2.92","2.92","4.24","4.24","4.24","1.74","1.74","1.74","2.2","2.2","2.2","2.68","2.68","2.68","2.9","2.9","2.9"
"760","1.98","1.98","1.98","2.24","2.24","2.24","3.22","3.22","3.22","2.96","2.96","2.96","2.88","2.88","2.88","4.32","4.32","4.32","3.12","3.12","3.12","2.44","2.44","2.44","3.22","3.22","3.22","2.34","2.34","2.34"
"770","2.76","2.76","2.76","3.4","3.4","3.4","3.62","3.62","3.62","2.62","2.62","2.62","3.7","3.7","3.7","4.96","4.96","4.96","3.3","3.3","3.3","2.18","2.18","2.18","3.04","3.04","3.04","2.76","2.76","2.76"
"780","3.26","3.26","3.26","2.9","2.9","2.9","2.9","2.9","2.9","2.98","2.98","2.98","2.56","2.56","2.56","4.84","4.84","4.84","2.28","2.28","2.28","2.72","2.72","2.72","2.4","2.4","2.4","2.58","2.58","2.58"
"790","3.18","3.18","3.18","3.52","3.52","3.52","3.94","3.94","3.94","3.6","3.6","3.6","2.22","2.22","2.22","4.8","4.8","4.8","3.06","3.06","3.06","1.84","1.84","1.84","2.78","2.78","2.78","2.58","2.58","2.58"
"800","2.54","2.54","2.54","2.84","2.84","2.84","4.12","4.12","4.12","3.12","3.12","3.12","2.88","2.88","2.88","5.24","5.24","5.24","1.34","1.34","1.34","2.98","2.98","2.98","2.64","2.64","2.64","2.24","2.24","2.24"
"810","2.14","2.14","2.14","3.1","3.1","3.1","3.56","3.56","3.56","3.04","3.04","3.04","3.04","3.04","3.04","6.12","6.12","6.12","2.92","2.92","2.92","2.26","2.26","2.26","2.38","2.38","2.38","2.84","2.84","2.84"
"820","2.98","2.98","2.98","2.92","2.92","2.92","3.22","3.22","3.22","2.4","2.4","2.4","2.18","2.18","2.18","4.28","4.28","4.28","2.92","2.92","2.92","2.04","2.04","2.04","2.66","2.66","2.66","2.9","2.9","2.9"
"830","2.44","2.44","2.44","2.54","2.54","2.54","4.42","4.42","4.42","3.5","3.5","3.5","2.74","2.74","2.74","4.52","4.52","4.52","3.04","3.04","3.04","3.08","3.08","3.08","2.62","2.62","2.62","2.6","2.6","2.6"
"840","1.96","1.96","1.96","2.88","2.88","2.88","4.16","4.16","4.16","2.96","2.96","2.96","3.24","3.24","3.24","4.24","4.24","4.24","2.24","2.24","2.24","2.58","2.58","2.58","2.1","2.1","2.1","2.94","2.94","2.94"
"850","2.6","2.6","2.6","2.76","2.76","2.76","4.06","4.06","4.06","2.32","2.32","2.32","1.78","1.78","1.78","4.24","4.24","4.24","2.96","2.96","2.96","2.1","2.1","2.1","2.54","2.54","2.54","1.78","1.78","1.78"
"860","2.58","2.58","2.58","2.7","2.7","2.7","4.4","4.4","4.4","3.02","3.02","3.02","1.82","1.82","1.82","5.96","5.96","5.96","3.26","3.26","3.26","3.08","3.08","3.08","2.66","2.66","2.66","2.78","2.78","2.78"
"870","2.72","2.72","2.72","3.22","3.22","3.22","4.66","4.66","4.66","2.96","2.96","2.96","2.64","2.64","2.64","5.22","5.22","5.22","3.06","3.06","3.06","2.44","2.44","2.44","2.38","2.38","2.38","1.98","1.98","1.98"
"880","3.1","3.1","3.1","3.06","3.06","3.06","3.36","3.36","3.36","3.46","3.46","3.46","2.54","2.54","2.54","5.66","5.66","5.66","2.68","2.68","2.68","2.7","2.7","2.7","2.94","2.94","2.94","1.88","1.88","1.88"
"890","2.44","2.44","2.44","2.94","2.94","2.94","3.68","3.68","3.68","3.02","3.02","3.02","3.38","3.38","3.38","6","6","6","3.42","3.42","3.42","2.4","2.4","2.4","2.18","2.18","2.18","1.64","1.64","1.64"
"900","3.5","3.5","3.5","2.56","2.56","2.56","4.26","4.26","4.26","2.9","2.9","2.9","2.02","2.02","2.02","5.5","5.5","5.5","2.68","2.68","2.68","2.32","2.32","2.32","3.08","3.08","3.08","2.22","2.22","2.22"
"910","3.7","3.7","3.7","3.64","3.64","3.64","4.08","4.08","4.08","2.7","2.7","2.7","3.24","3.24","3.24","5.92","5.92","5.92","1.76","1.76","1.76","2.52","2.52","2.52","3.04","3.04","3.04","2.3","2.3","2.3"
"920","2.84","2.84","2.84","3.12","3.12","3.12","3.46","3.46","3.46","2.92","2.92","2.92","2.64","2.64","2.64","6.02","6.02","6.02","2.8","2.8","2.8","2.88","2.88","2.88","2.26","2.26","2.26","3.14","3.14","3.14"
"930","2.92","2.92","2.92","2.88","2.88","2.88","3.88","3.88","3.88","3.72","3.72","3.72","2.04","2.04","2.04","5.18","5.18","5.18","3","3","3","3.64","3.64","3.64","2.74","2.74","2.74","2.4","2.4","2.4"
"940","3.06","3.06","3.06","2.18","2.18","2.18","4.3","4.3","4.3","3.3","3.3","3.3","3","3","3","5.84","5.84","5.84","2.42","2.42","2.42","2.02","2.02","2.02","2.22","2.22","2.22","2.68","2.68","2.68"
"950","2.64","2.64","2.64","3.3","3.3","3.3","5","5","5","2.86","2.86","2.86","2.5","2.5","2.5","5.92","5.92","5.92","2.3","2.3","2.3","2.72","2.72","2.72","3.04","3.04","3.04","2.66","2.66","2.66"
"960","2.8","2.8","2.8","3.04","3.04","3.04","4.96","4.96","4.96","3.66","3.66","3.66","2.16","2.16","2.16","6.12","6.12","6.12","2.72","2.72","2.72","2.34","2.34","2.34","2.94","2.94","2.94","3","3","3"
"970","2.74","2.74","2.74","3.04","3.04","3.04","5.16","5.16","5.16","2.9","2.9","2.9","2.36","2.36","2.36","5.88","5.88","5.88","2.88","2.88","2.88","2.54","2.54","2.54","2.14","2.14","2.14","2.78","2.78","2.78"
"980","3.46","3.46","3.46","1.94","1.94","1.94","3.18","3.18","3.18","2.82","2.82","2.82","2.44","2.44","2.44","6.38","6.38","6.38","2.58","2.58","2.58","3.04","3.04","3.04","2.72","2.72","2.72","2.68","2.68","2.68"
"990","2.24","2.24","2.24","3.26","3.26","3.26","4.68","4.68","4.68","3.26","3.26","3.26","2.28","2.28","2.28","5.6","5.6","5.6","2.9","2.9","2.9","3.04","3.04","3.04","2.82","2.82","2.82","2.86","2.86","2.86"
"1000","2.98","2.98","2.98","2.56","2.56","2.56","5.42","5.42","5.42","3.44","3.44","3.44","2.76","2.76","2.76","6.66","6.66","6.66","3.66","3.66","3.66","2.1","2.1","2.1","3.12","3.12","3.12","3.22","3.22","3.22"
"1010","3.02","3.02","3.02","3.26","3.26","3.26","5.66","5.66","5.66","3.6","3.6","3.6","2.44","2.44","2.44","6.46","6.46","6.46","3.24","3.24","3.24","2.74","2.74","2.74","2.38","2.38","2.38","2.02","2.02","2.02"
"1020","3.92","3.92","3.92","3.12","3.12","3.12","4.82","4.82","4.82","2.94","2.94","2.94","2.7","2.7","2.7","5.86","5.86","5.86","3.6","3.6","3.6","3.1","3.1","3.1","3.52","3.52","3.52","2.84","2.84","2.84"
"1030","3.02","3.02","3.02","3.76","3.76","3.76","5.42","5.42","5.42","3.34","3.34","3.34","3.36","3.36","3.36","5.94","5.94","5.94","2.36","2.36","2.36","3.14","3.14","3.14","3.88","3.88","3.88","3.1","3.1","3.1"
"1040","3.18","3.18","3.18","3.64","3.64","3.64","4.18","4.18","4.18","2.2","2.2","2.2","3.34","3.34","3.34","6.78","6.78","6.78","3.38","3.38","3.38","2.96","2.96","2.96","2.82","2.82","2.82","2.8","2.8","2.8"
"1050","2.64","2.64","2.64","3.68","3.68","3.68","4.98","4.98","4.98","3.36","3.36","3.36","3.14","3.14","3.14","6.46","6.46","6.46","2.52","2.52","2.52","2.86","2.86","2.86","2.7","2.7","2.7","2.86","2.86","2.86"
"1060","2.7","2.7","2.7","3.2","3.2","3.2","4.74","4.74","4.74","3.18","3.18","3.18","2.52","2.52","2.52","6.14","6.14","6.14","2.6","2.6","2.6","2.78","2.78","2.78","2.48","2.48","2.48","3.16","3.16","3.16"
"1070","2.56","2.56","2.56","3.88","3.88","3.88","4.62","4.62","4.62","2.56","2.56","2.56","2.76","2.76","2.76","6.14","6.14","6.14","3.36","3.36","3.36","2.86","2.86","2.86","2.4","2.4","2.4","2.56","2.56","2.56"
"1080","3.84","3.84","3.84","2.78","2.78","2.78","5.84","5.84","5.84","2.68","2.68","2.68","2.16","2.16","2.16","6.06","6.06","6.06","3.68","3.68","3.68","2.58","2.58","2.58","2.78","2.78","2.78","3.04","3.04","3.04"
"1090","3.16","3.16","3.16","2.9","2.9","2.9","5.08","5.08","5.08","3.7","3.7","3.7","3.24","3.24","3.24","7.72","7.72","7.72","3.64","3.64","3.64","3","3","3","2.74","2.74","2.74","2.52","2.52","2.52"
"1100","3.1","3.1","3.1","3.16","3.16","3.16","4.34","4.34","4.34","3.08","3.08","3.08","3.16","3.16","3.16","6.4","6.4","6.4","2.8","2.8","2.8","2.98","2.98","2.98","2.76","2.76","2.76","3.04","3.04","3.04"
"1110","3.3","3.3","3.3","3.24","3.24","3.24","4.52","4.52","4.52","3.3","3.3","3.3","2.18","2.18","2.18","6.58","6.58","6.58","2.54","2.54","2.54","2.94","2.94","2.94","3.6","3.6","3.6","3.08","3.08","3.08"
"1120","2.96","2.96","2.96","3.56","3.56","3.56","5.48","5.48","5.48","2.9","2.9","2.9","1.74","1.74","1.74","6.9","6.9","6.9","2.48","2.48","2.48","3.32","3.32","3.32","2.74","2.74","2.74","2.64","2.64","2.64"
"1130","2.16","2.16","2.16","3.44","3.44","3.44","6.18","6.18","6.18","3.64","3.64","3.64","3.54","3.54","3.54","6.78","6.78","6.78","2.78","2.78","2.78","2.68","2.68","2.68","3.14","3.14","3.14","2.34","2.34","2.34"
"1140","3.06","3.06","3.06","3.84","3.84","3.84","4.6","4.6","4.6","3.48","3.48","3.48","2.26","2.26","2.26","6.5","6.5","6.5","2.94","2.94","2.94","1.58","1.58","1.58","2.66","2.66","2.66","2.64","2.64","2.64"
"1150","2.98","2.98","2.98","3.78","3.78","3.78","5.52","5.52","5.52","2.9","2.9","2.9","2.28","2.28","2.28","7.2","7.2","7.2","2.42","2.42","2.42","2.8","2.8","2.8","2.78","2.78","2.78","1.92","1.92","1.92"
"1160","2.38","2.38","2.38","3.4","3.4","3.4","5.88","5.88","5.88","3.68","3.68","3.68","2.06","2.06","2.06","6.52","6.52","6.52","3.16","3.16","3.16","2.7","2.7","2.7","2.32","2.32","2.32","2.92","2.92","2.92"
"1170","3.3","3.3","3.3","2.82","2.82","2.82","5.7","5.7","5.7","3.02","3.02","3.02","3.16","3.16","3.16","8.74","8.74","8.74","3.4","3.4","3.4","2.92","2.92","2.92","2.38","2.38","2.38","1.88","1.88","1.88"
"1180","2.58","2.58","2.58","2.76","2.76","2.76","5.14","5.14","5.14","3.58","3.58","3.58","2.34","2.34","2.34","7.82","7.82","7.82","3.64","3.64","3.64","2.24","2.24","2.24","2.9","2.9","2.9","2.74","2.74","2.74"
"1190","2.8","2.8","2.8","3.24","3.24","3.24","6.3","6.3","6.3","3.34","3.34","3.34","3.24","3.24","3.24","7.96","7.96","7.96","2.78","2.78","2.78","1.98","1.98","1.98","2.42","2.42","2.42","2.32","2.32","2.32"
"1200","2.44","2.44","2.44","3.68","3.68","3.68","4.4","4.4","4.4","3.68","3.68","3.68","2.88","2.88","2.88","8.22","8.22","8.22","2.72","2.72","2.72","3.2","3.2","3.2","2.88","2.88","2.88","2.58","2.58","2.58"
"1210","2.88","2.88","2.88","4.28","4.28","4.28","5.1","5.1","5.1","3.14","3.14","3.14","1.76","1.76","1.76","6.46","6.46","6.46","2.86","2.86","2.86","3.2","3.2","3.2","3.16","3.16","3.16","2.24","2.24","2.24"
"1220","2.72","2.72","2.72","3.8","3.8","3.8","5.94","5.94","5.94","3.52","3.52","3.52","2.16","2.16","2.16","7.92","7.92","7.92","2.66","2.66","2.66","2.92","2.92","2.92","2.66","2.66","2.66","3.08","3.08","3.08"
"1230","3.08","3.08","3.08","3.64","3.64","3.64","5.5","5.5","5.5","3.56","3.56","3.56","3.02","3.02","3.02","8.2","8.2","8.2","2.82","2.82","2.82","3.34","3.34","3.34","3.74","3.74","3.74","2.56","2.56","2.56"
"1240","2.62","2.62","2.62","3.54","3.54","3.54","6.3","6.3","6.3","3.76","3.76","3.76","2.98","2.98","2.98","7.36","7.36","7.36","2.66","2.66","2.66","2.62","2.62","2.62","3.5","3.5","3.5","2.56","2.56","2.56"
"1250","3.74","3.74","3.74","3.82","3.82","3.82","5.78","5.78","5.78","3.98","3.98","3.98","2.8","2.8","2.8","8.8","8.8","8.8","3.6","3.6","3.6","2.72","2.72","2.72","3.04","3.04","3.04","2.16","2.16","2.16"
"1260","3","3","3","4.42","4.42","4.42","5.08","5.08","5.08","3.66","3.66","3.66","1.62","1.62","1.62","7.28","7.28","7.28","2.32","2.32","2.32","4.46","4.46","4.46","2.72","2.72","2.72","2.62","2.62","2.62"
"1270","3.44","3.44","3.44","3.72","3.72","3.72","5.24","5.24","5.24","4.16","4.16","4.16","2.62","2.62","2.62","7.02","7.02","7.02","2.72","2.72","2.72","3.4","3.4","3.4","4.26","4.26","4.26","2.52","2.52","2.52"
"1280","3.98","3.98","3.98","3.78","3.78","3.78","5.84","5.84","5.84","3.36","3.36","3.36","2.2","2.2","2.2","7.58","7.58","7.58","3.1","3.1","3.1","3.6","3.6","3.6","3.72","3.72","3.72","2.56","2.56","2.56"
"1290","2.52","2.52","2.52","4.48","4.48","4.48","6.46","6.46","6.46","3.52","3.52","3.52","2.86","2.86","2.86","7.66","7.66","7.66","2.98","2.98","2.98","2.34","2.34","2.34","2.52","2.52","2.52","2.26","2.26","2.26"
"1300","3.02","3.02","3.02","4.94","4.94","4.94","5.82","5.82","5.82","3.04","3.04","3.04","3.02","3.02","3.02","8.34","8.34","8.34","2.26","2.26","2.26","2.2","2.2","2.2","4.04","4.04","4.04","3.22","3.22","3.22"
"1310","3.92","3.92","3.92","4.6","4.6","4.6","5.78","5.78","5.78","3.44","3.44","3.44","3.44","3.44","3.44","8.16","8.16","8.16","2.82","2.82","2.82","2.8","2.8","2.8","2.56","2.56","2.56","2.4","2.4","2.4"
"1320","2.54","2.54","2.54","3.4","3.4","3.4","5.96","5.96","5.96","3.82","3.82","3.82","2.7","2.7","2.7","8.66","8.66","8.66","2.42","2.42","2.42","2.9","2.9","2.9","2.94","2.94","2.94","1.6","1.6","1.6"
"1330","3.38","3.38","3.38","5.32","5.32","5.32","5.44","5.44","5.44","3.92","3.92","3.92","2.48","2.48","2.48","9.16","9.16","9.16","2.5","2.5","2.5","3.34","3.34","3.34","2.98","2.98","2.98","3.04","3.04","3.04"
"1340","3.46","3.46","3.46","4.84","4.84","4.84","6.04","6.04","6.04","3.58","3.58","3.58","2.12","2.12","2.12","8.94","8.94","8.94","2.7","2.7","2.7","3.78","3.78","3.78","3.22","3.22","3.22","2.56","2.56","2.56"
"1350","3.14","3.14","3.14","4.72","4.72","4.72","5.08","5.08","5.08","4","4","4","3.04","3.04","3.04","8.14","8.14","8.14","3.24","3.24","3.24","2.7","2.7","2.7","2.68","2.68","2.68","2.82","2.82","2.82"
"1360","3.54","3.54","3.54","4.32","4.32","4.32","5.58","5.58","5.58","4.24","4.24","4.24","3.04","3.04","3.04","8.26","8.26","8.26","3.18","3.18","3.18","3.74","3.74","3.74","2.66","2.66","2.66","3.56","3.56","3.56"
"1370","3.08","3.08","3.08","4.86","4.86","4.86","7.3","7.3","7.3","4.06","4.06","4.06","2.84","2.84","2.84","9.24","9.24","9.24","2.82","2.82","2.82","3.08","3.08","3.08","2.7","2.7","2.7","3.32","3.32","3.32"
"1380","3.34","3.34","3.34","4.76","4.76","4.76","6.1","6.1","6.1","4","4","4","2.24","2.24","2.24","7.96","7.96","7.96","3.54","3.54","3.54","3.52","3.52","3.52","3.32","3.32","3.32","2.3","2.3","2.3"
"1390","3.12","3.12","3.12","4.42","4.42","4.42","6.82","6.82","6.82","3.6","3.6","3.6","2.34","2.34","2.34","8.76","8.76","8.76","2.9","2.9","2.9","3.58","3.58","3.58","2.84","2.84","2.84","2.36","2.36","2.36"
"1400","3.5","3.5","3.5","4.84","4.84","4.84","5.16","5.16","5.16","2.96","2.96","2.96","2.92","2.92","2.92","8.12","8.12","8.12","2.74","2.74","2.74","3.88","3.88","3.88","3.32","3.32","3.32","2.72","2.72","2.72"
"1410","3.02","3.02","3.02","5.26","5.26","5.26","5.62","5.62","5.62","3.3","3.3","3.3","2.56","2.56","2.56","9.72","9.72","9.72","3.34","3.34","3.34","2.8","2.8","2.8","2.36","2.36","2.36","2.52","2.52","2.52"
"1420","3.42","3.42","3.42","4.86","4.86","4.86","6.26","6.26","6.26","4.66","4.66","4.66","3.26","3.26","3.26","8.66","8.66","8.66","2.84","2.84","2.84","2.52","2.52","2.52","2.64","2.64","2.64","2.82","2.82","2.82"
"1430","2.86","2.86","2.86","5.3","5.3","5.3","6.52","6.52","6.52","3.6","3.6","3.6","2.52","2.52","2.52","9.22","9.22","9.22","3.08","3.08","3.08","2.6","2.6","2.6","3.56","3.56","3.56","2.6","2.6","2.6"
"1440","3.36","3.36","3.36","4.66","4.66","4.66","6.44","6.44","6.44","4.3","4.3","4.3","3.26","3.26","3.26","8.44","8.44","8.44","3.28","3.28","3.28","4","4","4","3.1","3.1","3.1","2.74","2.74","2.74"
"1450","3.36","3.36","3.36","4.56","4.56","4.56","5.88","5.88","5.88","3.8","3.8","3.8","3.64","3.64","3.64","9.26","9.26","9.26","2.86","2.86","2.86","3.14","3.14","3.14","2.68","2.68","2.68","2.22","2.22","2.22"
"1460","2.48","2.48","2.48","6.28","6.28","6.28","5.8","5.8","5.8","4.64","4.64","4.64","2.76","2.76","2.76","9.86","9.86","9.86","2.54","2.54","2.54","2.98","2.98","2.98","3.9","3.9","3.9","2.32","2.32","2.32"
"1470","1.76","1.76","1.76","5.32","5.32","5.32","6.64","6.64","6.64","4.68","4.68","4.68","3.46","3.46","3.46","10.68","10.68","10.68","2.38","2.38","2.38","3.32","3.32","3.32","3.56","3.56","3.56","2.74","2.74","2.74"
"1480","3.04","3.04","3.04","4.98","4.98","4.98","6.78","6.78","6.78","4.86","4.86","4.86","2.86","2.86","2.86","8.98","8.98","8.98","2.56","2.56","2.56","2.56","2.56","2.56","2.4","2.4","2.4","2.64","2.64","2.64"
"1490","2.62","2.62","2.62","4.56","4.56","4.56","7.4","7.4","7.4","5.04","5.04","5.04","2.38","2.38","2.38","9.64","9.64","9.64","1.9","1.9","1.9","2.3","2.3","2.3","2.72","2.72","2.72","2.9","2.9","2.9"
"1500","2.4","2.4","2.4","5.22","5.22","5.22","6.14","6.14","6.14","4.66","4.66","4.66","3.44","3.44","3.44","9.06","9.06","9.06","2.72","2.72","2.72","2.92","2.92","2.92","3.46","3.46","3.46","2.16","2.16","2.16"
"1510","3.14","3.14","3.14","5.78","5.78","5.78","7.02","7.02","7.02","4.66","4.66","4.66","2","2","2","9.26","9.26","9.26","3.12","3.12","3.12","2.76","2.76","2.76","2.58","2.58","2.58","2.08","2.08","2.08"
"1520","2.24","2.24","2.24","6.18","6.18","6.18","7.46","7.46","7.46","4.78","4.78","4.78","3.18","3.18","3.18","9.66","9.66","9.66","2.3","2.3","2.3","2.92","2.92","2.92","3.2","3.2","3.2","3.26","3.26","3.26"

==> procgen/logs/ppo_large-20230807-090117-hard-success.csv <==
"Step","ppo_large-20230807-090117-s08 - episode_success","ppo_large-20230807-090117-s08 - episode_success__MIN","ppo_large-20230807-090117-s08 - episode_success__MAX","ppo_large-20230807-090117-s09 - episode_success","ppo_large-20230807-090117-s09 - episode_success__MIN","ppo_large-20230807-090117-s09 - episode_success__MAX","ppo_large-20230807-090117-s04 - episode_success","ppo_large-20230807-090117-s04 - episode_success__MIN","ppo_large-20230807-090117-s04 - episode_success__MAX","ppo_large-20230807-090117-s07 - episode_success","ppo_large-20230807-090117-s07 - episode_success__MIN","ppo_large-20230807-090117-s07 - episode_success__MAX","ppo_large-20230807-090117-s06 - episode_success","ppo_large-20230807-090117-s06 - episode_success__MIN","ppo_large-20230807-090117-s06 - episode_success__MAX","ppo_large-20230807-090117-s05 - episode_success","ppo_large-20230807-090117-s05 - episode_success__MIN","ppo_large-20230807-090117-s05 - episode_success__MAX","ppo_large-20230807-090117-s02 - episode_success","ppo_large-20230807-090117-s02 - episode_success__MIN","ppo_large-20230807-090117-s02 - episode_success__MAX","ppo_large-20230807-090117-s01 - episode_success","ppo_large-20230807-090117-s01 - episode_success__MIN","ppo_large-20230807-090117-s01 - episode_success__MAX","ppo_large-20230807-090117-s03 - episode_success","ppo_large-20230807-090117-s03 - episode_success__MIN","ppo_large-20230807-090117-s03 - episode_success__MAX","ppo_large-20230807-090117-s00 - episode_success","ppo_large-20230807-090117-s00 - episode_success__MIN","ppo_large-20230807-090117-s00 - episode_success__MAX"
"10","0.1","0.1","0.1","0.12","0.12","0.12","0.2","0.2","0.2","0.18","0.18","0.18","0.24","0.24","0.24","0.19","0.19","0.19","0.18","0.18","0.18","0.12","0.12","0.12","0.22","0.22","0.22","0.23","0.23","0.23"
"20","0.15","0.15","0.15","0.15","0.15","0.15","0.14","0.14","0.14","0.13","0.13","0.13","0.22","0.22","0.22","0.18","0.18","0.18","0.09","0.09","0.09","0.24","0.24","0.24","0.17","0.17","0.17","0.13","0.13","0.13"
"30","0.19","0.19","0.19","0.14","0.14","0.14","0.19","0.19","0.19","0.16","0.16","0.16","0.18","0.18","0.18","0.14","0.14","0.14","0.24","0.24","0.24","0.23","0.23","0.23","0.15","0.15","0.15","0.21","0.21","0.21"
"40","0.18","0.18","0.18","0.11","0.11","0.11","0.13","0.13","0.13","0.18","0.18","0.18","0.16","0.16","0.16","0.18","0.18","0.18","0.23","0.23","0.23","0.16","0.16","0.16","0.1","0.1","0.1","0.14","0.14","0.14"
"50","0.16","0.16","0.16","0.13","0.13","0.13","0.17","0.17","0.17","0.18","0.18","0.18","0.19","0.19","0.19","0.19","0.19","0.19","0.21","0.21","0.21","0.25","0.25","0.25","0.25","0.25","0.25","0.13","0.13","0.13"
"60","0.11","0.11","0.11","0.1","0.1","0.1","0.18","0.18","0.18","0.18","0.18","0.18","0.22","0.22","0.22","0.16","0.16","0.16","0.2","0.2","0.2","0.21","0.21","0.21","0.17","0.17","0.17","0.15","0.15","0.15"
"70","0.15","0.15","0.15","0.14","0.14","0.14","0.13","0.13","0.13","0.14","0.14","0.14","0.12","0.12","0.12","0.14","0.14","0.14","0.16","0.16","0.16","0.16","0.16","0.16","0.23","0.23","0.23","0.1","0.1","0.1"
"80","0.24","0.24","0.24","0.15","0.15","0.15","0.15","0.15","0.15","0.14","0.14","0.14","0.16","0.16","0.16","0.1","0.1","0.1","0.26","0.26","0.26","0.18","0.18","0.18","0.23","0.23","0.23","0.12","0.12","0.12"
"90","0.18","0.18","0.18","0.15","0.15","0.15","0.14","0.14","0.14","0.13","0.13","0.13","0.14","0.14","0.14","0.14","0.14","0.14","0.23","0.23","0.23","0.17","0.17","0.17","0.16","0.16","0.16","0.19","0.19","0.19"
"100","0.13","0.13","0.13","0.15","0.15","0.15","0.09","0.09","0.09","0.17","0.17","0.17","0.15","0.15","0.15","0.08","0.08","0.08","0.24","0.24","0.24","0.2","0.2","0.2","0.15","0.15","0.15","0.14","0.14","0.14"
"110","0.15","0.15","0.15","0.12","0.12","0.12","0.14","0.14","0.14","0.22","0.22","0.22","0.15","0.15","0.15","0.12","0.12","0.12","0.16","0.16","0.16","0.28","0.28","0.28","0.11","0.11","0.11","0.24","0.24","0.24"
"120","0.14","0.14","0.14","0.15","0.15","0.15","0.09","0.09","0.09","0.13","0.13","0.13","0.1","0.1","0.1","0.13","0.13","0.13","0.15","0.15","0.15","0.2","0.2","0.2","0.19","0.19","0.19","0.16","0.16","0.16"
"130","0.16","0.16","0.16","0.24","0.24","0.24","0.2","0.2","0.2","0.13","0.13","0.13","0.16","0.16","0.16","0.08","0.08","0.08","0.15","0.15","0.15","0.14","0.14","0.14","0.1","0.1","0.1","0.18","0.18","0.18"
"140","0.14","0.14","0.14","0.21","0.21","0.21","0.13","0.13","0.13","0.15","0.15","0.15","0.1","0.1","0.1","0.26","0.26","0.26","0.16","0.16","0.16","0.15","0.15","0.15","0.12","0.12","0.12","0.27","0.27","0.27"
"150","0.14","0.14","0.14","0.14","0.14","0.14","0.18","0.18","0.18","0.13","0.13","0.13","0.12","0.12","0.12","0.11","0.11","0.11","0.13","0.13","0.13","0.15","0.15","0.15","0.18","0.18","0.18","0.25","0.25","0.25"
"160","0.19","0.19","0.19","0.05","0.05","0.05","0.16","0.16","0.16","0.19","0.19","0.19","0.19","0.19","0.19","0.1","0.1","0.1","0.09","0.09","0.09","0.21","0.21","0.21","0.14","0.14","0.14","0.12","0.12","0.12"
"170","0.18","0.18","0.18","0.12","0.12","0.12","0.16","0.16","0.16","0.17","0.17","0.17","0.17","0.17","0.17","0.12","0.12","0.12","0.17","0.17","0.17","0.09","0.09","0.09","0.15","0.15","0.15","0.12","0.12","0.12"
"180","0.14","0.14","0.14","0.13","0.13","0.13","0.16","0.16","0.16","0.11","0.11","0.11","0.16","0.16","0.16","0.17","0.17","0.17","0.19","0.19","0.19","0.15","0.15","0.15","0.17","0.17","0.17","0.12","0.12","0.12"
"190","0.08","0.08","0.08","0.14","0.14","0.14","0.14","0.14","0.14","0.12","0.12","0.12","0.19","0.19","0.19","0.12","0.12","0.12","0.13","0.13","0.13","0.13","0.13","0.13","0.16","0.16","0.16","0.07","0.07","0.07"
"200","0.18","0.18","0.18","0.16","0.16","0.16","0.11","0.11","0.11","0.18","0.18","0.18","0.19","0.19","0.19","0.18","0.18","0.18","0.23","0.23","0.23","0.16","0.16","0.16","0.2","0.2","0.2","0.08","0.08","0.08"
"210","0.16","0.16","0.16","0.15","0.15","0.15","0.17","0.17","0.17","0.2","0.2","0.2","0.15","0.15","0.15","0.2","0.2","0.2","0.15","0.15","0.15","0.14","0.14","0.14","0.15","0.15","0.15","0.22","0.22","0.22"
"220","0.09","0.09","0.09","0.19","0.19","0.19","0.2","0.2","0.2","0.11","0.11","0.11","0.13","0.13","0.13","0.14","0.14","0.14","0.16","0.16","0.16","0.2","0.2","0.2","0.15","0.15","0.15","0.22","0.22","0.22"
"230","0.12","0.12","0.12","0.18","0.18","0.18","0.16","0.16","0.16","0.15","0.15","0.15","0.15","0.15","0.15","0.21","0.21","0.21","0.17","0.17","0.17","0.13","0.13","0.13","0.16","0.16","0.16","0.16","0.16","0.16"
"240","0.18","0.18","0.18","0.08","0.08","0.08","0.11","0.11","0.11","0.2","0.2","0.2","0.14","0.14","0.14","0.14","0.14","0.14","0.17","0.17","0.17","0.1","0.1","0.1","0.17","0.17","0.17","0.2","0.2","0.2"
"250","0.18","0.18","0.18","0.12","0.12","0.12","0.13","0.13","0.13","0.17","0.17","0.17","0.11","0.11","0.11","0.2","0.2","0.2","0.16","0.16","0.16","0.17","0.17","0.17","0.13","0.13","0.13","0.13","0.13","0.13"
"260","0.19","0.19","0.19","0.14","0.14","0.14","0.23","0.23","0.23","0.18","0.18","0.18","0.15","0.15","0.15","0.11","0.11","0.11","0.15","0.15","0.15","0.12","0.12","0.12","0.14","0.14","0.14","0.12","0.12","0.12"
"270","0.08","0.08","0.08","0.1","0.1","0.1","0.15","0.15","0.15","0.11","0.11","0.11","0.16","0.16","0.16","0.17","0.17","0.17","0.13","0.13","0.13","0.14","0.14","0.14","0.25","0.25","0.25","0.08","0.08","0.08"
"280","0.16","0.16","0.16","0.13","0.13","0.13","0.23","0.23","0.23","0.22","0.22","0.22","0.14","0.14","0.14","0.11","0.11","0.11","0.12","0.12","0.12","0.15","0.15","0.15","0.18","0.18","0.18","0.19","0.19","0.19"
"290","0.12","0.12","0.12","0.14","0.14","0.14","0.13","0.13","0.13","0.15","0.15","0.15","0.14","0.14","0.14","0.23","0.23","0.23","0.16","0.16","0.16","0.17","0.17","0.17","0.13","0.13","0.13","0.19","0.19","0.19"
"300","0.21","0.21","0.21","0.16","0.16","0.16","0.2","0.2","0.2","0.18","0.18","0.18","0.15","0.15","0.15","0.2","0.2","0.2","0.19","0.19","0.19","0.15","0.15","0.15","0.25","0.25","0.25","0.19","0.19","0.19"
"310","0.21","0.21","0.21","0.23","0.23","0.23","0.15","0.15","0.15","0.19","0.19","0.19","0.15","0.15","0.15","0.18","0.18","0.18","0.13","0.13","0.13","0.15","0.15","0.15","0.13","0.13","0.13","0.2","0.2","0.2"
"320","0.12","0.12","0.12","0.14","0.14","0.14","0.14","0.14","0.14","0.09","0.09","0.09","0.09","0.09","0.09","0.21","0.21","0.21","0.16","0.16","0.16","0.21","0.21","0.21","0.1","0.1","0.1","0.2","0.2","0.2"
"330","0.18","0.18","0.18","0.16","0.16","0.16","0.17","0.17","0.17","0.11","0.11","0.11","0.18","0.18","0.18","0.24","0.24","0.24","0.15","0.15","0.15","0.17","0.17","0.17","0.1","0.1","0.1","0.21","0.21","0.21"
"340","0.11","0.11","0.11","0.14","0.14","0.14","0.08","0.08","0.08","0.13","0.13","0.13","0.19","0.19","0.19","0.19","0.19","0.19","0.2","0.2","0.2","0.15","0.15","0.15","0.16","0.16","0.16","0.09","0.09","0.09"
"350","0.14","0.14","0.14","0.14","0.14","0.14","0.09","0.09","0.09","0.16","0.16","0.16","0.18","0.18","0.18","0.19","0.19","0.19","0.13","0.13","0.13","0.19","0.19","0.19","0.15","0.15","0.15","0.09","0.09","0.09"
"360","0.12","0.12","0.12","0.21","0.21","0.21","0.11","0.11","0.11","0.24","0.24","0.24","0.14","0.14","0.14","0.14","0.14","0.14","0.25","0.25","0.25","0.2","0.2","0.2","0.15","0.15","0.15","0.1","0.1","0.1"
"370","0.21","0.21","0.21","0.12","0.12","0.12","0.18","0.18","0.18","0.14","0.14","0.14","0.12","0.12","0.12","0.2","0.2","0.2","0.17","0.17","0.17","0.14","0.14","0.14","0.16","0.16","0.16","0.22","0.22","0.22"
"380","0.16","0.16","0.16","0.15","0.15","0.15","0.17","0.17","0.17","0.16","0.16","0.16","0.23","0.23","0.23","0.2","0.2","0.2","0.19","0.19","0.19","0.17","0.17","0.17","0.15","0.15","0.15","0.13","0.13","0.13"
"390","0.16","0.16","0.16","0.14","0.14","0.14","0.15","0.15","0.15","0.09","0.09","0.09","0.11","0.11","0.11","0.17","0.17","0.17","0.16","0.16","0.16","0.19","0.19","0.19","0.14","0.14","0.14","0.1","0.1","0.1"
"400","0.1","0.1","0.1","0.16","0.16","0.16","0.14","0.14","0.14","0.21","0.21","0.21","0.19","0.19","0.19","0.18","0.18","0.18","0.2","0.2","0.2","0.18","0.18","0.18","0.18","0.18","0.18","0.17","0.17","0.17"
"410","0.14","0.14","0.14","0.12","0.12","0.12","0.21","0.21","0.21","0.14","0.14","0.14","0.09","0.09","0.09","0.2","0.2","0.2","0.17","0.17","0.17","0.15","0.15","0.15","0.11","0.11","0.11","0.2","0.2","0.2"
"420","0.1","0.1","0.1","0.13","0.13","0.13","0.12","0.12","0.12","0.18","0.18","0.18","0.22","0.22","0.22","0.17","0.17","0.17","0.2","0.2","0.2","0.15","0.15","0.15","0.17","0.17","0.17","0.2","0.2","0.2"
"430","0.16","0.16","0.16","0.16","0.16","0.16","0.16","0.16","0.16","0.09","0.09","0.09","0.21","0.21","0.21","0.2","0.2","0.2","0.18","0.18","0.18","0.16","0.16","0.16","0.22","0.22","0.22","0.17","0.17","0.17"
"440","0.18","0.18","0.18","0.1","0.1","0.1","0.13","0.13","0.13","0.19","0.19","0.19","0.21","0.21","0.21","0.21","0.21","0.21","0.22","0.22","0.22","0.12","0.12","0.12","0.1","0.1","0.1","0.09","0.09","0.09"
"450","0.22","0.22","0.22","0.09","0.09","0.09","0.17","0.17","0.17","0.24","0.24","0.24","0.18","0.18","0.18","0.17","0.17","0.17","0.18","0.18","0.18","0.16","0.16","0.16","0.07","0.07","0.07","0.16","0.16","0.16"
"460","0.2","0.2","0.2","0.1","0.1","0.1","0.18","0.18","0.18","0.22","0.22","0.22","0.15","0.15","0.15","0.1","0.1","0.1","0.18","0.18","0.18","0.15","0.15","0.15","0.1","0.1","0.1","0.13","0.13","0.13"
"470","0.11","0.11","0.11","0.2","0.2","0.2","0.24","0.24","0.24","0.19","0.19","0.19","0.22","0.22","0.22","0.29","0.29","0.29","0.14","0.14","0.14","0.24","0.24","0.24","0.18","0.18","0.18","0.16","0.16","0.16"
"480","0.14","0.14","0.14","0.17","0.17","0.17","0.16","0.16","0.16","0.13","0.13","0.13","0.13","0.13","0.13","0.23","0.23","0.23","0.18","0.18","0.18","0.18","0.18","0.18","0.19","0.19","0.19","0.17","0.17","0.17"
"490","0.15","0.15","0.15","0.18","0.18","0.18","0.23","0.23","0.23","0.18","0.18","0.18","0.16","0.16","0.16","0.2","0.2","0.2","0.22","0.22","0.22","0.17","0.17","0.17","0.12","0.12","0.12","0.14","0.14","0.14"
"500","0.14","0.14","0.14","0.13","0.13","0.13","0.17","0.17","0.17","0.15","0.15","0.15","0.16","0.16","0.16","0.32","0.32","0.32","0.15","0.15","0.15","0.15","0.15","0.15","0.21","0.21","0.21","0.22","0.22","0.22"
"510","0.14","0.14","0.14","0.15","0.15","0.15","0.23","0.23","0.23","0.26","0.26","0.26","0.17","0.17","0.17","0.26","0.26","0.26","0.1","0.1","0.1","0.21","0.21","0.21","0.13","0.13","0.13","0.14","0.14","0.14"
"520","0.11","0.11","0.11","0.14","0.14","0.14","0.14","0.14","0.14","0.2","0.2","0.2","0.17","0.17","0.17","0.23","0.23","0.23","0.15","0.15","0.15","0.13","0.13","0.13","0.23","0.23","0.23","0.12","0.12","0.12"
"530","0.19","0.19","0.19","0.14","0.14","0.14","0.11","0.11","0.11","0.11","0.11","0.11","0.12","0.12","0.12","0.26","0.26","0.26","0.23","0.23","0.23","0.17","0.17","0.17","0.17","0.17","0.17","0.22","0.22","0.22"
"540","0.15","0.15","0.15","0.2","0.2","0.2","0.09","0.09","0.09","0.15","0.15","0.15","0.23","0.23","0.23","0.16","0.16","0.16","0.15","0.15","0.15","0.2","0.2","0.2","0.15","0.15","0.15","0.25","0.25","0.25"
"550","0.18","0.18","0.18","0.18","0.18","0.18","0.19","0.19","0.19","0.16","0.16","0.16","0.16","0.16","0.16","0.17","0.17","0.17","0.19","0.19","0.19","0.2","0.2","0.2","0.14","0.14","0.14","0.17","0.17","0.17"
"560","0.16","0.16","0.16","0.22","0.22","0.22","0.15","0.15","0.15","0.18","0.18","0.18","0.2","0.2","0.2","0.17","0.17","0.17","0.11","0.11","0.11","0.22","0.22","0.22","0.28","0.28","0.28","0.17","0.17","0.17"
"570","0.21","0.21","0.21","0.18","0.18","0.18","0.29","0.29","0.29","0.16","0.16","0.16","0.21","0.21","0.21","0.27","0.27","0.27","0.2","0.2","0.2","0.21","0.21","0.21","0.22","0.22","0.22","0.2","0.2","0.2"
"580","0.15","0.15","0.15","0.15","0.15","0.15","0.23","0.23","0.23","0.17","0.17","0.17","0.21","0.21","0.21","0.24","0.24","0.24","0.2","0.2","0.2","0.18","0.18","0.18","0.24","0.24","0.24","0.17","0.17","0.17"
"590","0.17","0.17","0.17","0.16","0.16","0.16","0.18","0.18","0.18","0.14","0.14","0.14","0.1","0.1","0.1","0.29","0.29","0.29","0.16","0.16","0.16","0.16","0.16","0.16","0.19","0.19","0.19","0.15","0.15","0.15"
"600","0.18","0.18","0.18","0.09","0.09","0.09","0.16","0.16","0.16","0.2","0.2","0.2","0.21","0.21","0.21","0.18","0.18","0.18","0.11","0.11","0.11","0.19","0.19","0.19","0.21","0.21","0.21","0.16","0.16","0.16"
"610","0.17","0.17","0.17","0.2","0.2","0.2","0.14","0.14","0.14","0.14","0.14","0.14","0.2","0.2","0.2","0.26","0.26","0.26","0.12","0.12","0.12","0.21","0.21","0.21","0.12","0.12","0.12","0.19","0.19","0.19"
"620","0.19","0.19","0.19","0.17","0.17","0.17","0.2","0.2","0.2","0.14","0.14","0.14","0.13","0.13","0.13","0.25","0.25","0.25","0.13","0.13","0.13","0.19","0.19","0.19","0.15","0.15","0.15","0.19","0.19","0.19"
"630","0.17","0.17","0.17","0.18","0.18","0.18","0.21","0.21","0.21","0.15","0.15","0.15","0.18","0.18","0.18","0.23","0.23","0.23","0.11","0.11","0.11","0.13","0.13","0.13","0.21","0.21","0.21","0.14","0.14","0.14"
"640","0.1","0.1","0.1","0.18","0.18","0.18","0.24","0.24","0.24","0.14","0.14","0.14","0.19","0.19","0.19","0.21","0.21","0.21","0.14","0.14","0.14","0.18","0.18","0.18","0.16","0.16","0.16","0.15","0.15","0.15"
"650","0.15","0.15","0.15","0.21","0.21","0.21","0.19","0.19","0.19","0.16","0.16","0.16","0.1","0.1","0.1","0.22","0.22","0.22","0.12","0.12","0.12","0.13","0.13","0.13","0.16","0.16","0.16","0.19","0.19","0.19"
"660","0.2","0.2","0.2","0.23","0.23","0.23","0.2","0.2","0.2","0.2","0.2","0.2","0.19","0.19","0.19","0.31","0.31","0.31","0.17","0.17","0.17","0.11","0.11","0.11","0.17","0.17","0.17","0.18","0.18","0.18"
"670","0.18","0.18","0.18","0.17","0.17","0.17","0.19","0.19","0.19","0.18","0.18","0.18","0.17","0.17","0.17","0.3","0.3","0.3","0.15","0.15","0.15","0.19","0.19","0.19","0.17","0.17","0.17","0.19","0.19","0.19"
"680","0.16","0.16","0.16","0.13","0.13","0.13","0.21","0.21","0.21","0.22","0.22","0.22","0.2","0.2","0.2","0.27","0.27","0.27","0.17","0.17","0.17","0.23","0.23","0.23","0.17","0.17","0.17","0.14","0.14","0.14"
"690","0.1","0.1","0.1","0.22","0.22","0.22","0.26","0.26","0.26","0.2","0.2","0.2","0.14","0.14","0.14","0.26","0.26","0.26","0.13","0.13","0.13","0.19","0.19","0.19","0.2","0.2","0.2","0.22","0.22","0.22"
"700","0.09","0.09","0.09","0.16","0.16","0.16","0.27","0.27","0.27","0.15","0.15","0.15","0.17","0.17","0.17","0.22","0.22","0.22","0.16","0.16","0.16","0.18","0.18","0.18","0.13","0.13","0.13","0.18","0.18","0.18"
"710","0.13","0.13","0.13","0.25","0.25","0.25","0.23","0.23","0.23","0.22","0.22","0.22","0.07","0.07","0.07","0.26","0.26","0.26","0.14","0.14","0.14","0.11","0.11","0.11","0.08","0.08","0.08","0.07","0.07","0.07"
"720","0.17","0.17","0.17","0.17","0.17","0.17","0.23","0.23","0.23","0.26","0.26","0.26","0.13","0.13","0.13","0.33","0.33","0.33","0.18","0.18","0.18","0.24","0.24","0.24","0.2","0.2","0.2","0.15","0.15","0.15"
"730","0.19","0.19","0.19","0.22","0.22","0.22","0.21","0.21","0.21","0.26","0.26","0.26","0.14","0.14","0.14","0.31","0.31","0.31","0.18","0.18","0.18","0.26","0.26","0.26","0.18","0.18","0.18","0.17","0.17","0.17"
"740","0.13","0.13","0.13","0.18","0.18","0.18","0.26","0.26","0.26","0.24","0.24","0.24","0.09","0.09","0.09","0.28","0.28","0.28","0.18","0.18","0.18","0.12","0.12","0.12","0.14","0.14","0.14","0.18","0.18","0.18"
"750","0.15","0.15","0.15","0.22","0.22","0.22","0.22","0.22","0.22","0.17","0.17","0.17","0.18","0.18","0.18","0.25","0.25","0.25","0.1","0.1","0.1","0.13","0.13","0.13","0.18","0.18","0.18","0.18","0.18","0.18"
"760","0.11","0.11","0.11","0.12","0.12","0.12","0.19","0.19","0.19","0.2","0.2","0.2","0.19","0.19","0.19","0.3","0.3","0.3","0.21","0.21","0.21","0.15","0.15","0.15","0.2","0.2","0.2","0.15","0.15","0.15"
"770","0.17","0.17","0.17","0.2","0.2","0.2","0.24","0.24","0.24","0.16","0.16","0.16","0.27","0.27","0.27","0.33","0.33","0.33","0.22","0.22","0.22","0.12","0.12","0.12","0.2","0.2","0.2","0.19","0.19","0.19"
"780","0.22","0.22","0.22","0.17","0.17","0.17","0.17","0.17","0.17","0.2","0.2","0.2","0.17","0.17","0.17","0.32","0.32","0.32","0.14","0.14","0.14","0.15","0.15","0.15","0.16","0.16","0.16","0.19","0.19","0.19"
"790","0.22","0.22","0.22","0.24","0.24","0.24","0.26","0.26","0.26","0.24","0.24","0.24","0.12","0.12","0.12","0.31","0.31","0.31","0.2","0.2","0.2","0.1","0.1","0.1","0.17","0.17","0.17","0.16","0.16","0.16"
"800","0.13","0.13","0.13","0.18","0.18","0.18","0.28","0.28","0.28","0.19","0.19","0.19","0.17","0.17","0.17","0.35","0.35","0.35","0.06","0.06","0.06","0.18","0.18","0.18","0.15","0.15","0.15","0.14","0.14","0.14"
"810","0.11","0.11","0.11","0.19","0.19","0.19","0.24","0.24","0.24","0.21","0.21","0.21","0.19","0.19","0.19","0.42","0.42","0.42","0.19","0.19","0.19","0.15","0.15","0.15","0.15","0.15","0.15","0.19","0.19","0.19"
"820","0.19","0.19","0.19","0.17","0.17","0.17","0.21","0.21","0.21","0.13","0.13","0.13","0.12","0.12","0.12","0.27","0.27","0.27","0.19","0.19","0.19","0.11","0.11","0.11","0.13","0.13","0.13","0.18","0.18","0.18"
"830","0.16","0.16","0.16","0.15","0.15","0.15","0.31","0.31","0.31","0.22","0.22","0.22","0.16","0.16","0.16","0.31","0.31","0.31","0.18","0.18","0.18","0.19","0.19","0.19","0.16","0.16","0.16","0.17","0.17","0.17"
"840","0.09","0.09","0.09","0.19","0.19","0.19","0.28","0.28","0.28","0.18","0.18","0.18","0.21","0.21","0.21","0.27","0.27","0.27","0.09","0.09","0.09","0.16","0.16","0.16","0.12","0.12","0.12","0.21","0.21","0.21"
"850","0.15","0.15","0.15","0.16","0.16","0.16","0.25","0.25","0.25","0.15","0.15","0.15","0.1","0.1","0.1","0.25","0.25","0.25","0.2","0.2","0.2","0.14","0.14","0.14","0.17","0.17","0.17","0.08","0.08","0.08"
"860","0.15","0.15","0.15","0.16","0.16","0.16","0.3","0.3","0.3","0.18","0.18","0.18","0.11","0.11","0.11","0.41","0.41","0.41","0.2","0.2","0.2","0.22","0.22","0.22","0.17","0.17","0.17","0.17","0.17","0.17"
"870","0.19","0.19","0.19","0.22","0.22","0.22","0.32","0.32","0.32","0.2","0.2","0.2","0.15","0.15","0.15","0.36","0.36","0.36","0.19","0.19","0.19","0.15","0.15","0.15","0.14","0.14","0.14","0.13","0.13","0.13"
"880","0.19","0.19","0.19","0.19","0.19","0.19","0.2","0.2","0.2","0.23","0.23","0.23","0.16","0.16","0.16","0.37","0.37","0.37","0.15","0.15","0.15","0.16","0.16","0.16","0.18","0.18","0.18","0.1","0.1","0.1"
"890","0.14","0.14","0.14","0.17","0.17","0.17","0.23","0.23","0.23","0.2","0.2","0.2","0.21","0.21","0.21","0.4","0.4","0.4","0.21","0.21","0.21","0.15","0.15","0.15","0.14","0.14","0.14","0.08","0.08","0.08"
"900","0.22","0.22","0.22","0.13","0.13","0.13","0.31","0.31","0.31","0.19","0.19","0.19","0.12","0.12","0.12","0.35","0.35","0.35","0.15","0.15","0.15","0.13","0.13","0.13","0.21","0.21","0.21","0.14","0.14","0.14"
"910","0.24","0.24","0.24","0.25","0.25","0.25","0.26","0.26","0.26","0.19","0.19","0.19","0.21","0.21","0.21","0.42","0.42","0.42","0.07","0.07","0.07","0.15","0.15","0.15","0.2","0.2","0.2","0.13","0.13","0.13"
"920","0.21","0.21","0.21","0.2","0.2","0.2","0.2","0.2","0.2","0.19","0.19","0.19","0.17","0.17","0.17","0.4","0.4","0.4","0.17","0.17","0.17","0.17","0.17","0.17","0.13","0.13","0.13","0.2","0.2","0.2"
"930","0.18","0.18","0.18","0.18","0.18","0.18","0.25","0.25","0.25","0.25","0.25","0.25","0.11","0.11","0.11","0.35","0.35","0.35","0.19","0.19","0.19","0.25","0.25","0.25","0.15","0.15","0.15","0.15","0.15","0.15"
"940","0.19","0.19","0.19","0.12","0.12","0.12","0.29","0.29","0.29","0.21","0.21","0.21","0.19","0.19","0.19","0.39","0.39","0.39","0.13","0.13","0.13","0.1","0.1","0.1","0.13","0.13","0.13","0.17","0.17","0.17"
"950","0.15","0.15","0.15","0.23","0.23","0.23","0.36","0.36","0.36","0.17","0.17","0.17","0.16","0.16","0.16","0.4","0.4","0.4","0.13","0.13","0.13","0.16","0.16","0.16","0.23","0.23","0.23","0.17","0.17","0.17"
"960","0.19","0.19","0.19","0.2","0.2","0.2","0.36","0.36","0.36","0.25","0.25","0.25","0.13","0.13","0.13","0.42","0.42","0.42","0.17","0.17","0.17","0.13","0.13","0.13","0.2","0.2","0.2","0.2","0.2","0.2"
"970","0.17","0.17","0.17","0.2","0.2","0.2","0.36","0.36","0.36","0.18","0.18","0.18","0.14","0.14","0.14","0.39","0.39","0.39","0.17","0.17","0.17","0.15","0.15","0.15","0.12","0.12","0.12","0.17","0.17","0.17"
"980","0.22","0.22","0.22","0.11","0.11","0.11","0.2","0.2","0.2","0.16","0.16","0.16","0.14","0.14","0.14","0.44","0.44","0.44","0.12","0.12","0.12","0.18","0.18","0.18","0.17","0.17","0.17","0.14","0.14","0.14"
"990","0.13","0.13","0.13","0.21","0.21","0.21","0.31","0.31","0.31","0.23","0.23","0.23","0.13","0.13","0.13","0.37","0.37","0.37","0.18","0.18","0.18","0.21","0.21","0.21","0.18","0.18","0.18","0.18","0.18","0.18"
"1000","0.18","0.18","0.18","0.16","0.16","0.16","0.38","0.38","0.38","0.23","0.23","0.23","0.16","0.16","0.16","0.48","0.48","0.48","0.23","0.23","0.23","0.14","0.14","0.14","0.19","0.19","0.19","0.2","0.2","0.2"
"1010","0.19","0.19","0.19","0.18","0.18","0.18","0.39","0.39","0.39","0.25","0.25","0.25","0.13","0.13","0.13","0.43","0.43","0.43","0.23","0.23","0.23","0.16","0.16","0.16","0.13","0.13","0.13","0.1","0.1","0.1"
"1020","0.28","0.28","0.28","0.2","0.2","0.2","0.3","0.3","0.3","0.2","0.2","0.2","0.16","0.16","0.16","0.38","0.38","0.38","0.25","0.25","0.25","0.2","0.2","0.2","0.24","0.24","0.24","0.19","0.19","0.19"
"1030","0.19","0.19","0.19","0.26","0.26","0.26","0.36","0.36","0.36","0.21","0.21","0.21","0.24","0.24","0.24","0.4","0.4","0.4","0.14","0.14","0.14","0.21","0.21","0.21","0.28","0.28","0.28","0.19","0.19","0.19"
"1040","0.2","0.2","0.2","0.24","0.24","0.24","0.26","0.26","0.26","0.13","0.13","0.13","0.21","0.21","0.21","0.47","0.47","0.47","0.24","0.24","0.24","0.17","0.17","0.17","0.15","0.15","0.15","0.17","0.17","0.17"
"1050","0.16","0.16","0.16","0.23","0.23","0.23","0.33","0.33","0.33","0.21","0.21","0.21","0.21","0.21","0.21","0.44","0.44","0.44","0.14","0.14","0.14","0.18","0.18","0.18","0.18","0.18","0.18","0.19","0.19","0.19"
"1060","0.16","0.16","0.16","0.18","0.18","0.18","0.33","0.33","0.33","0.22","0.22","0.22","0.15","0.15","0.15","0.41","0.41","0.41","0.14","0.14","0.14","0.18","0.18","0.18","0.16","0.16","0.16","0.18","0.18","0.18"
"1070","0.15","0.15","0.15","0.27","0.27","0.27","0.3","0.3","0.3","0.15","0.15","0.15","0.16","0.16","0.16","0.42","0.42","0.42","0.23","0.23","0.23","0.19","0.19","0.19","0.14","0.14","0.14","0.16","0.16","0.16"
"1080","0.27","0.27","0.27","0.19","0.19","0.19","0.43","0.43","0.43","0.17","0.17","0.17","0.1","0.1","0.1","0.43","0.43","0.43","0.24","0.24","0.24","0.16","0.16","0.16","0.18","0.18","0.18","0.18","0.18","0.18"
"1090","0.2","0.2","0.2","0.18","0.18","0.18","0.34","0.34","0.34","0.24","0.24","0.24","0.2","0.2","0.2","0.54","0.54","0.54","0.24","0.24","0.24","0.17","0.17","0.17","0.18","0.18","0.18","0.13","0.13","0.13"
"1100","0.2","0.2","0.2","0.19","0.19","0.19","0.25","0.25","0.25","0.18","0.18","0.18","0.21","0.21","0.21","0.41","0.41","0.41","0.17","0.17","0.17","0.16","0.16","0.16","0.18","0.18","0.18","0.2","0.2","0.2"
"1110","0.19","0.19","0.19","0.21","0.21","0.21","0.3","0.3","0.3","0.22","0.22","0.22","0.13","0.13","0.13","0.47","0.47","0.47","0.15","0.15","0.15","0.18","0.18","0.18","0.27","0.27","0.27","0.19","0.19","0.19"
"1120","0.18","0.18","0.18","0.24","0.24","0.24","0.38","0.38","0.38","0.2","0.2","0.2","0.09","0.09","0.09","0.44","0.44","0.44","0.15","0.15","0.15","0.2","0.2","0.2","0.18","0.18","0.18","0.16","0.16","0.16"
"1130","0.1","0.1","0.1","0.23","0.23","0.23","0.41","0.41","0.41","0.22","0.22","0.22","0.24","0.24","0.24","0.44","0.44","0.44","0.18","0.18","0.18","0.17","0.17","0.17","0.19","0.19","0.19","0.14","0.14","0.14"
"1140","0.21","0.21","0.21","0.25","0.25","0.25","0.29","0.29","0.29","0.23","0.23","0.23","0.13","0.13","0.13","0.42","0.42","0.42","0.21","0.21","0.21","0.07","0.07","0.07","0.18","0.18","0.18","0.17","0.17","0.17"
"1150","0.19","0.19","0.19","0.27","0.27","0.27","0.37","0.37","0.37","0.2","0.2","0.2","0.13","0.13","0.13","0.49","0.49","0.49","0.1","0.1","0.1","0.18","0.18","0.18","0.19","0.19","0.19","0.13","0.13","0.13"
"1160","0.12","0.12","0.12","0.21","0.21","0.21","0.41","0.41","0.41","0.26","0.26","0.26","0.11","0.11","0.11","0.43","0.43","0.43","0.22","0.22","0.22","0.16","0.16","0.16","0.13","0.13","0.13","0.2","0.2","0.2"
"1170","0.21","0.21","0.21","0.18","0.18","0.18","0.41","0.41","0.41","0.2","0.2","0.2","0.21","0.21","0.21","0.62","0.62","0.62","0.2","0.2","0.2","0.19","0.19","0.19","0.14","0.14","0.14","0.09","0.09","0.09"
"1180","0.15","0.15","0.15","0.16","0.16","0.16","0.35","0.35","0.35","0.24","0.24","0.24","0.17","0.17","0.17","0.51","0.51","0.51","0.23","0.23","0.23","0.1","0.1","0.1","0.21","0.21","0.21","0.15","0.15","0.15"
"1190","0.19","0.19","0.19","0.19","0.19","0.19","0.44","0.44","0.44","0.19","0.19","0.19","0.22","0.22","0.22","0.56","0.56","0.56","0.17","0.17","0.17","0.09","0.09","0.09","0.13","0.13","0.13","0.13","0.13","0.13"
"1200","0.14","0.14","0.14","0.24","0.24","0.24","0.28","0.28","0.28","0.23","0.23","0.23","0.17","0.17","0.17","0.55","0.55","0.55","0.17","0.17","0.17","0.2","0.2","0.2","0.19","0.19","0.19","0.14","0.14","0.14"
"1210","0.17","0.17","0.17","0.3","0.3","0.3","0.34","0.34","0.34","0.21","0.21","0.21","0.1","0.1","0.1","0.42","0.42","0.42","0.16","0.16","0.16","0.2","0.2","0.2","0.2","0.2","0.2","0.13","0.13","0.13"
"1220","0.17","0.17","0.17","0.24","0.24","0.24","0.4","0.4","0.4","0.23","0.23","0.23","0.11","0.11","0.11","0.57","0.57","0.57","0.15","0.15","0.15","0.19","0.19","0.19","0.18","0.18","0.18","0.19","0.19","0.19"
"1230","0.2","0.2","0.2","0.21","0.21","0.21","0.34","0.34","0.34","0.24","0.24","0.24","0.2","0.2","0.2","0.57","0.57","0.57","0.18","0.18","0.18","0.22","0.22","0.22","0.25","0.25","0.25","0.17","0.17","0.17"
"1240","0.16","0.16","0.16","0.22","0.22","0.22","0.43","0.43","0.43","0.26","0.26","0.26","0.19","0.19","0.19","0.48","0.48","0.48","0.15","0.15","0.15","0.16","0.16","0.16","0.22","0.22","0.22","0.16","0.16","0.16"
"1250","0.21","0.21","0.21","0.23","0.23","0.23","0.4","0.4","0.4","0.28","0.28","0.28","0.17","0.17","0.17","0.63","0.63","0.63","0.22","0.22","0.22","0.18","0.18","0.18","0.17","0.17","0.17","0.13","0.13","0.13"
"1260","0.17","0.17","0.17","0.29","0.29","0.29","0.33","0.33","0.33","0.24","0.24","0.24","0.06","0.06","0.06","0.49","0.49","0.49","0.13","0.13","0.13","0.31","0.31","0.31","0.16","0.16","0.16","0.16","0.16","0.16"
"1270","0.23","0.23","0.23","0.21","0.21","0.21","0.35","0.35","0.35","0.28","0.28","0.28","0.17","0.17","0.17","0.47","0.47","0.47","0.17","0.17","0.17","0.25","0.25","0.25","0.29","0.29","0.29","0.15","0.15","0.15"
"1280","0.28","0.28","0.28","0.23","0.23","0.23","0.38","0.38","0.38","0.2","0.2","0.2","0.13","0.13","0.13","0.53","0.53","0.53","0.21","0.21","0.21","0.25","0.25","0.25","0.25","0.25","0.25","0.14","0.14","0.14"
"1290","0.15","0.15","0.15","0.28","0.28","0.28","0.44","0.44","0.44","0.21","0.21","0.21","0.17","0.17","0.17","0.54","0.54","0.54","0.21","0.21","0.21","0.13","0.13","0.13","0.16","0.16","0.16","0.14","0.14","0.14"
"1300","0.2","0.2","0.2","0.33","0.33","0.33","0.4","0.4","0.4","0.18","0.18","0.18","0.2","0.2","0.2","0.55","0.55","0.55","0.13","0.13","0.13","0.14","0.14","0.14","0.31","0.31","0.31","0.22","0.22","0.22"
"1310","0.26","0.26","0.26","0.31","0.31","0.31","0.39","0.39","0.39","0.22","0.22","0.22","0.22","0.22","0.22","0.52","0.52","0.52","0.16","0.16","0.16","0.18","0.18","0.18","0.16","0.16","0.16","0.14","0.14","0.14"
"1320","0.14","0.14","0.14","0.22","0.22","0.22","0.38","0.38","0.38","0.25","0.25","0.25","0.16","0.16","0.16","0.58","0.58","0.58","0.14","0.14","0.14","0.19","0.19","0.19","0.2","0.2","0.2","0.08","0.08","0.08"
"1330","0.22","0.22","0.22","0.34","0.34","0.34","0.36","0.36","0.36","0.25","0.25","0.25","0.15","0.15","0.15","0.62","0.62","0.62","0.15","0.15","0.15","0.22","0.22","0.22","0.19","0.19","0.19","0.18","0.18","0.18"
"1340","0.22","0.22","0.22","0.31","0.31","0.31","0.4","0.4","0.4","0.23","0.23","0.23","0.11","0.11","0.11","0.62","0.62","0.62","0.13","0.13","0.13","0.24","0.24","0.24","0.22","0.22","0.22","0.15","0.15","0.15"
"1350","0.21","0.21","0.21","0.31","0.31","0.31","0.38","0.38","0.38","0.27","0.27","0.27","0.22","0.22","0.22","0.56","0.56","0.56","0.21","0.21","0.21","0.17","0.17","0.17","0.16","0.16","0.16","0.17","0.17","0.17"
"1360","0.23","0.23","0.23","0.28","0.28","0.28","0.36","0.36","0.36","0.28","0.28","0.28","0.2","0.2","0.2","0.56","0.56","0.56","0.21","0.21","0.21","0.22","0.22","0.22","0.17","0.17","0.17","0.23","0.23","0.23"
"1370","0.2","0.2","0.2","0.32","0.32","0.32","0.51","0.51","0.51","0.27","0.27","0.27","0.18","0.18","0.18","0.66","0.66","0.66","0.15","0.15","0.15","0.19","0.19","0.19","0.17","0.17","0.17","0.2","0.2","0.2"
"1380","0.22","0.22","0.22","0.33","0.33","0.33","0.44","0.44","0.44","0.25","0.25","0.25","0.13","0.13","0.13","0.55","0.55","0.55","0.24","0.24","0.24","0.25","0.25","0.25","0.23","0.23","0.23","0.13","0.13","0.13"
"1390","0.19","0.19","0.19","0.29","0.29","0.29","0.47","0.47","0.47","0.25","0.25","0.25","0.12","0.12","0.12","0.61","0.61","0.61","0.17","0.17","0.17","0.22","0.22","0.22","0.15","0.15","0.15","0.14","0.14","0.14"
"1400","0.24","0.24","0.24","0.32","0.32","0.32","0.34","0.34","0.34","0.2","0.2","0.2","0.17","0.17","0.17","0.53","0.53","0.53","0.16","0.16","0.16","0.28","0.28","0.28","0.22","0.22","0.22","0.18","0.18","0.18"
"1410","0.21","0.21","0.21","0.34","0.34","0.34","0.37","0.37","0.37","0.2","0.2","0.2","0.15","0.15","0.15","0.67","0.67","0.67","0.21","0.21","0.21","0.18","0.18","0.18","0.14","0.14","0.14","0.15","0.15","0.15"
"1420","0.23","0.23","0.23","0.32","0.32","0.32","0.43","0.43","0.43","0.32","0.32","0.32","0.22","0.22","0.22","0.6","0.6","0.6","0.2","0.2","0.2","0.14","0.14","0.14","0.16","0.16","0.16","0.18","0.18","0.18"
"1430","0.18","0.18","0.18","0.35","0.35","0.35","0.46","0.46","0.46","0.23","0.23","0.23","0.16","0.16","0.16","0.62","0.62","0.62","0.19","0.19","0.19","0.15","0.15","0.15","0.26","0.26","0.26","0.16","0.16","0.16"
"1440","0.22","0.22","0.22","0.3","0.3","0.3","0.43","0.43","0.43","0.28","0.28","0.28","0.2","0.2","0.2","0.56","0.56","0.56","0.2","0.2","0.2","0.29","0.29","0.29","0.2","0.2","0.2","0.15","0.15","0.15"
"1450","0.2","0.2","0.2","0.29","0.29","0.29","0.4","0.4","0.4","0.23","0.23","0.23","0.25","0.25","0.25","0.64","0.64","0.64","0.19","0.19","0.19","0.19","0.19","0.19","0.14","0.14","0.14","0.13","0.13","0.13"
"1460","0.14","0.14","0.14","0.45","0.45","0.45","0.38","0.38","0.38","0.31","0.31","0.31","0.18","0.18","0.18","0.71","0.71","0.71","0.14","0.14","0.14","0.21","0.21","0.21","0.27","0.27","0.27","0.16","0.16","0.16"
"1470","0.06","0.06","0.06","0.36","0.36","0.36","0.48","0.48","0.48","0.31","0.31","0.31","0.22","0.22","0.22","0.78","0.78","0.78","0.15","0.15","0.15","0.22","0.22","0.22","0.25","0.25","0.25","0.17","0.17","0.17"
"1480","0.19","0.19","0.19","0.3","0.3","0.3","0.47","0.47","0.47","0.33","0.33","0.33","0.18","0.18","0.18","0.63","0.63","0.63","0.15","0.15","0.15","0.16","0.16","0.16","0.16","0.16","0.16","0.17","0.17","0.17"
"1490","0.15","0.15","0.15","0.3","0.3","0.3","0.51","0.51","0.51","0.36","0.36","0.36","0.13","0.13","0.13","0.66","0.66","0.66","0.1","0.1","0.1","0.13","0.13","0.13","0.17","0.17","0.17","0.17","0.17","0.17"
"1500","0.16","0.16","0.16","0.35","0.35","0.35","0.4","0.4","0.4","0.32","0.32","0.32","0.24","0.24","0.24","0.64","0.64","0.64","0.17","0.17","0.17","0.16","0.16","0.16","0.23","0.23","0.23","0.13","0.13","0.13"
"1510","0.21","0.21","0.21","0.41","0.41","0.41","0.48","0.48","0.48","0.33","0.33","0.33","0.11","0.11","0.11","0.64","0.64","0.64","0.21","0.21","0.21","0.16","0.16","0.16","0.15","0.15","0.15","0.13","0.13","0.13"
"1520","0.13","0.13","0.13","0.43","0.43","0.43","0.49","0.49","0.49","0.31","0.31","0.31","0.2","0.2","0.2","0.65","0.65","0.65","0.11","0.11","0.11","0.19","0.19","0.19","0.21","0.21","0.21","0.24","0.24","0.24"

==> procgen/logs/ppo_small-20230807-000945-easy-reward.csv <==
"Step","ppo_small-20230807-000945-s08 - episode_reward","ppo_small-20230807-000945-s08 - episode_reward__MIN","ppo_small-20230807-000945-s08 - episode_reward__MAX","ppo_small-20230807-000945-s09 - episode_reward","ppo_small-20230807-000945-s09 - episode_reward__MIN","ppo_small-20230807-000945-s09 - episode_reward__MAX","ppo_small-20230807-000945-s07 - episode_reward","ppo_small-20230807-000945-s07 - episode_reward__MIN","ppo_small-20230807-000945-s07 - episode_reward__MAX","ppo_small-20230807-000945-s05 - episode_reward","ppo_small-20230807-000945-s05 - episode_reward__MIN","ppo_small-20230807-000945-s05 - episode_reward__MAX","ppo_small-20230807-000945-s06 - episode_reward","ppo_small-20230807-000945-s06 - episode_reward__MIN","ppo_small-20230807-000945-s06 - episode_reward__MAX","ppo_small-20230807-000945-s01 - episode_reward","ppo_small-20230807-000945-s01 - episode_reward__MIN","ppo_small-20230807-000945-s01 - episode_reward__MAX","ppo_small-20230807-000945-s02 - episode_reward","ppo_small-20230807-000945-s02 - episode_reward__MIN","ppo_small-20230807-000945-s02 - episode_reward__MAX","ppo_small-20230807-000945-s03 - episode_reward","ppo_small-20230807-000945-s03 - episode_reward__MIN","ppo_small-20230807-000945-s03 - episode_reward__MAX","ppo_small-20230807-000945-s04 - episode_reward","ppo_small-20230807-000945-s04 - episode_reward__MIN","ppo_small-20230807-000945-s04 - episode_reward__MAX","ppo_small-20230807-000945-s00 - episode_reward","ppo_small-20230807-000945-s00 - episode_reward__MIN","ppo_small-20230807-000945-s00 - episode_reward__MAX"
"10","4.24","4.24","4.24","4.06","4.06","4.06","3.86","3.86","3.86","5.04","5.04","5.04","4.38","4.38","4.38","3.82","3.82","3.82","4.4","4.4","4.4","5.52","5.52","5.52","3.8","3.8","3.8","3.02","3.02","3.02"
"20","4","4","4","3.3","3.3","3.3","3.46","3.46","3.46","3.54","3.54","3.54","3.92","3.92","3.92","4.08","4.08","4.08","3.04","3.04","3.04","4.84","4.84","4.84","3.66","3.66","3.66","4.84","4.84","4.84"
"30","4.16","4.16","4.16","2.52","2.52","2.52","2.46","2.46","2.46","3.96","3.96","3.96","2.7","2.7","2.7","3.92","3.92","3.92","4.06","4.06","4.06","3.52","3.52","3.52","4.2","4.2","4.2","4.22","4.22","4.22"
"40","4.52","4.52","4.52","3.58","3.58","3.58","3.18","3.18","3.18","4.54","4.54","4.54","3.24","3.24","3.24","4.22","4.22","4.22","3.68","3.68","3.68","4.66","4.66","4.66","2.98","2.98","2.98","4.18","4.18","4.18"
"50","3.36","3.36","3.36","3.22","3.22","3.22","4.18","4.18","4.18","3.38","3.38","3.38","3.48","3.48","3.48","3.56","3.56","3.56","4.24","4.24","4.24","3.38","3.38","3.38","2.98","2.98","2.98","4.24","4.24","4.24"
"60","4.76","4.76","4.76","2.9","2.9","2.9","3.78","3.78","3.78","3.4","3.4","3.4","4.3","4.3","4.3","4.04","4.04","4.04","3.1","3.1","3.1","3.5","3.5","3.5","3.1","3.1","3.1","3.44","3.44","3.44"
"70","4.86","4.86","4.86","3.02","3.02","3.02","3.58","3.58","3.58","2.72","2.72","2.72","3.12","3.12","3.12","4","4","4","4.14","4.14","4.14","3.5","3.5","3.5","3.74","3.74","3.74","3.34","3.34","3.34"
"80","4.2","4.2","4.2","2.92","2.92","2.92","3.92","3.92","3.92","3.64","3.64","3.64","2.9","2.9","2.9","3.5","3.5","3.5","4.46","4.46","4.46","4.34","4.34","4.34","4.18","4.18","4.18","3.22","3.22","3.22"
"90","4.5","4.5","4.5","3.18","3.18","3.18","4","4","4","3.62","3.62","3.62","3.6","3.6","3.6","4.04","4.04","4.04","4.06","4.06","4.06","4.3","4.3","4.3","3.2","3.2","3.2","4","4","4"
"100","4.78","4.78","4.78","3.54","3.54","3.54","4.5","4.5","4.5","3.66","3.66","3.66","3.48","3.48","3.48","3.96","3.96","3.96","3.98","3.98","3.98","4.24","4.24","4.24","3.9","3.9","3.9","4.1","4.1","4.1"
"110","3.94","3.94","3.94","3.52","3.52","3.52","3.04","3.04","3.04","3.12","3.12","3.12","2.68","2.68","2.68","3.72","3.72","3.72","4.08","4.08","4.08","3.88","3.88","3.88","3.5","3.5","3.5","3.38","3.38","3.38"
"120","5.3","5.3","5.3","3.82","3.82","3.82","3.74","3.74","3.74","4.04","4.04","4.04","3.6","3.6","3.6","4.06","4.06","4.06","4","4","4","4.28","4.28","4.28","3.74","3.74","3.74","3.94","3.94","3.94"
"130","4.86","4.86","4.86","3.5","3.5","3.5","4.1","4.1","4.1","4.1","4.1","4.1","4.9","4.9","4.9","5.18","5.18","5.18","4.24","4.24","4.24","4.52","4.52","4.52","3.76","3.76","3.76","4.3","4.3","4.3"
"140","4.72","4.72","4.72","4.18","4.18","4.18","4.24","4.24","4.24","3.7","3.7","3.7","3.08","3.08","3.08","4.58","4.58","4.58","4.8","4.8","4.8","4.02","4.02","4.02","3.34","3.34","3.34","2.84","2.84","2.84"
"150","5.22","5.22","5.22","4.68","4.68","4.68","5.34","5.34","5.34","4.32","4.32","4.32","3.36","3.36","3.36","4.8","4.8","4.8","5.02","5.02","5.02","3.96","3.96","3.96","3.3","3.3","3.3","4","4","4"
"160","5.38","5.38","5.38","2.94","2.94","2.94","4.1","4.1","4.1","4.76","4.76","4.76","4.14","4.14","4.14","5.32","5.32","5.32","4.76","4.76","4.76","3.6","3.6","3.6","3.5","3.5","3.5","4","4","4"
"170","5.24","5.24","5.24","2.7","2.7","2.7","5.1","5.1","5.1","5.06","5.06","5.06","5.6","5.6","5.6","4.6","4.6","4.6","3.98","3.98","3.98","4.16","4.16","4.16","4.7","4.7","4.7","4.4","4.4","4.4"
"180","5.18","5.18","5.18","2.72","2.72","2.72","4.62","4.62","4.62","4.2","4.2","4.2","4.38","4.38","4.38","3.42","3.42","3.42","5","5","5","3.66","3.66","3.66","4.72","4.72","4.72","3.34","3.34","3.34"
"190","5.98","5.98","5.98","3.6","3.6","3.6","5.56","5.56","5.56","5.14","5.14","5.14","4.02","4.02","4.02","6.1","6.1","6.1","4.66","4.66","4.66","4.38","4.38","4.38","3.7","3.7","3.7","2.9","2.9","2.9"
"200","5.66","5.66","5.66","4.16","4.16","4.16","5.62","5.62","5.62","4.66","4.66","4.66","4.44","4.44","4.44","4.58","4.58","4.58","4.84","4.84","4.84","4.28","4.28","4.28","4.26","4.26","4.26","4.02","4.02","4.02"
"210","5.5","5.5","5.5","3.16","3.16","3.16","4.86","4.86","4.86","4.96","4.96","4.96","4.32","4.32","4.32","4.4","4.4","4.4","4.88","4.88","4.88","3.94","3.94","3.94","4.16","4.16","4.16","4","4","4"
"220","6.2","6.2","6.2","4.6","4.6","4.6","4.54","4.54","4.54","5.38","5.38","5.38","4.72","4.72","4.72","5.44","5.44","5.44","4.8","4.8","4.8","3.62","3.62","3.62","5.6","5.6","5.6","4.42","4.42","4.42"
"230","6.28","6.28","6.28","3.28","3.28","3.28","4.92","4.92","4.92","3.96","3.96","3.96","5.56","5.56","5.56","5.94","5.94","5.94","5.14","5.14","5.14","4.58","4.58","4.58","4.18","4.18","4.18","3.48","3.48","3.48"
"240","6.48","6.48","6.48","3.38","3.38","3.38","4.64","4.64","4.64","5.12","5.12","5.12","4.6","4.6","4.6","5.68","5.68","5.68","4.26","4.26","4.26","5.12","5.12","5.12","4.4","4.4","4.4","5.04","5.04","5.04"
"250","6.96","6.96","6.96","3.66","3.66","3.66","5.74","5.74","5.74","5.06","5.06","5.06","5.24","5.24","5.24","6.38","6.38","6.38","5.22","5.22","5.22","4.92","4.92","4.92","4.48","4.48","4.48","4.34","4.34","4.34"
"260","6.1","6.1","6.1","5.56","5.56","5.56","5.84","5.84","5.84","5.74","5.74","5.74","4.42","4.42","4.42","5.5","5.5","5.5","5.14","5.14","5.14","5.04","5.04","5.04","5.26","5.26","5.26","4.12","4.12","4.12"
"270","6.02","6.02","6.02","4.7","4.7","4.7","4.88","4.88","4.88","6.3","6.3","6.3","4.48","4.48","4.48","5.22","5.22","5.22","6.4","6.4","6.4","5.14","5.14","5.14","5.34","5.34","5.34","4.06","4.06","4.06"
"280","6.04","6.04","6.04","3.72","3.72","3.72","5.16","5.16","5.16","4.96","4.96","4.96","3.82","3.82","3.82","5.34","5.34","5.34","5.52","5.52","5.52","4.42","4.42","4.42","5.72","5.72","5.72","4.34","4.34","4.34"
"290","6.24","6.24","6.24","3.3","3.3","3.3","5.66","5.66","5.66","4.94","4.94","4.94","4.04","4.04","4.04","5.98","5.98","5.98","6.08","6.08","6.08","4.82","4.82","4.82","5.76","5.76","5.76","5.28","5.28","5.28"
"300","7.24","7.24","7.24","4.52","4.52","4.52","5.02","5.02","5.02","6.42","6.42","6.42","4.18","4.18","4.18","5.88","5.88","5.88","5.78","5.78","5.78","5.26","5.26","5.26","4.5","4.5","4.5","3.38","3.38","3.38"
"310","7.28","7.28","7.28","4.02","4.02","4.02","5.48","5.48","5.48","6.4","6.4","6.4","5.6","5.6","5.6","5.96","5.96","5.96","5.4","5.4","5.4","5.2","5.2","5.2","5.7","5.7","5.7","4.16","4.16","4.16"
"320","7","7","7","4.7","4.7","4.7","4.22","4.22","4.22","6.96","6.96","6.96","5.28","5.28","5.28","5.6","5.6","5.6","6.04","6.04","6.04","6.38","6.38","6.38","5.66","5.66","5.66","3.96","3.96","3.96"
"330","7.24","7.24","7.24","4.62","4.62","4.62","5.9","5.9","5.9","5.68","5.68","5.68","5.32","5.32","5.32","6.38","6.38","6.38","6.2","6.2","6.2","5.22","5.22","5.22","6.3","6.3","6.3","4.86","4.86","4.86"
"340","7.32","7.32","7.32","5.44","5.44","5.44","6.56","6.56","6.56","5.62","5.62","5.62","5.6","5.6","5.6","5.68","5.68","5.68","5.2","5.2","5.2","6.28","6.28","6.28","5.78","5.78","5.78","5.48","5.48","5.48"
"350","6.92","6.92","6.92","4.1","4.1","4.1","6.6","6.6","6.6","5.84","5.84","5.84","6.02","6.02","6.02","6.56","6.56","6.56","5.92","5.92","5.92","6.04","6.04","6.04","5.52","5.52","5.52","4.3","4.3","4.3"
"360","7.58","7.58","7.58","5.58","5.58","5.58","5.46","5.46","5.46","6.7","6.7","6.7","5.4","5.4","5.4","6","6","6","6","6","6","5.46","5.46","5.46","5.26","5.26","5.26","4.96","4.96","4.96"
"370","7.5","7.5","7.5","4.8","4.8","4.8","5.96","5.96","5.96","6.96","6.96","6.96","5.38","5.38","5.38","5.24","5.24","5.24","6.7","6.7","6.7","6.02","6.02","6.02","5.76","5.76","5.76","4","4","4"
"380","7.48","7.48","7.48","5.06","5.06","5.06","5.88","5.88","5.88","6.42","6.42","6.42","5.74","5.74","5.74","5.26","5.26","5.26","5.66","5.66","5.66","5.76","5.76","5.76","6.06","6.06","6.06","4.46","4.46","4.46"
"390","7.88","7.88","7.88","4.76","4.76","4.76","6.24","6.24","6.24","6.4","6.4","6.4","5.94","5.94","5.94","5.54","5.54","5.54","4.96","4.96","4.96","5.48","5.48","5.48","5.8","5.8","5.8","3.98","3.98","3.98"
"400","6.38","6.38","6.38","5.24","5.24","5.24","6.7","6.7","6.7","5.58","5.58","5.58","6.46","6.46","6.46","6.88","6.88","6.88","6.7","6.7","6.7","7","7","7","5.76","5.76","5.76","5.44","5.44","5.44"
"410","6.12","6.12","6.12","4.5","4.5","4.5","5.42","5.42","5.42","6.34","6.34","6.34","7.12","7.12","7.12","5.9","5.9","5.9","6.58","6.58","6.58","5.56","5.56","5.56","6.66","6.66","6.66","5.74","5.74","5.74"
"420","8.26","8.26","8.26","5.28","5.28","5.28","5.62","5.62","5.62","6.1","6.1","6.1","7.02","7.02","7.02","6.3","6.3","6.3","6.1","6.1","6.1","5.92","5.92","5.92","6.88","6.88","6.88","5.28","5.28","5.28"
"430","6.42","6.42","6.42","5.62","5.62","5.62","7","7","7","6.86","6.86","6.86","6.04","6.04","6.04","5.92","5.92","5.92","5.96","5.96","5.96","6.26","6.26","6.26","6.8","6.8","6.8","5.64","5.64","5.64"
"440","6.92","6.92","6.92","5.08","5.08","5.08","5.7","5.7","5.7","6.54","6.54","6.54","6.5","6.5","6.5","6.4","6.4","6.4","6.66","6.66","6.66","6.16","6.16","6.16","6.76","6.76","6.76","5.54","5.54","5.54"
"450","7.44","7.44","7.44","5.04","5.04","5.04","6.7","6.7","6.7","5.72","5.72","5.72","5.16","5.16","5.16","6.62","6.62","6.62","6.5","6.5","6.5","6","6","6","6.58","6.58","6.58","4.9","4.9","4.9"
"460","8.18","8.18","8.18","5.96","5.96","5.96","6.64","6.64","6.64","6.54","6.54","6.54","5.7","5.7","5.7","7.02","7.02","7.02","6.9","6.9","6.9","6.38","6.38","6.38","5.8","5.8","5.8","4.84","4.84","4.84"
"470","7.34","7.34","7.34","5.38","5.38","5.38","5.66","5.66","5.66","7.42","7.42","7.42","6.04","6.04","6.04","6.72","6.72","6.72","7.6","7.6","7.6","5.88","5.88","5.88","7.36","7.36","7.36","5.98","5.98","5.98"
"480","7.82","7.82","7.82","6.66","6.66","6.66","6.5","6.5","6.5","7.52","7.52","7.52","6.3","6.3","6.3","6.58","6.58","6.58","6","6","6","6.3","6.3","6.3","6.4","6.4","6.4","5.68","5.68","5.68"
"490","7.4","7.4","7.4","5.12","5.12","5.12","7.64","7.64","7.64","6.9","6.9","6.9","7.02","7.02","7.02","8.24","8.24","8.24","7.84","7.84","7.84","5.72","5.72","5.72","6.84","6.84","6.84","6.08","6.08","6.08"
"500","7.72","7.72","7.72","6.24","6.24","6.24","6.74","6.74","6.74","7.98","7.98","7.98","6.92","6.92","6.92","6.74","6.74","6.74","6.04","6.04","6.04","6.78","6.78","6.78","7.6","7.6","7.6","5.8","5.8","5.8"
"510","7.98","7.98","7.98","6.4","6.4","6.4","6.58","6.58","6.58","6.96","6.96","6.96","5.44","5.44","5.44","7.44","7.44","7.44","7.7","7.7","7.7","5.96","5.96","5.96","7.02","7.02","7.02","5.34","5.34","5.34"
"520","8.06","8.06","8.06","5.78","5.78","5.78","6.26","6.26","6.26","6.5","6.5","6.5","7.36","7.36","7.36","7.28","7.28","7.28","6.74","6.74","6.74","6.56","6.56","6.56","6.96","6.96","6.96","5.88","5.88","5.88"
"530","8.78","8.78","8.78","5.76","5.76","5.76","7.02","7.02","7.02","8.1","8.1","8.1","7.54","7.54","7.54","7.32","7.32","7.32","6.3","6.3","6.3","6.8","6.8","6.8","7.6","7.6","7.6","4.64","4.64","4.64"
"540","8.02","8.02","8.02","4.62","4.62","4.62","6.36","6.36","6.36","8.28","8.28","8.28","6.02","6.02","6.02","6.58","6.58","6.58","6.8","6.8","6.8","7.32","7.32","7.32","7.2","7.2","7.2","6.62","6.62","6.62"
"550","8.5","8.5","8.5","5.62","5.62","5.62","6.46","6.46","6.46","7.72","7.72","7.72","6.66","6.66","6.66","6.86","6.86","6.86","6.64","6.64","6.64","5.62","5.62","5.62","7.6","7.6","7.6","5.58","5.58","5.58"
"560","8.96","8.96","8.96","5.48","5.48","5.48","6.58","6.58","6.58","6.82","6.82","6.82","6.62","6.62","6.62","7.5","7.5","7.5","7.02","7.02","7.02","7.62","7.62","7.62","7.74","7.74","7.74","5.46","5.46","5.46"
"570","8.24","8.24","8.24","6.52","6.52","6.52","7.84","7.84","7.84","7.98","7.98","7.98","5.9","5.9","5.9","7.76","7.76","7.76","6.4","6.4","6.4","7.62","7.62","7.62","6.92","6.92","6.92","5.62","5.62","5.62"
"580","8.4","8.4","8.4","6.26","6.26","6.26","6.46","6.46","6.46","8.14","8.14","8.14","7.04","7.04","7.04","7.46","7.46","7.46","8.18","8.18","8.18","8.16","8.16","8.16","7.12","7.12","7.12","5.52","5.52","5.52"
"590","8.3","8.3","8.3","5.82","5.82","5.82","7.08","7.08","7.08","8.16","8.16","8.16","7.36","7.36","7.36","7.18","7.18","7.18","7.2","7.2","7.2","7.36","7.36","7.36","7.76","7.76","7.76","5.52","5.52","5.52"
"600","9.1","9.1","9.1","6.28","6.28","6.28","7.62","7.62","7.62","8.9","8.9","8.9","7.32","7.32","7.32","7.06","7.06","7.06","7.12","7.12","7.12","6.82","6.82","6.82","7.74","7.74","7.74","5","5","5"
"610","8.76","8.76","8.76","5.98","5.98","5.98","8.18","8.18","8.18","7.9","7.9","7.9","5.86","5.86","5.86","8.5","8.5","8.5","7.8","7.8","7.8","7.44","7.44","7.44","6.9","6.9","6.9","5.98","5.98","5.98"
"620","8.88","8.88","8.88","6.4","6.4","6.4","7.44","7.44","7.44","7.74","7.74","7.74","6.5","6.5","6.5","8.14","8.14","8.14","7.68","7.68","7.68","6.78","6.78","6.78","7.58","7.58","7.58","6.42","6.42","6.42"
"630","7.96","7.96","7.96","6.32","6.32","6.32","8.34","8.34","8.34","7.88","7.88","7.88","6.88","6.88","6.88","7.24","7.24","7.24","7.88","7.88","7.88","8.04","8.04","8.04","7.52","7.52","7.52","5.54","5.54","5.54"
"640","9.48","9.48","9.48","5.88","5.88","5.88","7.2","7.2","7.2","8.18","8.18","8.18","7.68","7.68","7.68","8.14","8.14","8.14","7.34","7.34","7.34","8.1","8.1","8.1","7.2","7.2","7.2","6.04","6.04","6.04"
"650","8.64","8.64","8.64","6.82","6.82","6.82","7.06","7.06","7.06","9.28","9.28","9.28","7.6","7.6","7.6","8.92","8.92","8.92","7.06","7.06","7.06","7.24","7.24","7.24","7.94","7.94","7.94","6.18","6.18","6.18"
"660","9.16","9.16","9.16","6.34","6.34","6.34","7.6","7.6","7.6","8.1","8.1","8.1","7.12","7.12","7.12","7.46","7.46","7.46","6.84","6.84","6.84","7.88","7.88","7.88","7.96","7.96","7.96","5.86","5.86","5.86"
"670","9.68","9.68","9.68","7.16","7.16","7.16","7.74","7.74","7.74","9.08","9.08","9.08","6","6","6","8.44","8.44","8.44","6.86","6.86","6.86","7.06","7.06","7.06","8.12","8.12","8.12","5.34","5.34","5.34"
"680","8.76","8.76","8.76","5.78","5.78","5.78","7.84","7.84","7.84","8.38","8.38","8.38","8.1","8.1","8.1","8.62","8.62","8.62","7.5","7.5","7.5","7.44","7.44","7.44","8.46","8.46","8.46","6.54","6.54","6.54"
"690","9.42","9.42","9.42","7.32","7.32","7.32","7.82","7.82","7.82","9.04","9.04","9.04","8.26","8.26","8.26","8.02","8.02","8.02","7.12","7.12","7.12","7.54","7.54","7.54","8.04","8.04","8.04","7.28","7.28","7.28"
"700","9.66","9.66","9.66","8.14","8.14","8.14","8.72","8.72","8.72","9.14","9.14","9.14","8.84","8.84","8.84","7.56","7.56","7.56","7.5","7.5","7.5","8.72","8.72","8.72","8.2","8.2","8.2","7.26","7.26","7.26"
"710","9.18","9.18","9.18","7.44","7.44","7.44","7.46","7.46","7.46","9.16","9.16","9.16","8.16","8.16","8.16","8.66","8.66","8.66","6.68","6.68","6.68","7.54","7.54","7.54","8.24","8.24","8.24","6.46","6.46","6.46"
"720","9.54","9.54","9.54","7.18","7.18","7.18","8.04","8.04","8.04","8.86","8.86","8.86","7.32","7.32","7.32","8.82","8.82","8.82","8.54","8.54","8.54","7.3","7.3","7.3","8","8","8","7.12","7.12","7.12"
"730","8.9","8.9","8.9","6.5","6.5","6.5","7.16","7.16","7.16","8.74","8.74","8.74","7.84","7.84","7.84","8.6","8.6","8.6","7.32","7.32","7.32","8.66","8.66","8.66","7.7","7.7","7.7","6.96","6.96","6.96"
"740","9.92","9.92","9.92","7.66","7.66","7.66","7.5","7.5","7.5","9.08","9.08","9.08","8","8","8","9.44","9.44","9.44","7.14","7.14","7.14","7.58","7.58","7.58","9.2","9.2","9.2","7.18","7.18","7.18"
"750","9.86","9.86","9.86","6.48","6.48","6.48","8.72","8.72","8.72","7.26","7.26","7.26","7.6","7.6","7.6","9.28","9.28","9.28","8.34","8.34","8.34","8.2","8.2","8.2","8.04","8.04","8.04","8.7","8.7","8.7"
"760","9.56","9.56","9.56","6.28","6.28","6.28","8.68","8.68","8.68","8.16","8.16","8.16","8.04","8.04","8.04","8.72","8.72","8.72","8.26","8.26","8.26","7.3","7.3","7.3","7.18","7.18","7.18","7.38","7.38","7.38"
"770","9.62","9.62","9.62","6.84","6.84","6.84","8.58","8.58","8.58","8.9","8.9","8.9","7.96","7.96","7.96","8.36","8.36","8.36","8.2","8.2","8.2","7.78","7.78","7.78","9.38","9.38","9.38","7.76","7.76","7.76"
"780","8.9","8.9","8.9","8.26","8.26","8.26","8.22","8.22","8.22","9.04","9.04","9.04","8.6","8.6","8.6","7.98","7.98","7.98","8.68","8.68","8.68","8.16","8.16","8.16","8.52","8.52","8.52","7.4","7.4","7.4"
"790","9.46","9.46","9.46","7.92","7.92","7.92","7.28","7.28","7.28","9.5","9.5","9.5","7.6","7.6","7.6","8.58","8.58","8.58","8.34","8.34","8.34","8.54","8.54","8.54","8.7","8.7","8.7","7.6","7.6","7.6"
"800","10.78","10.78","10.78","8.52","8.52","8.52","8.5","8.5","8.5","10.46","10.46","10.46","8.08","8.08","8.08","9.28","9.28","9.28","8.26","8.26","8.26","8.68","8.68","8.68","8.66","8.66","8.66","7.66","7.66","7.66"
"810","10.9","10.9","10.9","7.1","7.1","7.1","8.34","8.34","8.34","9.12","9.12","9.12","8.44","8.44","8.44","8.48","8.48","8.48","8.78","8.78","8.78","8.24","8.24","8.24","9.08","9.08","9.08","7.54","7.54","7.54"
"820","10.62","10.62","10.62","7.8","7.8","7.8","8","8","8","9.04","9.04","9.04","8.4","8.4","8.4","8.26","8.26","8.26","8.2","8.2","8.2","7.82","7.82","7.82","9.16","9.16","9.16","7.72","7.72","7.72"
"830","10.76","10.76","10.76","8.52","8.52","8.52","8.2","8.2","8.2","10.28","10.28","10.28","8.74","8.74","8.74","8.76","8.76","8.76","9.16","9.16","9.16","9.12","9.12","9.12","9.16","9.16","9.16","7.56","7.56","7.56"
"840","10.5","10.5","10.5","8.44","8.44","8.44","8.24","8.24","8.24","9.18","9.18","9.18","9.06","9.06","9.06","8.52","8.52","8.52","8.4","8.4","8.4","7.94","7.94","7.94","9.34","9.34","9.34","7.76","7.76","7.76"
"850","10.72","10.72","10.72","8.5","8.5","8.5","8.6","8.6","8.6","10.5","10.5","10.5","7.84","7.84","7.84","9.06","9.06","9.06","9.38","9.38","9.38","8.22","8.22","8.22","9.6","9.6","9.6","6.98","6.98","6.98"
"860","10.18","10.18","10.18","10.22","10.22","10.22","8.56","8.56","8.56","9.62","9.62","9.62","8.26","8.26","8.26","8.72","8.72","8.72","9.32","9.32","9.32","9.44","9.44","9.44","9.86","9.86","9.86","8.52","8.52","8.52"
"870","10.36","10.36","10.36","8.68","8.68","8.68","10.04","10.04","10.04","10.44","10.44","10.44","8.88","8.88","8.88","9.3","9.3","9.3","7.9","7.9","7.9","8.9","8.9","8.9","8.6","8.6","8.6","7.96","7.96","7.96"
"880","10.82","10.82","10.82","8.72","8.72","8.72","9.48","9.48","9.48","9.74","9.74","9.74","9.58","9.58","9.58","9.72","9.72","9.72","8.22","8.22","8.22","8.5","8.5","8.5","9.54","9.54","9.54","7.56","7.56","7.56"
"890","9.86","9.86","9.86","8.14","8.14","8.14","9.38","9.38","9.38","10.54","10.54","10.54","9.02","9.02","9.02","9.2","9.2","9.2","8.92","8.92","8.92","7.68","7.68","7.68","8.66","8.66","8.66","7.52","7.52","7.52"
"900","10.12","10.12","10.12","7.8","7.8","7.8","8.54","8.54","8.54","9.72","9.72","9.72","9.22","9.22","9.22","10.16","10.16","10.16","9.14","9.14","9.14","10.12","10.12","10.12","9.48","9.48","9.48","7.4","7.4","7.4"
"910","10.9","10.9","10.9","7.66","7.66","7.66","9.14","9.14","9.14","10.6","10.6","10.6","8.66","8.66","8.66","9.54","9.54","9.54","9.06","9.06","9.06","8.42","8.42","8.42","9.04","9.04","9.04","8.16","8.16","8.16"
"920","11.22","11.22","11.22","8.98","8.98","8.98","7.72","7.72","7.72","10.08","10.08","10.08","8.38","8.38","8.38","9.26","9.26","9.26","9.32","9.32","9.32","8.82","8.82","8.82","9.32","9.32","9.32","7.92","7.92","7.92"
"930","10.62","10.62","10.62","8.5","8.5","8.5","9.6","9.6","9.6","10.1","10.1","10.1","9.68","9.68","9.68","9.84","9.84","9.84","9.02","9.02","9.02","9.48","9.48","9.48","9.98","9.98","9.98","8.66","8.66","8.66"
"940","10.5","10.5","10.5","8.78","8.78","8.78","9.14","9.14","9.14","9.2","9.2","9.2","9.56","9.56","9.56","9.68","9.68","9.68","9.48","9.48","9.48","9.78","9.78","9.78","10.4","10.4","10.4","7.72","7.72","7.72"
"950","9.96","9.96","9.96","9.04","9.04","9.04","9.36","9.36","9.36","8.62","8.62","8.62","9.16","9.16","9.16","9.3","9.3","9.3","9.06","9.06","9.06","9.38","9.38","9.38","9.38","9.38","9.38","7.06","7.06","7.06"
"960","11.06","11.06","11.06","9.2","9.2","9.2","9.54","9.54","9.54","9.24","9.24","9.24","9.64","9.64","9.64","9.74","9.74","9.74","9","9","9","9.58","9.58","9.58","9.1","9.1","9.1","8.28","8.28","8.28"
"970","10.6","10.6","10.6","8.58","8.58","8.58","8.68","8.68","8.68","10.48","10.48","10.48","9.6","9.6","9.6","8.82","8.82","8.82","8.92","8.92","8.92","9.24","9.24","9.24","9.84","9.84","9.84","8.82","8.82","8.82"
"980","10.26","10.26","10.26","8.14","8.14","8.14","9.78","9.78","9.78","9.94","9.94","9.94","9.46","9.46","9.46","10.26","10.26","10.26","8.8","8.8","8.8","9.34","9.34","9.34","10.12","10.12","10.12","8.44","8.44","8.44"
"990","10.8","10.8","10.8","8.9","8.9","8.9","9.16","9.16","9.16","10.88","10.88","10.88","10.16","10.16","10.16","10.44","10.44","10.44","9.68","9.68","9.68","9.32","9.32","9.32","9.9","9.9","9.9","7.72","7.72","7.72"
"1000","11.3","11.3","11.3","7.96","7.96","7.96","10.3","10.3","10.3","10.52","10.52","10.52","8.84","8.84","8.84","9.04","9.04","9.04","9.28","9.28","9.28","9.22","9.22","9.22","10.14","10.14","10.14","8.14","8.14","8.14"
"1010","11.12","11.12","11.12","7.78","7.78","7.78","9.92","9.92","9.92","10.96","10.96","10.96","10.14","10.14","10.14","9.8","9.8","9.8","9.18","9.18","9.18","9.66","9.66","9.66","10.22","10.22","10.22","7.64","7.64","7.64"
"1020","10.36","10.36","10.36","9.06","9.06","9.06","9.18","9.18","9.18","11.14","11.14","11.14","9.92","9.92","9.92","10.68","10.68","10.68","10.04","10.04","10.04","10.1","10.1","10.1","10.32","10.32","10.32","8.56","8.56","8.56"
"1030","10.16","10.16","10.16","9.58","9.58","9.58","9.58","9.58","9.58","10.92","10.92","10.92","9.98","9.98","9.98","10.66","10.66","10.66","10.2","10.2","10.2","8.52","8.52","8.52","9.42","9.42","9.42","7.94","7.94","7.94"
"1040","11.02","11.02","11.02","9.56","9.56","9.56","10.42","10.42","10.42","10.34","10.34","10.34","10","10","10","11.32","11.32","11.32","9.4","9.4","9.4","10.6","10.6","10.6","10.22","10.22","10.22","8.56","8.56","8.56"
"1050","11.04","11.04","11.04","9.58","9.58","9.58","10.16","10.16","10.16","11.28","11.28","11.28","9.82","9.82","9.82","10.6","10.6","10.6","9.16","9.16","9.16","9.42","9.42","9.42","9.78","9.78","9.78","8.38","8.38","8.38"
"1060","11.36","11.36","11.36","8.28","8.28","8.28","8.7","8.7","8.7","11.16","11.16","11.16","9.86","9.86","9.86","10.4","10.4","10.4","9.84","9.84","9.84","10.18","10.18","10.18","9.98","9.98","9.98","8.82","8.82","8.82"
"1070","11.38","11.38","11.38","9.02","9.02","9.02","10.98","10.98","10.98","11.4","11.4","11.4","10.58","10.58","10.58","10.38","10.38","10.38","9.94","9.94","9.94","9.64","9.64","9.64","10.52","10.52","10.52","7.5","7.5","7.5"
"1080","10.98","10.98","10.98","9.64","9.64","9.64","9.84","9.84","9.84","11.42","11.42","11.42","10.12","10.12","10.12","10.86","10.86","10.86","9.64","9.64","9.64","10.16","10.16","10.16","10.74","10.74","10.74","8.6","8.6","8.6"
"1090","10.94","10.94","10.94","9.6","9.6","9.6","11.12","11.12","11.12","10.8","10.8","10.8","10.5","10.5","10.5","10.66","10.66","10.66","9.74","9.74","9.74","9.82","9.82","9.82","10.76","10.76","10.76","8.72","8.72","8.72"
"1100","11.38","11.38","11.38","10.08","10.08","10.08","9.6","9.6","9.6","11.28","11.28","11.28","10.14","10.14","10.14","11.14","11.14","11.14","9.98","9.98","9.98","9.74","9.74","9.74","10.08","10.08","10.08","8.46","8.46","8.46"
"1110","11.62","11.62","11.62","8.76","8.76","8.76","10.42","10.42","10.42","11.62","11.62","11.62","9.74","9.74","9.74","10.88","10.88","10.88","11.26","11.26","11.26","10.86","10.86","10.86","10.64","10.64","10.64","9.94","9.94","9.94"
"1120","11.26","11.26","11.26","9.06","9.06","9.06","9.92","9.92","9.92","10.44","10.44","10.44","9.96","9.96","9.96","10.58","10.58","10.58","10.18","10.18","10.18","10.66","10.66","10.66","10.4","10.4","10.4","8.02","8.02","8.02"
"1130","11.56","11.56","11.56","9.32","9.32","9.32","10.06","10.06","10.06","11.22","11.22","11.22","9.32","9.32","9.32","11.52","11.52","11.52","9.62","9.62","9.62","10.48","10.48","10.48","10.6","10.6","10.6","8.2","8.2","8.2"
"1140","11.3","11.3","11.3","9.86","9.86","9.86","9.62","9.62","9.62","10.1","10.1","10.1","10.54","10.54","10.54","10.8","10.8","10.8","11.2","11.2","11.2","10.2","10.2","10.2","10.44","10.44","10.44","9.96","9.96","9.96"
"1150","11.12","11.12","11.12","9.18","9.18","9.18","10.18","10.18","10.18","11","11","11","10.88","10.88","10.88","11.54","11.54","11.54","9.38","9.38","9.38","10.54","10.54","10.54","10.36","10.36","10.36","8.8","8.8","8.8"
"1160","11.18","11.18","11.18","9.62","9.62","9.62","10.12","10.12","10.12","11.54","11.54","11.54","10.28","10.28","10.28","10.84","10.84","10.84","10.06","10.06","10.06","10.08","10.08","10.08","10.28","10.28","10.28","8.46","8.46","8.46"
"1170","11.04","11.04","11.04","10.5","10.5","10.5","9.52","9.52","9.52","10.64","10.64","10.64","10.24","10.24","10.24","10.52","10.52","10.52","10.06","10.06","10.06","10.66","10.66","10.66","10.36","10.36","10.36","9.28","9.28","9.28"
"1180","12.54","12.54","12.54","10","10","10","10.34","10.34","10.34","11.66","11.66","11.66","10","10","10","10.86","10.86","10.86","11.12","11.12","11.12","10.1","10.1","10.1","10.18","10.18","10.18","9.72","9.72","9.72"
"1190","11.08","11.08","11.08","10.6","10.6","10.6","10.66","10.66","10.66","11.52","11.52","11.52","10.24","10.24","10.24","10.72","10.72","10.72","10.18","10.18","10.18","10.3","10.3","10.3","11.3","11.3","11.3","9.2","9.2","9.2"
"1200","11.3","11.3","11.3","9.8","9.8","9.8","11.14","11.14","11.14","11.54","11.54","11.54","10.24","10.24","10.24","11.06","11.06","11.06","9.72","9.72","9.72","10.02","10.02","10.02","10.96","10.96","10.96","9.2","9.2","9.2"
"1210","11.26","11.26","11.26","10","10","10","10.48","10.48","10.48","10.78","10.78","10.78","10.04","10.04","10.04","11.3","11.3","11.3","10.42","10.42","10.42","10.48","10.48","10.48","10.58","10.58","10.58","8.96","8.96","8.96"
"1220","11.78","11.78","11.78","9.78","9.78","9.78","10.72","10.72","10.72","11.38","11.38","11.38","10.52","10.52","10.52","11.02","11.02","11.02","10.76","10.76","10.76","10.98","10.98","10.98","11.24","11.24","11.24","9.64","9.64","9.64"
"1230","11.8","11.8","11.8","9.12","9.12","9.12","9.78","9.78","9.78","11.68","11.68","11.68","10.34","10.34","10.34","10.28","10.28","10.28","10.92","10.92","10.92","10.94","10.94","10.94","11.32","11.32","11.32","10.28","10.28","10.28"
"1240","12.34","12.34","12.34","10.34","10.34","10.34","9.78","9.78","9.78","11.46","11.46","11.46","10.34","10.34","10.34","10.08","10.08","10.08","10.74","10.74","10.74","11.26","11.26","11.26","11.24","11.24","11.24","9.72","9.72","9.72"
"1250","12.1","12.1","12.1","10.46","10.46","10.46","10.54","10.54","10.54","10.96","10.96","10.96","10.64","10.64","10.64","11.78","11.78","11.78","10.38","10.38","10.38","11.16","11.16","11.16","11.64","11.64","11.64","9.6","9.6","9.6"
"1260","11.02","11.02","11.02","10.82","10.82","10.82","10.42","10.42","10.42","11.58","11.58","11.58","9.86","9.86","9.86","10.12","10.12","10.12","10.94","10.94","10.94","11.4","11.4","11.4","11.48","11.48","11.48","9.76","9.76","9.76"
"1270","12","12","12","9.22","9.22","9.22","10.94","10.94","10.94","11.74","11.74","11.74","10.62","10.62","10.62","11.48","11.48","11.48","11.34","11.34","11.34","10.9","10.9","10.9","11.68","11.68","11.68","9.82","9.82","9.82"
"1280","11.92","11.92","11.92","10.58","10.58","10.58","10.2","10.2","10.2","11.58","11.58","11.58","10.78","10.78","10.78","10.92","10.92","10.92","10.28","10.28","10.28","11.34","11.34","11.34","10.9","10.9","10.9","9.46","9.46","9.46"
"1290","11.76","11.76","11.76","11.12","11.12","11.12","11.22","11.22","11.22","11.66","11.66","11.66","11.08","11.08","11.08","11.4","11.4","11.4","10.78","10.78","10.78","11.28","11.28","11.28","11.14","11.14","11.14","10.2","10.2","10.2"
"1300","11.08","11.08","11.08","10.7","10.7","10.7","10.76","10.76","10.76","11.74","11.74","11.74","11.16","11.16","11.16","11.64","11.64","11.64","10.54","10.54","10.54","10.66","10.66","10.66","10.92","10.92","10.92","9.7","9.7","9.7"
"1310","11.66","11.66","11.66","10.06","10.06","10.06","10.72","10.72","10.72","11.34","11.34","11.34","10.72","10.72","10.72","11.72","11.72","11.72","10.44","10.44","10.44","10.66","10.66","10.66","11.24","11.24","11.24","9.84","9.84","9.84"
"1320","11.14","11.14","11.14","10.34","10.34","10.34","10.66","10.66","10.66","11.48","11.48","11.48","10.86","10.86","10.86","11.46","11.46","11.46","10.78","10.78","10.78","11.72","11.72","11.72","11.42","11.42","11.42","8.82","8.82","8.82"
"1330","12.18","12.18","12.18","10.28","10.28","10.28","11.1","11.1","11.1","11","11","11","10.94","10.94","10.94","11.9","11.9","11.9","11.5","11.5","11.5","10.96","10.96","10.96","10.66","10.66","10.66","10.22","10.22","10.22"
"1340","12.32","12.32","12.32","10.4","10.4","10.4","11.5","11.5","11.5","11.38","11.38","11.38","10.9","10.9","10.9","11.14","11.14","11.14","11.4","11.4","11.4","11.3","11.3","11.3","12","12","12","10.08","10.08","10.08"
"1350","12.12","12.12","12.12","10.4","10.4","10.4","11.8","11.8","11.8","11.18","11.18","11.18","11.08","11.08","11.08","11.8","11.8","11.8","11.52","11.52","11.52","11.26","11.26","11.26","10.52","10.52","10.52","10.52","10.52","10.52"
"1360","12.08","12.08","12.08","10.08","10.08","10.08","10.9","10.9","10.9","11.66","11.66","11.66","10.92","10.92","10.92","11.8","11.8","11.8","10.44","10.44","10.44","11.56","11.56","11.56","11.46","11.46","11.46","10.3","10.3","10.3"
"1370","12.64","12.64","12.64","11","11","11","11.94","11.94","11.94","12","12","12","11.68","11.68","11.68","11.38","11.38","11.38","10.9","10.9","10.9","10","10","10","11.24","11.24","11.24","9.82","9.82","9.82"
"1380","12.1","12.1","12.1","10.62","10.62","10.62","11.02","11.02","11.02","11.12","11.12","11.12","10.12","10.12","10.12","11.14","11.14","11.14","11.14","11.14","11.14","11.16","11.16","11.16","11","11","11","9.8","9.8","9.8"
"1390","12.02","12.02","12.02","10.9","10.9","10.9","11.74","11.74","11.74","11.48","11.48","11.48","11.48","11.48","11.48","11.2","11.2","11.2","11.66","11.66","11.66","11.78","11.78","11.78","11.16","11.16","11.16","10.66","10.66","10.66"
"1400","12.08","12.08","12.08","10.76","10.76","10.76","11.54","11.54","11.54","11.88","11.88","11.88","10.82","10.82","10.82","11.02","11.02","11.02","11.1","11.1","11.1","10.9","10.9","10.9","11.88","11.88","11.88","9.78","9.78","9.78"
"1410","11.42","11.42","11.42","11.28","11.28","11.28","10.72","10.72","10.72","11.86","11.86","11.86","11.52","11.52","11.52","11.22","11.22","11.22","11.44","11.44","11.44","11.78","11.78","11.78","11.3","11.3","11.3","10.56","10.56","10.56"
"1420","11.94","11.94","11.94","9.74","9.74","9.74","10.7","10.7","10.7","11.54","11.54","11.54","10.86","10.86","10.86","11.76","11.76","11.76","11.16","11.16","11.16","10.78","10.78","10.78","11.32","11.32","11.32","10.46","10.46","10.46"
"1430","12.2","12.2","12.2","10.6","10.6","10.6","11.14","11.14","11.14","11.72","11.72","11.72","11.5","11.5","11.5","12.16","12.16","12.16","11.04","11.04","11.04","11.18","11.18","11.18","12.28","12.28","12.28","10.3","10.3","10.3"
"1440","11.84","11.84","11.84","10.16","10.16","10.16","11.36","11.36","11.36","11.44","11.44","11.44","10.94","10.94","10.94","11.12","11.12","11.12","12.12","12.12","12.12","11.6","11.6","11.6","11.42","11.42","11.42","10.44","10.44","10.44"
"1450","12.38","12.38","12.38","10.5","10.5","10.5","11.1","11.1","11.1","11.9","11.9","11.9","11.6","11.6","11.6","11.9","11.9","11.9","10.7","10.7","10.7","11.74","11.74","11.74","12.04","12.04","12.04","10.8","10.8","10.8"
"1460","12.26","12.26","12.26","11","11","11","10.54","10.54","10.54","12.02","12.02","12.02","11.96","11.96","11.96","11.84","11.84","11.84","12.1","12.1","12.1","11.24","11.24","11.24","11.3","11.3","11.3","9.34","9.34","9.34"
"1470","11.96","11.96","11.96","10.52","10.52","10.52","10.8","10.8","10.8","11.58","11.58","11.58","11.84","11.84","11.84","11.42","11.42","11.42","11.5","11.5","11.5","11.82","11.82","11.82","11.68","11.68","11.68","10.02","10.02","10.02"
"1480","11.94","11.94","11.94","10.7","10.7","10.7","11.5","11.5","11.5","12.58","12.58","12.58","11.04","11.04","11.04","11.44","11.44","11.44","12.04","12.04","12.04","12.04","12.04","12.04","11.3","11.3","11.3","10.92","10.92","10.92"
"1490","12.4","12.4","12.4","10.92","10.92","10.92","11.3","11.3","11.3","11.46","11.46","11.46","11.88","11.88","11.88","11.86","11.86","11.86","11.12","11.12","11.12","12.32","12.32","12.32","11.98","11.98","11.98","11.52","11.52","11.52"
"1500","11.98","11.98","11.98","10.36","10.36","10.36","11.42","11.42","11.42","11.8","11.8","11.8","11.96","11.96","11.96","12.02","12.02","12.02","10.66","10.66","10.66","11.7","11.7","11.7","11.94","11.94","11.94","10.94","10.94","10.94"
"1510","11.62","11.62","11.62","10.54","10.54","10.54","11.2","11.2","11.2","11.22","11.22","11.22","11.38","11.38","11.38","10.96","10.96","10.96","11.36","11.36","11.36","11.76","11.76","11.76","11.64","11.64","11.64","10.82","10.82","10.82"
"1520","12.2","12.2","12.2","10.46","10.46","10.46","11.88","11.88","11.88","11.82","11.82","11.82","11.82","11.82","11.82","11.96","11.96","11.96","11.78","11.78","11.78","11.62","11.62","11.62","11.7","11.7","11.7","10.58","10.58","10.58"

==> procgen/logs/ppo_small-20230807-000945-easy-success.csv <==
"Step","ppo_small-20230807-000945-s08 - episode_success","ppo_small-20230807-000945-s08 - episode_success__MIN","ppo_small-20230807-000945-s08 - episode_success__MAX","ppo_small-20230807-000945-s09 - episode_success","ppo_small-20230807-000945-s09 - episode_success__MIN","ppo_small-20230807-000945-s09 - episode_success__MAX","ppo_small-20230807-000945-s07 - episode_success","ppo_small-20230807-000945-s07 - episode_success__MIN","ppo_small-20230807-000945-s07 - episode_success__MAX","ppo_small-20230807-000945-s05 - episode_success","ppo_small-20230807-000945-s05 - episode_success__MIN","ppo_small-20230807-000945-s05 - episode_success__MAX","ppo_small-20230807-000945-s06 - episode_success","ppo_small-20230807-000945-s06 - episode_success__MIN","ppo_small-20230807-000945-s06 - episode_success__MAX","ppo_small-20230807-000945-s01 - episode_success","ppo_small-20230807-000945-s01 - episode_success__MIN","ppo_small-20230807-000945-s01 - episode_success__MAX","ppo_small-20230807-000945-s02 - episode_success","ppo_small-20230807-000945-s02 - episode_success__MIN","ppo_small-20230807-000945-s02 - episode_success__MAX","ppo_small-20230807-000945-s03 - episode_success","ppo_small-20230807-000945-s03 - episode_success__MIN","ppo_small-20230807-000945-s03 - episode_success__MAX","ppo_small-20230807-000945-s04 - episode_success","ppo_small-20230807-000945-s04 - episode_success__MIN","ppo_small-20230807-000945-s04 - episode_success__MAX","ppo_small-20230807-000945-s00 - episode_success","ppo_small-20230807-000945-s00 - episode_success__MIN","ppo_small-20230807-000945-s00 - episode_success__MAX"
"10","0.29","0.29","0.29","0.28","0.28","0.28","0.27","0.27","0.27","0.36","0.36","0.36","0.3","0.3","0.3","0.25","0.25","0.25","0.32","0.32","0.32","0.4","0.4","0.4","0.25","0.25","0.25","0.22","0.22","0.22"
"20","0.3","0.3","0.3","0.23","0.23","0.23","0.21","0.21","0.21","0.26","0.26","0.26","0.26","0.26","0.26","0.29","0.29","0.29","0.18","0.18","0.18","0.36","0.36","0.36","0.24","0.24","0.24","0.35","0.35","0.35"
"30","0.28","0.28","0.28","0.15","0.15","0.15","0.14","0.14","0.14","0.29","0.29","0.29","0.17","0.17","0.17","0.27","0.27","0.27","0.29","0.29","0.29","0.25","0.25","0.25","0.28","0.28","0.28","0.31","0.31","0.31"
"40","0.31","0.31","0.31","0.24","0.24","0.24","0.2","0.2","0.2","0.34","0.34","0.34","0.22","0.22","0.22","0.31","0.31","0.31","0.26","0.26","0.26","0.36","0.36","0.36","0.2","0.2","0.2","0.3","0.3","0.3"
"50","0.23","0.23","0.23","0.22","0.22","0.22","0.3","0.3","0.3","0.23","0.23","0.23","0.25","0.25","0.25","0.25","0.25","0.25","0.3","0.3","0.3","0.23","0.23","0.23","0.2","0.2","0.2","0.32","0.32","0.32"
"60","0.34","0.34","0.34","0.2","0.2","0.2","0.26","0.26","0.26","0.26","0.26","0.26","0.31","0.31","0.31","0.27","0.27","0.27","0.2","0.2","0.2","0.25","0.25","0.25","0.2","0.2","0.2","0.25","0.25","0.25"
"70","0.37","0.37","0.37","0.22","0.22","0.22","0.23","0.23","0.23","0.15","0.15","0.15","0.23","0.23","0.23","0.28","0.28","0.28","0.31","0.31","0.31","0.24","0.24","0.24","0.29","0.29","0.29","0.26","0.26","0.26"
"80","0.29","0.29","0.29","0.19","0.19","0.19","0.3","0.3","0.3","0.27","0.27","0.27","0.18","0.18","0.18","0.26","0.26","0.26","0.36","0.36","0.36","0.31","0.31","0.31","0.28","0.28","0.28","0.21","0.21","0.21"
"90","0.35","0.35","0.35","0.21","0.21","0.21","0.28","0.28","0.28","0.25","0.25","0.25","0.26","0.26","0.26","0.27","0.27","0.27","0.3","0.3","0.3","0.33","0.33","0.33","0.22","0.22","0.22","0.31","0.31","0.31"
"100","0.37","0.37","0.37","0.22","0.22","0.22","0.32","0.32","0.32","0.25","0.25","0.25","0.25","0.25","0.25","0.27","0.27","0.27","0.27","0.27","0.27","0.33","0.33","0.33","0.29","0.29","0.29","0.29","0.29","0.29"
"110","0.27","0.27","0.27","0.22","0.22","0.22","0.21","0.21","0.21","0.2","0.2","0.2","0.18","0.18","0.18","0.27","0.27","0.27","0.29","0.29","0.29","0.27","0.27","0.27","0.24","0.24","0.24","0.23","0.23","0.23"
"120","0.4","0.4","0.4","0.28","0.28","0.28","0.27","0.27","0.27","0.3","0.3","0.3","0.27","0.27","0.27","0.29","0.29","0.29","0.29","0.29","0.29","0.32","0.32","0.32","0.25","0.25","0.25","0.27","0.27","0.27"
"130","0.34","0.34","0.34","0.25","0.25","0.25","0.29","0.29","0.29","0.28","0.28","0.28","0.39","0.39","0.39","0.41","0.41","0.41","0.33","0.33","0.33","0.35","0.35","0.35","0.28","0.28","0.28","0.31","0.31","0.31"
"140","0.35","0.35","0.35","0.3","0.3","0.3","0.29","0.29","0.29","0.25","0.25","0.25","0.21","0.21","0.21","0.34","0.34","0.34","0.37","0.37","0.37","0.27","0.27","0.27","0.24","0.24","0.24","0.21","0.21","0.21"
"150","0.39","0.39","0.39","0.35","0.35","0.35","0.41","0.41","0.41","0.31","0.31","0.31","0.22","0.22","0.22","0.35","0.35","0.35","0.36","0.36","0.36","0.28","0.28","0.28","0.23","0.23","0.23","0.28","0.28","0.28"
"160","0.4","0.4","0.4","0.19","0.19","0.19","0.29","0.29","0.29","0.33","0.33","0.33","0.31","0.31","0.31","0.39","0.39","0.39","0.37","0.37","0.37","0.26","0.26","0.26","0.24","0.24","0.24","0.29","0.29","0.29"
"170","0.39","0.39","0.39","0.18","0.18","0.18","0.39","0.39","0.39","0.36","0.36","0.36","0.42","0.42","0.42","0.34","0.34","0.34","0.27","0.27","0.27","0.31","0.31","0.31","0.36","0.36","0.36","0.31","0.31","0.31"
"180","0.37","0.37","0.37","0.18","0.18","0.18","0.33","0.33","0.33","0.32","0.32","0.32","0.33","0.33","0.33","0.25","0.25","0.25","0.37","0.37","0.37","0.27","0.27","0.27","0.37","0.37","0.37","0.21","0.21","0.21"
"190","0.46","0.46","0.46","0.26","0.26","0.26","0.43","0.43","0.43","0.39","0.39","0.39","0.3","0.3","0.3","0.44","0.44","0.44","0.34","0.34","0.34","0.33","0.33","0.33","0.25","0.25","0.25","0.18","0.18","0.18"
"200","0.4","0.4","0.4","0.29","0.29","0.29","0.43","0.43","0.43","0.37","0.37","0.37","0.33","0.33","0.33","0.33","0.33","0.33","0.38","0.38","0.38","0.32","0.32","0.32","0.31","0.31","0.31","0.29","0.29","0.29"
"210","0.42","0.42","0.42","0.22","0.22","0.22","0.36","0.36","0.36","0.38","0.38","0.38","0.32","0.32","0.32","0.33","0.33","0.33","0.36","0.36","0.36","0.29","0.29","0.29","0.3","0.3","0.3","0.26","0.26","0.26"
"220","0.48","0.48","0.48","0.34","0.34","0.34","0.33","0.33","0.33","0.41","0.41","0.41","0.35","0.35","0.35","0.4","0.4","0.4","0.36","0.36","0.36","0.26","0.26","0.26","0.42","0.42","0.42","0.32","0.32","0.32"
"230","0.49","0.49","0.49","0.21","0.21","0.21","0.35","0.35","0.35","0.29","0.29","0.29","0.42","0.42","0.42","0.47","0.47","0.47","0.38","0.38","0.38","0.33","0.33","0.33","0.31","0.31","0.31","0.25","0.25","0.25"
"240","0.49","0.49","0.49","0.23","0.23","0.23","0.36","0.36","0.36","0.37","0.37","0.37","0.33","0.33","0.33","0.41","0.41","0.41","0.31","0.31","0.31","0.4","0.4","0.4","0.33","0.33","0.33","0.39","0.39","0.39"
"250","0.52","0.52","0.52","0.26","0.26","0.26","0.46","0.46","0.46","0.38","0.38","0.38","0.4","0.4","0.4","0.49","0.49","0.49","0.38","0.38","0.38","0.36","0.36","0.36","0.33","0.33","0.33","0.31","0.31","0.31"
"260","0.46","0.46","0.46","0.44","0.44","0.44","0.44","0.44","0.44","0.45","0.45","0.45","0.31","0.31","0.31","0.41","0.41","0.41","0.39","0.39","0.39","0.39","0.39","0.39","0.4","0.4","0.4","0.28","0.28","0.28"
"270","0.47","0.47","0.47","0.34","0.34","0.34","0.36","0.36","0.36","0.46","0.46","0.46","0.32","0.32","0.32","0.39","0.39","0.39","0.47","0.47","0.47","0.4","0.4","0.4","0.41","0.41","0.41","0.29","0.29","0.29"
"280","0.47","0.47","0.47","0.26","0.26","0.26","0.37","0.37","0.37","0.35","0.35","0.35","0.26","0.26","0.26","0.4","0.4","0.4","0.38","0.38","0.38","0.34","0.34","0.34","0.46","0.46","0.46","0.3","0.3","0.3"
"290","0.48","0.48","0.48","0.23","0.23","0.23","0.44","0.44","0.44","0.34","0.34","0.34","0.25","0.25","0.25","0.44","0.44","0.44","0.46","0.46","0.46","0.37","0.37","0.37","0.43","0.43","0.43","0.39","0.39","0.39"
"300","0.56","0.56","0.56","0.36","0.36","0.36","0.36","0.36","0.36","0.49","0.49","0.49","0.31","0.31","0.31","0.45","0.45","0.45","0.42","0.42","0.42","0.4","0.4","0.4","0.32","0.32","0.32","0.23","0.23","0.23"
"310","0.57","0.57","0.57","0.29","0.29","0.29","0.41","0.41","0.41","0.47","0.47","0.47","0.44","0.44","0.44","0.46","0.46","0.46","0.41","0.41","0.41","0.38","0.38","0.38","0.42","0.42","0.42","0.29","0.29","0.29"
"320","0.54","0.54","0.54","0.36","0.36","0.36","0.34","0.34","0.34","0.53","0.53","0.53","0.38","0.38","0.38","0.43","0.43","0.43","0.46","0.46","0.46","0.5","0.5","0.5","0.41","0.41","0.41","0.25","0.25","0.25"
"330","0.56","0.56","0.56","0.35","0.35","0.35","0.43","0.43","0.43","0.41","0.41","0.41","0.39","0.39","0.39","0.48","0.48","0.48","0.46","0.46","0.46","0.39","0.39","0.39","0.48","0.48","0.48","0.37","0.37","0.37"
"340","0.56","0.56","0.56","0.41","0.41","0.41","0.5","0.5","0.5","0.4","0.4","0.4","0.41","0.41","0.41","0.4","0.4","0.4","0.4","0.4","0.4","0.49","0.49","0.49","0.43","0.43","0.43","0.4","0.4","0.4"
"350","0.53","0.53","0.53","0.31","0.31","0.31","0.52","0.52","0.52","0.42","0.42","0.42","0.44","0.44","0.44","0.5","0.5","0.5","0.48","0.48","0.48","0.45","0.45","0.45","0.41","0.41","0.41","0.28","0.28","0.28"
"360","0.6","0.6","0.6","0.4","0.4","0.4","0.39","0.39","0.39","0.52","0.52","0.52","0.39","0.39","0.39","0.45","0.45","0.45","0.43","0.43","0.43","0.41","0.41","0.41","0.38","0.38","0.38","0.37","0.37","0.37"
"370","0.56","0.56","0.56","0.37","0.37","0.37","0.45","0.45","0.45","0.53","0.53","0.53","0.42","0.42","0.42","0.37","0.37","0.37","0.51","0.51","0.51","0.43","0.43","0.43","0.44","0.44","0.44","0.27","0.27","0.27"
"380","0.57","0.57","0.57","0.38","0.38","0.38","0.45","0.45","0.45","0.49","0.49","0.49","0.44","0.44","0.44","0.39","0.39","0.39","0.41","0.41","0.41","0.43","0.43","0.43","0.48","0.48","0.48","0.32","0.32","0.32"
"390","0.58","0.58","0.58","0.36","0.36","0.36","0.46","0.46","0.46","0.5","0.5","0.5","0.45","0.45","0.45","0.4","0.4","0.4","0.36","0.36","0.36","0.42","0.42","0.42","0.44","0.44","0.44","0.27","0.27","0.27"
"400","0.46","0.46","0.46","0.36","0.36","0.36","0.49","0.49","0.49","0.4","0.4","0.4","0.51","0.51","0.51","0.53","0.53","0.53","0.5","0.5","0.5","0.53","0.53","0.53","0.43","0.43","0.43","0.41","0.41","0.41"
"410","0.45","0.45","0.45","0.34","0.34","0.34","0.39","0.39","0.39","0.44","0.44","0.44","0.53","0.53","0.53","0.45","0.45","0.45","0.51","0.51","0.51","0.41","0.41","0.41","0.5","0.5","0.5","0.42","0.42","0.42"
"420","0.65","0.65","0.65","0.39","0.39","0.39","0.43","0.43","0.43","0.47","0.47","0.47","0.54","0.54","0.54","0.45","0.45","0.45","0.44","0.44","0.44","0.42","0.42","0.42","0.54","0.54","0.54","0.4","0.4","0.4"
"430","0.46","0.46","0.46","0.43","0.43","0.43","0.54","0.54","0.54","0.52","0.52","0.52","0.47","0.47","0.47","0.4","0.4","0.4","0.45","0.45","0.45","0.47","0.47","0.47","0.5","0.5","0.5","0.41","0.41","0.41"
"440","0.5","0.5","0.5","0.37","0.37","0.37","0.41","0.41","0.41","0.5","0.5","0.5","0.5","0.5","0.5","0.47","0.47","0.47","0.5","0.5","0.5","0.45","0.45","0.45","0.5","0.5","0.5","0.42","0.42","0.42"
"450","0.58","0.58","0.58","0.38","0.38","0.38","0.54","0.54","0.54","0.43","0.43","0.43","0.38","0.38","0.38","0.5","0.5","0.5","0.49","0.49","0.49","0.43","0.43","0.43","0.49","0.49","0.49","0.35","0.35","0.35"
"460","0.63","0.63","0.63","0.45","0.45","0.45","0.51","0.51","0.51","0.48","0.48","0.48","0.42","0.42","0.42","0.5","0.5","0.5","0.51","0.51","0.51","0.48","0.48","0.48","0.45","0.45","0.45","0.35","0.35","0.35"
"470","0.55","0.55","0.55","0.41","0.41","0.41","0.43","0.43","0.43","0.56","0.56","0.56","0.45","0.45","0.45","0.49","0.49","0.49","0.57","0.57","0.57","0.46","0.46","0.46","0.59","0.59","0.59","0.45","0.45","0.45"
"480","0.58","0.58","0.58","0.53","0.53","0.53","0.49","0.49","0.49","0.57","0.57","0.57","0.49","0.49","0.49","0.5","0.5","0.5","0.43","0.43","0.43","0.48","0.48","0.48","0.45","0.45","0.45","0.42","0.42","0.42"
"490","0.56","0.56","0.56","0.37","0.37","0.37","0.59","0.59","0.59","0.5","0.5","0.5","0.53","0.53","0.53","0.64","0.64","0.64","0.59","0.59","0.59","0.43","0.43","0.43","0.49","0.49","0.49","0.44","0.44","0.44"
"500","0.58","0.58","0.58","0.49","0.49","0.49","0.5","0.5","0.5","0.62","0.62","0.62","0.53","0.53","0.53","0.51","0.51","0.51","0.44","0.44","0.44","0.52","0.52","0.52","0.58","0.58","0.58","0.44","0.44","0.44"
"510","0.62","0.62","0.62","0.5","0.5","0.5","0.51","0.51","0.51","0.51","0.51","0.51","0.41","0.41","0.41","0.55","0.55","0.55","0.57","0.57","0.57","0.45","0.45","0.45","0.54","0.54","0.54","0.42","0.42","0.42"
"520","0.61","0.61","0.61","0.4","0.4","0.4","0.48","0.48","0.48","0.46","0.46","0.46","0.56","0.56","0.56","0.55","0.55","0.55","0.5","0.5","0.5","0.49","0.49","0.49","0.53","0.53","0.53","0.43","0.43","0.43"
"530","0.67","0.67","0.67","0.45","0.45","0.45","0.52","0.52","0.52","0.64","0.64","0.64","0.56","0.56","0.56","0.57","0.57","0.57","0.43","0.43","0.43","0.53","0.53","0.53","0.56","0.56","0.56","0.34","0.34","0.34"
"540","0.63","0.63","0.63","0.35","0.35","0.35","0.47","0.47","0.47","0.61","0.61","0.61","0.42","0.42","0.42","0.49","0.49","0.49","0.5","0.5","0.5","0.57","0.57","0.57","0.56","0.56","0.56","0.48","0.48","0.48"
"550","0.64","0.64","0.64","0.42","0.42","0.42","0.53","0.53","0.53","0.57","0.57","0.57","0.52","0.52","0.52","0.5","0.5","0.5","0.5","0.5","0.5","0.41","0.41","0.41","0.57","0.57","0.57","0.42","0.42","0.42"
"560","0.69","0.69","0.69","0.4","0.4","0.4","0.48","0.48","0.48","0.5","0.5","0.5","0.49","0.49","0.49","0.58","0.58","0.58","0.52","0.52","0.52","0.57","0.57","0.57","0.58","0.58","0.58","0.42","0.42","0.42"
"570","0.65","0.65","0.65","0.5","0.5","0.5","0.62","0.62","0.62","0.62","0.62","0.62","0.45","0.45","0.45","0.59","0.59","0.59","0.48","0.48","0.48","0.57","0.57","0.57","0.54","0.54","0.54","0.41","0.41","0.41"
"580","0.64","0.64","0.64","0.49","0.49","0.49","0.47","0.47","0.47","0.6","0.6","0.6","0.55","0.55","0.55","0.56","0.56","0.56","0.62","0.62","0.62","0.62","0.62","0.62","0.55","0.55","0.55","0.39","0.39","0.39"
"590","0.64","0.64","0.64","0.44","0.44","0.44","0.54","0.54","0.54","0.61","0.61","0.61","0.55","0.55","0.55","0.56","0.56","0.56","0.54","0.54","0.54","0.55","0.55","0.55","0.57","0.57","0.57","0.4","0.4","0.4"
"600","0.68","0.68","0.68","0.45","0.45","0.45","0.58","0.58","0.58","0.65","0.65","0.65","0.55","0.55","0.55","0.5","0.5","0.5","0.52","0.52","0.52","0.51","0.51","0.51","0.58","0.58","0.58","0.38","0.38","0.38"
"610","0.67","0.67","0.67","0.44","0.44","0.44","0.65","0.65","0.65","0.6","0.6","0.6","0.42","0.42","0.42","0.66","0.66","0.66","0.59","0.59","0.59","0.57","0.57","0.57","0.53","0.53","0.53","0.46","0.46","0.46"
"620","0.7","0.7","0.7","0.47","0.47","0.47","0.58","0.58","0.58","0.58","0.58","0.58","0.5","0.5","0.5","0.62","0.62","0.62","0.59","0.59","0.59","0.52","0.52","0.52","0.58","0.58","0.58","0.48","0.48","0.48"
"630","0.61","0.61","0.61","0.46","0.46","0.46","0.66","0.66","0.66","0.61","0.61","0.61","0.51","0.51","0.51","0.56","0.56","0.56","0.61","0.61","0.61","0.61","0.61","0.61","0.58","0.58","0.58","0.4","0.4","0.4"
"640","0.72","0.72","0.72","0.41","0.41","0.41","0.54","0.54","0.54","0.63","0.63","0.63","0.59","0.59","0.59","0.62","0.62","0.62","0.55","0.55","0.55","0.62","0.62","0.62","0.54","0.54","0.54","0.43","0.43","0.43"
"650","0.66","0.66","0.66","0.51","0.51","0.51","0.56","0.56","0.56","0.71","0.71","0.71","0.58","0.58","0.58","0.69","0.69","0.69","0.52","0.52","0.52","0.56","0.56","0.56","0.61","0.61","0.61","0.47","0.47","0.47"
"660","0.69","0.69","0.69","0.48","0.48","0.48","0.61","0.61","0.61","0.64","0.64","0.64","0.55","0.55","0.55","0.55","0.55","0.55","0.49","0.49","0.49","0.59","0.59","0.59","0.6","0.6","0.6","0.42","0.42","0.42"
"670","0.75","0.75","0.75","0.53","0.53","0.53","0.6","0.6","0.6","0.7","0.7","0.7","0.44","0.44","0.44","0.63","0.63","0.63","0.53","0.53","0.53","0.53","0.53","0.53","0.61","0.61","0.61","0.36","0.36","0.36"
"680","0.65","0.65","0.65","0.45","0.45","0.45","0.62","0.62","0.62","0.63","0.63","0.63","0.65","0.65","0.65","0.63","0.63","0.63","0.56","0.56","0.56","0.56","0.56","0.56","0.64","0.64","0.64","0.48","0.48","0.48"
"690","0.71","0.71","0.71","0.53","0.53","0.53","0.58","0.58","0.58","0.73","0.73","0.73","0.62","0.62","0.62","0.61","0.61","0.61","0.52","0.52","0.52","0.57","0.57","0.57","0.59","0.59","0.59","0.55","0.55","0.55"
"700","0.73","0.73","0.73","0.63","0.63","0.63","0.7","0.7","0.7","0.72","0.72","0.72","0.67","0.67","0.67","0.56","0.56","0.56","0.54","0.54","0.54","0.68","0.68","0.68","0.63","0.63","0.63","0.53","0.53","0.53"
"710","0.7","0.7","0.7","0.57","0.57","0.57","0.57","0.57","0.57","0.71","0.71","0.71","0.63","0.63","0.63","0.66","0.66","0.66","0.49","0.49","0.49","0.57","0.57","0.57","0.64","0.64","0.64","0.45","0.45","0.45"
"720","0.72","0.72","0.72","0.54","0.54","0.54","0.62","0.62","0.62","0.7","0.7","0.7","0.58","0.58","0.58","0.68","0.68","0.68","0.64","0.64","0.64","0.54","0.54","0.54","0.62","0.62","0.62","0.54","0.54","0.54"
"730","0.69","0.69","0.69","0.51","0.51","0.51","0.54","0.54","0.54","0.68","0.68","0.68","0.61","0.61","0.61","0.63","0.63","0.63","0.56","0.56","0.56","0.69","0.69","0.69","0.57","0.57","0.57","0.54","0.54","0.54"
"740","0.75","0.75","0.75","0.61","0.61","0.61","0.61","0.61","0.61","0.68","0.68","0.68","0.62","0.62","0.62","0.74","0.74","0.74","0.52","0.52","0.52","0.58","0.58","0.58","0.72","0.72","0.72","0.56","0.56","0.56"
"750","0.76","0.76","0.76","0.48","0.48","0.48","0.67","0.67","0.67","0.55","0.55","0.55","0.58","0.58","0.58","0.72","0.72","0.72","0.63","0.63","0.63","0.6","0.6","0.6","0.61","0.61","0.61","0.66","0.66","0.66"
"760","0.75","0.75","0.75","0.46","0.46","0.46","0.66","0.66","0.66","0.62","0.62","0.62","0.61","0.61","0.61","0.68","0.68","0.68","0.65","0.65","0.65","0.56","0.56","0.56","0.54","0.54","0.54","0.55","0.55","0.55"
"770","0.74","0.74","0.74","0.52","0.52","0.52","0.67","0.67","0.67","0.67","0.67","0.67","0.59","0.59","0.59","0.62","0.62","0.62","0.62","0.62","0.62","0.57","0.57","0.57","0.71","0.71","0.71","0.58","0.58","0.58"
"780","0.69","0.69","0.69","0.66","0.66","0.66","0.62","0.62","0.62","0.71","0.71","0.71","0.67","0.67","0.67","0.61","0.61","0.61","0.66","0.66","0.66","0.63","0.63","0.63","0.66","0.66","0.66","0.57","0.57","0.57"
"790","0.7","0.7","0.7","0.61","0.61","0.61","0.56","0.56","0.56","0.73","0.73","0.73","0.58","0.58","0.58","0.66","0.66","0.66","0.63","0.63","0.63","0.65","0.65","0.65","0.68","0.68","0.68","0.59","0.59","0.59"
"800","0.82","0.82","0.82","0.66","0.66","0.66","0.63","0.63","0.63","0.81","0.81","0.81","0.61","0.61","0.61","0.71","0.71","0.71","0.63","0.63","0.63","0.67","0.67","0.67","0.67","0.67","0.67","0.57","0.57","0.57"
"810","0.83","0.83","0.83","0.53","0.53","0.53","0.62","0.62","0.62","0.69","0.69","0.69","0.65","0.65","0.65","0.66","0.66","0.66","0.67","0.67","0.67","0.64","0.64","0.64","0.7","0.7","0.7","0.56","0.56","0.56"
"820","0.81","0.81","0.81","0.6","0.6","0.6","0.59","0.59","0.59","0.71","0.71","0.71","0.62","0.62","0.62","0.64","0.64","0.64","0.63","0.63","0.63","0.61","0.61","0.61","0.71","0.71","0.71","0.56","0.56","0.56"
"830","0.82","0.82","0.82","0.66","0.66","0.66","0.63","0.63","0.63","0.81","0.81","0.81","0.67","0.67","0.67","0.67","0.67","0.67","0.71","0.71","0.71","0.71","0.71","0.71","0.72","0.72","0.72","0.6","0.6","0.6"
"840","0.81","0.81","0.81","0.66","0.66","0.66","0.62","0.62","0.62","0.69","0.69","0.69","0.69","0.69","0.69","0.67","0.67","0.67","0.63","0.63","0.63","0.62","0.62","0.62","0.71","0.71","0.71","0.6","0.6","0.6"
"850","0.85","0.85","0.85","0.65","0.65","0.65","0.66","0.66","0.66","0.8","0.8","0.8","0.6","0.6","0.6","0.69","0.69","0.69","0.73","0.73","0.73","0.64","0.64","0.64","0.73","0.73","0.73","0.51","0.51","0.51"
"860","0.78","0.78","0.78","0.79","0.79","0.79","0.66","0.66","0.66","0.75","0.75","0.75","0.65","0.65","0.65","0.68","0.68","0.68","0.72","0.72","0.72","0.72","0.72","0.72","0.75","0.75","0.75","0.65","0.65","0.65"
"870","0.81","0.81","0.81","0.66","0.66","0.66","0.77","0.77","0.77","0.81","0.81","0.81","0.67","0.67","0.67","0.72","0.72","0.72","0.62","0.62","0.62","0.67","0.67","0.67","0.66","0.66","0.66","0.61","0.61","0.61"
"880","0.82","0.82","0.82","0.63","0.63","0.63","0.76","0.76","0.76","0.76","0.76","0.76","0.73","0.73","0.73","0.71","0.71","0.71","0.61","0.61","0.61","0.66","0.66","0.66","0.74","0.74","0.74","0.57","0.57","0.57"
"890","0.76","0.76","0.76","0.62","0.62","0.62","0.72","0.72","0.72","0.82","0.82","0.82","0.7","0.7","0.7","0.68","0.68","0.68","0.69","0.69","0.69","0.59","0.59","0.59","0.66","0.66","0.66","0.57","0.57","0.57"
"900","0.76","0.76","0.76","0.58","0.58","0.58","0.65","0.65","0.65","0.72","0.72","0.72","0.71","0.71","0.71","0.8","0.8","0.8","0.7","0.7","0.7","0.77","0.77","0.77","0.74","0.74","0.74","0.59","0.59","0.59"
"910","0.82","0.82","0.82","0.58","0.58","0.58","0.71","0.71","0.71","0.81","0.81","0.81","0.67","0.67","0.67","0.73","0.73","0.73","0.71","0.71","0.71","0.63","0.63","0.63","0.69","0.69","0.69","0.62","0.62","0.62"
"920","0.86","0.86","0.86","0.69","0.69","0.69","0.57","0.57","0.57","0.77","0.77","0.77","0.6","0.6","0.6","0.76","0.76","0.76","0.71","0.71","0.71","0.67","0.67","0.67","0.72","0.72","0.72","0.61","0.61","0.61"
"930","0.83","0.83","0.83","0.65","0.65","0.65","0.73","0.73","0.73","0.79","0.79","0.79","0.76","0.76","0.76","0.75","0.75","0.75","0.71","0.71","0.71","0.72","0.72","0.72","0.79","0.79","0.79","0.66","0.66","0.66"
"940","0.79","0.79","0.79","0.66","0.66","0.66","0.7","0.7","0.7","0.72","0.72","0.72","0.73","0.73","0.73","0.78","0.78","0.78","0.74","0.74","0.74","0.72","0.72","0.72","0.81","0.81","0.81","0.6","0.6","0.6"
"950","0.77","0.77","0.77","0.7","0.7","0.7","0.76","0.76","0.76","0.68","0.68","0.68","0.68","0.68","0.68","0.76","0.76","0.76","0.67","0.67","0.67","0.72","0.72","0.72","0.72","0.72","0.72","0.52","0.52","0.52"
"960","0.84","0.84","0.84","0.7","0.7","0.7","0.73","0.73","0.73","0.73","0.73","0.73","0.74","0.74","0.74","0.74","0.74","0.74","0.7","0.7","0.7","0.72","0.72","0.72","0.7","0.7","0.7","0.65","0.65","0.65"
"970","0.8","0.8","0.8","0.67","0.67","0.67","0.64","0.64","0.64","0.79","0.79","0.79","0.73","0.73","0.73","0.65","0.65","0.65","0.69","0.69","0.69","0.71","0.71","0.71","0.75","0.75","0.75","0.69","0.69","0.69"
"980","0.79","0.79","0.79","0.61","0.61","0.61","0.75","0.75","0.75","0.78","0.78","0.78","0.7","0.7","0.7","0.8","0.8","0.8","0.67","0.67","0.67","0.72","0.72","0.72","0.77","0.77","0.77","0.64","0.64","0.64"
"990","0.84","0.84","0.84","0.69","0.69","0.69","0.7","0.7","0.7","0.85","0.85","0.85","0.78","0.78","0.78","0.81","0.81","0.81","0.74","0.74","0.74","0.75","0.75","0.75","0.75","0.75","0.75","0.59","0.59","0.59"
"1000","0.87","0.87","0.87","0.61","0.61","0.61","0.81","0.81","0.81","0.83","0.83","0.83","0.68","0.68","0.68","0.68","0.68","0.68","0.7","0.7","0.7","0.72","0.72","0.72","0.8","0.8","0.8","0.64","0.64","0.64"
"1010","0.86","0.86","0.86","0.58","0.58","0.58","0.73","0.73","0.73","0.83","0.83","0.83","0.8","0.8","0.8","0.75","0.75","0.75","0.73","0.73","0.73","0.74","0.74","0.74","0.8","0.8","0.8","0.6","0.6","0.6"
"1020","0.82","0.82","0.82","0.72","0.72","0.72","0.71","0.71","0.71","0.85","0.85","0.85","0.76","0.76","0.76","0.85","0.85","0.85","0.77","0.77","0.77","0.78","0.78","0.78","0.81","0.81","0.81","0.63","0.63","0.63"
"1030","0.81","0.81","0.81","0.7","0.7","0.7","0.7","0.7","0.7","0.84","0.84","0.84","0.75","0.75","0.75","0.8","0.8","0.8","0.79","0.79","0.79","0.63","0.63","0.63","0.73","0.73","0.73","0.61","0.61","0.61"
"1040","0.85","0.85","0.85","0.73","0.73","0.73","0.81","0.81","0.81","0.8","0.8","0.8","0.76","0.76","0.76","0.89","0.89","0.89","0.72","0.72","0.72","0.8","0.8","0.8","0.78","0.78","0.78","0.65","0.65","0.65"
"1050","0.84","0.84","0.84","0.72","0.72","0.72","0.79","0.79","0.79","0.88","0.88","0.88","0.75","0.75","0.75","0.82","0.82","0.82","0.7","0.7","0.7","0.75","0.75","0.75","0.74","0.74","0.74","0.64","0.64","0.64"
"1060","0.87","0.87","0.87","0.63","0.63","0.63","0.69","0.69","0.69","0.86","0.86","0.86","0.79","0.79","0.79","0.8","0.8","0.8","0.75","0.75","0.75","0.79","0.79","0.79","0.77","0.77","0.77","0.66","0.66","0.66"
"1070","0.87","0.87","0.87","0.72","0.72","0.72","0.87","0.87","0.87","0.9","0.9","0.9","0.83","0.83","0.83","0.8","0.8","0.8","0.78","0.78","0.78","0.76","0.76","0.76","0.82","0.82","0.82","0.55","0.55","0.55"
"1080","0.84","0.84","0.84","0.75","0.75","0.75","0.77","0.77","0.77","0.89","0.89","0.89","0.76","0.76","0.76","0.82","0.82","0.82","0.73","0.73","0.73","0.79","0.79","0.79","0.85","0.85","0.85","0.63","0.63","0.63"
"1090","0.85","0.85","0.85","0.72","0.72","0.72","0.87","0.87","0.87","0.8","0.8","0.8","0.8","0.8","0.8","0.84","0.84","0.84","0.74","0.74","0.74","0.74","0.74","0.74","0.85","0.85","0.85","0.69","0.69","0.69"
"1100","0.89","0.89","0.89","0.77","0.77","0.77","0.75","0.75","0.75","0.89","0.89","0.89","0.8","0.8","0.8","0.85","0.85","0.85","0.78","0.78","0.78","0.76","0.76","0.76","0.76","0.76","0.76","0.65","0.65","0.65"
"1110","0.89","0.89","0.89","0.65","0.65","0.65","0.81","0.81","0.81","0.88","0.88","0.88","0.78","0.78","0.78","0.82","0.82","0.82","0.86","0.86","0.86","0.85","0.85","0.85","0.79","0.79","0.79","0.77","0.77","0.77"
"1120","0.9","0.9","0.9","0.71","0.71","0.71","0.78","0.78","0.78","0.81","0.81","0.81","0.77","0.77","0.77","0.81","0.81","0.81","0.8","0.8","0.8","0.79","0.79","0.79","0.79","0.79","0.79","0.6","0.6","0.6"
"1130","0.87","0.87","0.87","0.71","0.71","0.71","0.79","0.79","0.79","0.88","0.88","0.88","0.7","0.7","0.7","0.9","0.9","0.9","0.73","0.73","0.73","0.82","0.82","0.82","0.83","0.83","0.83","0.62","0.62","0.62"
"1140","0.87","0.87","0.87","0.74","0.74","0.74","0.71","0.71","0.71","0.76","0.76","0.76","0.81","0.81","0.81","0.83","0.83","0.83","0.86","0.86","0.86","0.8","0.8","0.8","0.81","0.81","0.81","0.75","0.75","0.75"
"1150","0.87","0.87","0.87","0.69","0.69","0.69","0.79","0.79","0.79","0.86","0.86","0.86","0.85","0.85","0.85","0.88","0.88","0.88","0.7","0.7","0.7","0.81","0.81","0.81","0.78","0.78","0.78","0.67","0.67","0.67"
"1160","0.85","0.85","0.85","0.75","0.75","0.75","0.77","0.77","0.77","0.88","0.88","0.88","0.79","0.79","0.79","0.8","0.8","0.8","0.79","0.79","0.79","0.77","0.77","0.77","0.78","0.78","0.78","0.65","0.65","0.65"
"1170","0.84","0.84","0.84","0.82","0.82","0.82","0.72","0.72","0.72","0.83","0.83","0.83","0.79","0.79","0.79","0.82","0.82","0.82","0.79","0.79","0.79","0.82","0.82","0.82","0.79","0.79","0.79","0.67","0.67","0.67"
"1180","0.95","0.95","0.95","0.79","0.79","0.79","0.77","0.77","0.77","0.89","0.89","0.89","0.77","0.77","0.77","0.83","0.83","0.83","0.85","0.85","0.85","0.8","0.8","0.8","0.79","0.79","0.79","0.76","0.76","0.76"
"1190","0.86","0.86","0.86","0.79","0.79","0.79","0.81","0.81","0.81","0.89","0.89","0.89","0.8","0.8","0.8","0.83","0.83","0.83","0.76","0.76","0.76","0.79","0.79","0.79","0.88","0.88","0.88","0.72","0.72","0.72"
"1200","0.85","0.85","0.85","0.77","0.77","0.77","0.86","0.86","0.86","0.88","0.88","0.88","0.8","0.8","0.8","0.86","0.86","0.86","0.77","0.77","0.77","0.77","0.77","0.77","0.83","0.83","0.83","0.72","0.72","0.72"
"1210","0.88","0.88","0.88","0.76","0.76","0.76","0.82","0.82","0.82","0.84","0.84","0.84","0.77","0.77","0.77","0.87","0.87","0.87","0.81","0.81","0.81","0.79","0.79","0.79","0.83","0.83","0.83","0.68","0.68","0.68"
"1220","0.9","0.9","0.9","0.74","0.74","0.74","0.85","0.85","0.85","0.9","0.9","0.9","0.84","0.84","0.84","0.83","0.83","0.83","0.82","0.82","0.82","0.87","0.87","0.87","0.87","0.87","0.87","0.74","0.74","0.74"
"1230","0.91","0.91","0.91","0.67","0.67","0.67","0.76","0.76","0.76","0.9","0.9","0.9","0.82","0.82","0.82","0.79","0.79","0.79","0.83","0.83","0.83","0.83","0.83","0.83","0.86","0.86","0.86","0.79","0.79","0.79"
"1240","0.96","0.96","0.96","0.8","0.8","0.8","0.75","0.75","0.75","0.87","0.87","0.87","0.79","0.79","0.79","0.78","0.78","0.78","0.85","0.85","0.85","0.9","0.9","0.9","0.87","0.87","0.87","0.73","0.73","0.73"
"1250","0.92","0.92","0.92","0.79","0.79","0.79","0.8","0.8","0.8","0.84","0.84","0.84","0.82","0.82","0.82","0.92","0.92","0.92","0.8","0.8","0.8","0.91","0.91","0.91","0.91","0.91","0.91","0.71","0.71","0.71"
"1260","0.85","0.85","0.85","0.86","0.86","0.86","0.81","0.81","0.81","0.89","0.89","0.89","0.77","0.77","0.77","0.76","0.76","0.76","0.85","0.85","0.85","0.88","0.88","0.88","0.91","0.91","0.91","0.77","0.77","0.77"
"1270","0.89","0.89","0.89","0.7","0.7","0.7","0.84","0.84","0.84","0.89","0.89","0.89","0.82","0.82","0.82","0.87","0.87","0.87","0.84","0.84","0.84","0.84","0.84","0.84","0.89","0.89","0.89","0.76","0.76","0.76"
"1280","0.91","0.91","0.91","0.8","0.8","0.8","0.8","0.8","0.8","0.9","0.9","0.9","0.85","0.85","0.85","0.84","0.84","0.84","0.8","0.8","0.8","0.86","0.86","0.86","0.87","0.87","0.87","0.73","0.73","0.73"
"1290","0.92","0.92","0.92","0.85","0.85","0.85","0.86","0.86","0.86","0.89","0.89","0.89","0.85","0.85","0.85","0.86","0.86","0.86","0.83","0.83","0.83","0.87","0.87","0.87","0.89","0.89","0.89","0.77","0.77","0.77"
"1300","0.86","0.86","0.86","0.82","0.82","0.82","0.82","0.82","0.82","0.91","0.91","0.91","0.85","0.85","0.85","0.88","0.88","0.88","0.83","0.83","0.83","0.84","0.84","0.84","0.87","0.87","0.87","0.74","0.74","0.74"
"1310","0.91","0.91","0.91","0.74","0.74","0.74","0.83","0.83","0.83","0.89","0.89","0.89","0.85","0.85","0.85","0.91","0.91","0.91","0.8","0.8","0.8","0.83","0.83","0.83","0.86","0.86","0.86","0.76","0.76","0.76"
"1320","0.88","0.88","0.88","0.78","0.78","0.78","0.8","0.8","0.8","0.86","0.86","0.86","0.85","0.85","0.85","0.88","0.88","0.88","0.85","0.85","0.85","0.92","0.92","0.92","0.89","0.89","0.89","0.68","0.68","0.68"
"1330","0.93","0.93","0.93","0.81","0.81","0.81","0.86","0.86","0.86","0.87","0.87","0.87","0.83","0.83","0.83","0.92","0.92","0.92","0.89","0.89","0.89","0.83","0.83","0.83","0.8","0.8","0.8","0.79","0.79","0.79"
"1340","0.94","0.94","0.94","0.82","0.82","0.82","0.89","0.89","0.89","0.84","0.84","0.84","0.85","0.85","0.85","0.86","0.86","0.86","0.88","0.88","0.88","0.9","0.9","0.9","0.91","0.91","0.91","0.79","0.79","0.79"
"1350","0.94","0.94","0.94","0.78","0.78","0.78","0.89","0.89","0.89","0.86","0.86","0.86","0.86","0.86","0.86","0.91","0.91","0.91","0.9","0.9","0.9","0.88","0.88","0.88","0.82","0.82","0.82","0.8","0.8","0.8"
"1360","0.93","0.93","0.93","0.79","0.79","0.79","0.83","0.83","0.83","0.88","0.88","0.88","0.84","0.84","0.84","0.92","0.92","0.92","0.79","0.79","0.79","0.9","0.9","0.9","0.89","0.89","0.89","0.8","0.8","0.8"
"1370","0.97","0.97","0.97","0.84","0.84","0.84","0.94","0.94","0.94","0.94","0.94","0.94","0.87","0.87","0.87","0.9","0.9","0.9","0.85","0.85","0.85","0.75","0.75","0.75","0.87","0.87","0.87","0.76","0.76","0.76"
"1380","0.93","0.93","0.93","0.81","0.81","0.81","0.86","0.86","0.86","0.88","0.88","0.88","0.78","0.78","0.78","0.87","0.87","0.87","0.86","0.86","0.86","0.87","0.87","0.87","0.86","0.86","0.86","0.75","0.75","0.75"
"1390","0.92","0.92","0.92","0.82","0.82","0.82","0.92","0.92","0.92","0.89","0.89","0.89","0.91","0.91","0.91","0.88","0.88","0.88","0.92","0.92","0.92","0.93","0.93","0.93","0.88","0.88","0.88","0.83","0.83","0.83"
"1400","0.93","0.93","0.93","0.82","0.82","0.82","0.87","0.87","0.87","0.92","0.92","0.92","0.84","0.84","0.84","0.86","0.86","0.86","0.85","0.85","0.85","0.84","0.84","0.84","0.91","0.91","0.91","0.75","0.75","0.75"
"1410","0.88","0.88","0.88","0.86","0.86","0.86","0.85","0.85","0.85","0.93","0.93","0.93","0.89","0.89","0.89","0.85","0.85","0.85","0.89","0.89","0.89","0.91","0.91","0.91","0.88","0.88","0.88","0.84","0.84","0.84"
"1420","0.93","0.93","0.93","0.77","0.77","0.77","0.82","0.82","0.82","0.92","0.92","0.92","0.84","0.84","0.84","0.92","0.92","0.92","0.85","0.85","0.85","0.85","0.85","0.85","0.85","0.85","0.85","0.81","0.81","0.81"
"1430","0.96","0.96","0.96","0.81","0.81","0.81","0.85","0.85","0.85","0.91","0.91","0.91","0.9","0.9","0.9","0.94","0.94","0.94","0.83","0.83","0.83","0.86","0.86","0.86","0.96","0.96","0.96","0.79","0.79","0.79"
"1440","0.93","0.93","0.93","0.81","0.81","0.81","0.87","0.87","0.87","0.87","0.87","0.87","0.84","0.84","0.84","0.86","0.86","0.86","0.95","0.95","0.95","0.89","0.89","0.89","0.89","0.89","0.89","0.81","0.81","0.81"
"1450","0.95","0.95","0.95","0.81","0.81","0.81","0.89","0.89","0.89","0.89","0.89","0.89","0.9","0.9","0.9","0.9","0.9","0.9","0.83","0.83","0.83","0.88","0.88","0.88","0.94","0.94","0.94","0.85","0.85","0.85"
"1460","0.95","0.95","0.95","0.84","0.84","0.84","0.82","0.82","0.82","0.93","0.93","0.93","0.91","0.91","0.91","0.96","0.96","0.96","0.94","0.94","0.94","0.87","0.87","0.87","0.9","0.9","0.9","0.71","0.71","0.71"
"1470","0.92","0.92","0.92","0.81","0.81","0.81","0.83","0.83","0.83","0.91","0.91","0.91","0.91","0.91","0.91","0.89","0.89","0.89","0.87","0.87","0.87","0.92","0.92","0.92","0.91","0.91","0.91","0.8","0.8","0.8"
"1480","0.89","0.89","0.89","0.84","0.84","0.84","0.91","0.91","0.91","0.96","0.96","0.96","0.84","0.84","0.84","0.9","0.9","0.9","0.94","0.94","0.94","0.95","0.95","0.95","0.89","0.89","0.89","0.84","0.84","0.84"
"1490","0.95","0.95","0.95","0.86","0.86","0.86","0.85","0.85","0.85","0.9","0.9","0.9","0.93","0.93","0.93","0.92","0.92","0.92","0.86","0.86","0.86","0.96","0.96","0.96","0.93","0.93","0.93","0.89","0.89","0.89"
"1500","0.92","0.92","0.92","0.79","0.79","0.79","0.89","0.89","0.89","0.95","0.95","0.95","0.9","0.9","0.9","0.93","0.93","0.93","0.82","0.82","0.82","0.89","0.89","0.89","0.93","0.93","0.93","0.83","0.83","0.83"
"1510","0.9","0.9","0.9","0.78","0.78","0.78","0.89","0.89","0.89","0.87","0.87","0.87","0.89","0.89","0.89","0.85","0.85","0.85","0.86","0.86","0.86","0.91","0.91","0.91","0.9","0.9","0.9","0.85","0.85","0.85"
"1520","0.94","0.94","0.94","0.82","0.82","0.82","0.93","0.93","0.93","0.91","0.91","0.91","0.94","0.94","0.94","0.92","0.92","0.92","0.91","0.91","0.91","0.91","0.91","0.91","0.91","0.91","0.91","0.81","0.81","0.81"

==> qrdqn/data/qrdqn_ours_score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.4043855667114258,0.07710530690660189,1.4814908736180277,1.327280259804824,1.4008129849379682,0.10622512536037051,1.5070381102983388,1.2945878595775977
20000,1.4790180563926696,0.10633797179644992,1.5853560281891195,1.3726800845962197,1.4216974558329287,0.16020037863154238,1.5818978344644712,1.2614970772013863
30000,1.798499870300293,0.08790522330962118,1.8864050936099142,1.7105946469906719,1.6941905379869708,0.10196032249944001,1.796150860486411,1.5922302154875307
40000,1.8843382596969604,0.0633424875999097,1.9476807472968702,1.8209957720970507,1.7697615765398726,0.06444254732799284,1.8342041238678655,1.7053190292118798
50000,1.9538669109344482,0.06922412817143346,2.0230910391058816,1.8846427827630148,1.8378961194083423,0.060637023311611915,1.898533142719954,1.7772590960967305
60000,2.0464303493499756,0.11921349487526095,2.1656438442252366,1.9272168544747146,1.9534319876986093,0.06603990766567709,2.0194718953642865,1.8873920800329322
70000,2.161135971546173,0.14252453219573424,2.3036605037419076,2.0186114393504386,2.0871087096400833,0.068678764223226,2.155787473863309,2.0184299454168575
80000,2.327135920524597,0.16849556811627467,2.4956314886408717,2.1586403524083226,2.231967898574429,0.08606685988757312,2.3180347584620025,2.1459010386868558
90000,2.4800277233123778,0.17762863487798325,2.657656358190361,2.3023990884343943,2.365915004560545,0.09923498985029533,2.46514999441084,2.26668001471025
100000,2.667554521560669,0.1981882547268181,2.8657427762874867,2.469366266833851,2.5224498496086034,0.11712886658932957,2.639578716197933,2.4053209830192737
110000,2.8727113246917724,0.23077415232734286,3.1034854770191154,2.6419371723644294,2.8028217462246845,0.1361747328985855,2.93899647912327,2.666647013326099
120000,3.0284385204315187,0.23654550428682686,3.2649840247183457,2.7918930161446918,3.0897209455334114,0.14753215594217806,3.2372531014755896,2.942188789591233
130000,3.1627060890197756,0.21592642172743562,3.3786325107472113,2.94677966729234,3.306230584935104,0.14405319926791804,3.4502837842030223,3.162177385667186
140000,3.3140170574188232,0.2025300286969234,3.5165470861157466,3.1114870287219,3.566836865475216,0.15258632165849875,3.7194231871337147,3.414250543816717
150000,3.429160809516907,0.2055606043407158,3.6347214138576227,3.223600205176191,3.8152784244225417,0.1696887259821408,3.9849671504046826,3.645589698440401
160000,3.522917461395264,0.20083011830475506,3.723747579700019,3.3220873430905087,4.0158134087419395,0.1678451738659761,4.183658582607916,3.8479682348759634
170000,3.615775299072266,0.20390401722677795,3.8196793162990437,3.411871281845488,4.194421029281097,0.16251948580072045,4.356940515081817,4.031901543480377
180000,3.6916601419448853,0.20330336257832604,3.8949635045232114,3.4883567793665593,4.33039015526131,0.1487055635800496,4.47909571884136,4.18168459168126
190000,3.773739218711853,0.20474218306047717,3.97848140177233,3.568997035651376,4.457929288700257,0.14520610226906153,4.603135390969318,4.312723186431195
200000,3.847923445701599,0.20337451230435352,4.051297958005953,3.6445489333972456,4.540932639782499,0.14762707473283568,4.688559714515335,4.393305565049663
210000,3.9171475648880003,0.19826402195516138,4.1154115868431616,3.718883542932839,4.617888601049214,0.14947391476261254,4.7673625158118265,4.468414686286601
220000,3.981031608581543,0.20970121272143272,4.1907328213029755,3.7713303958601103,4.692264387828335,0.1725315339368449,4.864795921765181,4.51973285389149
230000,4.031671404838562,0.20588501572694137,4.237556420565503,3.8257863891116206,4.759677019613176,0.17862239084904719,4.938299410462223,4.581054628764129
240000,4.087121295928955,0.2116963036165894,4.298817599545544,3.8754249923123654,4.814233948750761,0.18567740045989176,4.999911349210653,4.628556548290869
250000,4.137108063697815,0.20875653505922095,4.345864598757036,3.9283515286385935,4.876796037455264,0.18844508654032968,5.065241123995594,4.688350950914935
260000,4.188891434669495,0.2269433536413207,4.415834788310816,3.9619480810281744,4.953291480416609,0.20255196909861153,5.1558434495152206,4.750739511317997
270000,4.240408515930175,0.23821920254371695,4.478627718473892,4.002189313386459,5.017733299553448,0.21118768441891556,5.228920983972364,4.806545615134532
280000,4.289405870437622,0.2547746128594651,4.544180483297087,4.034631257578157,5.091586073284396,0.21774544215475664,5.309331515439152,4.87384063112964
290000,4.350596380233765,0.2777894927061507,4.628385872939916,4.072806887527614,5.156862501999177,0.2165769972109023,5.373439499210079,4.9402855047882746
300000,4.4029943466186525,0.3011782214490115,4.704172568067664,4.101816125169641,5.2292751621807,0.21538846248830812,5.444663624669008,5.013886699692392
310000,4.4563206195831295,0.30433633033151714,4.7606569499146465,4.151984289251613,5.294643063016261,0.22545421209463432,5.520097275110896,5.069188850921627
320000,4.502326774597168,0.3227779681026782,4.825104742699846,4.1795488064944895,5.35489164511205,0.20635706761335795,5.561248712725408,5.148534577498692
330000,4.555755233764648,0.32864679533522606,4.884402029099874,4.227108438429422,5.429924724146611,0.21134394425579375,5.641268668402405,5.218580779890817
340000,4.60942063331604,0.3347304491294572,4.944151082445497,4.274690184186582,5.489543705736204,0.21452790927583443,5.7040716150120385,5.275015796460369
350000,4.668552732467651,0.35692032472634977,5.0254730571940005,4.3116324077413015,5.574277955079021,0.2234013353498438,5.7976792904288645,5.350876619729177
360000,4.7242820262908936,0.36547643933124513,5.089758465622139,4.358805586959648,5.649693676052121,0.22875626697072987,5.878449943022851,5.420937409081391
370000,4.786870813369751,0.38815960042171116,5.175030413791462,4.398711212948039,5.740652222559035,0.23852148683891622,5.979173709397951,5.502130735720119
380000,4.8752134323120115,0.4305865243860467,5.305799956698058,4.444626907925965,5.83493681748301,0.26300786724095093,6.097944684723961,5.571928950242059
390000,4.945594739913941,0.44044658405550274,5.386041323969444,4.505148155858437,5.925983540980715,0.26460423935757654,6.190587780338292,5.661379301623138
400000,5.0300946712493895,0.4646395376997016,5.494734208949091,4.565455133549688,6.0057128713316015,0.2725796266193599,6.278292497950962,5.733133244712241
410000,5.108189868927002,0.48609491359287715,5.594284782519879,4.622094955334124,6.09305133670832,0.2921473346088462,6.385198671317166,5.8009040020994735
420000,5.187238693237305,0.4974834349444914,5.684722128181796,4.689755258292814,6.1965467671415135,0.30443411140620935,6.500980878547723,5.892112655735304
430000,5.27060866355896,0.5196215087262459,5.790230172285206,4.750987154832714,6.2853483142447955,0.33366750870169865,6.619015822946494,5.951680805543097
440000,5.357871675491333,0.5136272567492612,5.871498932240595,4.844244418742072,6.390735315341017,0.33986581363799045,6.730601128979007,6.050869501703026
450000,5.442064523696899,0.5267392287794754,5.968803752476375,4.915325294917424,6.470850623063899,0.35099564189803817,6.821846264961937,6.119854981165861
460000,5.524030590057373,0.544982565566488,6.069013155623861,4.9790480244908855,6.54835931627674,0.3729648319452773,6.921324148222018,6.175394484331463
470000,5.6111243724822994,0.5467387291786237,6.157863101660923,5.064385643303676,6.621210397694796,0.37558822178234924,6.996798619477145,6.245622175912446
480000,5.690493059158325,0.5392940966345916,6.229787155792917,5.1511989625237335,6.689120471142371,0.3598551536188566,7.048975624761228,6.3292653175235145
490000,5.75838041305542,0.5367328395395562,6.295113252594976,5.221647573515864,6.744756635192426,0.36014908393766476,7.104905719130091,6.384607551254762
500000,5.825402736663818,0.5386338620609838,6.364036598724802,5.286768874602835,6.800263491870273,0.35666287546540604,7.156926367335679,6.443600616404867
510000,5.906712532043457,0.5396709105449088,6.446383442588366,5.367041621498548,6.859372696650553,0.3235427809177076,7.18291547756826,6.535829915732846
520000,5.9768797874450685,0.5418502356120213,6.51873002305709,5.435029551833047,6.897389006393327,0.32360257172881146,7.220991578122138,6.573786434664516
530000,6.037995862960815,0.5408927765831113,6.578888639543926,5.497103086377704,6.941231729450751,0.31965927969988306,7.260891009150634,6.621572449750867
540000,6.117289876937866,0.54110811563745,6.658397992575316,5.576181761300416,6.989793624911213,0.29251417914061634,7.28230780405183,6.697279445770596
550000,6.1834742546081545,0.5542425839926487,6.737716838600803,5.629231670615506,7.024920708994506,0.2877330750138593,7.312653784008365,6.737187633980646
560000,6.24235954284668,0.5569218876861542,6.799281430532834,5.685437655160526,7.055544784503485,0.281017590087351,7.3365623745908355,6.774527194416134
570000,6.29474835395813,0.5601010530293763,6.854849406987506,5.734647300928754,7.085249696473545,0.2701984257034291,7.355448122176973,6.815051270770116
580000,6.34197096824646,0.5602649537169594,6.9022359219634195,5.7817060145295,7.116231945040056,0.26686393404379893,7.383095879083855,6.849368010996257
590000,6.404543018341064,0.5613369516793612,6.965879970020425,5.843206066661703,7.165666551679742,0.26318339177241384,7.428849943452156,6.9024831599073275
600000,6.465053462982178,0.5688809245326168,7.033934387514795,5.896172538449561,7.187447655044986,0.2783361893524622,7.465783844397448,6.909111465692524
610000,6.515770196914673,0.5712707291237841,7.087040926038457,5.944499467790889,7.19672818966302,0.2779016554631815,7.474629845126201,6.918826534199838
620000,6.574970054626465,0.5693555225233728,7.1443255771498375,6.005614532103092,7.225698227796468,0.2652831090952515,7.4909813368917195,6.960415118701217
630000,6.633258962631226,0.562990955604475,7.196249918235701,6.070268007026751,7.247695054492975,0.24510824713588683,7.492803301628862,7.002586807357088
640000,6.696546649932861,0.557881421094069,7.25442807102693,6.138665228838792,7.27352610163715,0.27472645457527095,7.548252556212421,6.998799647061879
650000,6.752239561080932,0.5602058829157424,7.312445443996674,6.19203367816519,7.304109022652251,0.2739315302418586,7.57804055289411,7.030177492410393
660000,6.808032274246216,0.5527630954231484,7.360795369669364,6.255269178823068,7.345074075422038,0.26312477298221226,7.60819884840425,7.081949302439826
670000,6.858110618591309,0.545881258322762,7.403991876914071,6.312229360268547,7.3689097569052056,0.24432152892128126,7.613231285826487,7.124588227983924
680000,6.902221727371216,0.5406966795791001,7.442918406950316,6.3615250477921155,7.379457722224811,0.25203052795677783,7.631488250181588,7.127427194268034
690000,6.955765342712402,0.536870642132044,7.492635984844446,6.418894700580358,7.387747768650219,0.2598430467701547,7.647590815420374,7.127904721880064
700000,7.0023108959198,0.5310349983650706,7.533345894284871,6.4712758975547295,7.410868464871513,0.24246892675917758,7.65333739163069,7.168399538112335
710000,7.047396039962768,0.5316976136107344,7.579093653573502,6.515698426352034,7.442893059941667,0.22893953841619977,7.6718325983578675,7.213953521525467
720000,7.098677921295166,0.5296628914862054,7.628340812781371,6.569015029808961,7.463931638392516,0.23047423961911687,7.694405878011633,7.2334573987734
730000,7.145883369445801,0.5313023576470931,7.677185727092894,6.614581011798707,7.484303059340971,0.22742468009336708,7.711727739434338,7.2568783792476035
740000,7.190509462356568,0.5364797315395963,7.726989193896164,6.654029730816972,7.495196064121605,0.21468014251600087,7.709876206637606,7.280515921605604
750000,7.233986186981201,0.526174726737361,7.760160913718562,6.70781146024384,7.508410693958126,0.20412379214401546,7.712534486102141,7.304286901814111
760000,7.272149181365966,0.5278510481978608,7.800000229563827,6.744298133168106,7.507924806633177,0.20105012161421607,7.708974928247393,7.306874685018961
770000,7.315013360977173,0.5328365665202166,7.847849927497389,6.782176794456957,7.5178418616855796,0.2186193898311314,7.736461251516711,7.299222471854448
780000,7.348817777633667,0.5315897757399302,7.8804075533735976,6.817228001893737,7.539068830561983,0.22131300995960865,7.760381840521592,7.3177558206023745
790000,7.382462835311889,0.5354144342253897,7.9178772695372786,6.8470484010865,7.529512389157742,0.21462301723835117,7.744135406396093,7.314889371919391
800000,7.420454835891723,0.5454541143852417,7.965908950276965,6.875000721506481,7.548138124043213,0.22195312820164867,7.770091252244861,7.326184995841564
810000,7.457198905944824,0.5502158992955115,8.007414805240336,6.9069830066493125,7.538138636925796,0.24251021019615845,7.780648847121954,7.295628426729637
820000,7.489121723175049,0.546930564485386,8.036052287660434,6.9421911586896625,7.530171476765696,0.23203232351974892,7.762203800285445,7.298139153245947
830000,7.524621534347534,0.5342194073598218,8.058840941707356,6.990402126987712,7.537103629547578,0.21375468060490252,7.750858310152481,7.323348948942675
840000,7.557499790191651,0.5381970466791898,8.095696836870841,7.019302743512461,7.526538798691365,0.21250288772839715,7.739041686419762,7.314035910962968
850000,7.596849727630615,0.5351941811574822,8.132043908788097,7.0616555464731325,7.540013706849483,0.22640081342084853,7.766414520270332,7.313612893428634
860000,7.629635000228882,0.5347342771510022,8.164369277379885,7.09490072307788,7.53506354495441,0.22470984932584792,7.759773394280257,7.310353695628562
870000,7.6698497295379635,0.5360759896192772,8.205925719157241,7.133773739918686,7.5499355357976885,0.21345124068535484,7.763386776483044,7.336484295112333
880000,7.695799446105957,0.53363183424,8.229431280345956,7.162167611865956,7.544151157758821,0.19771790275618262,7.741869060515004,7.346433255002639
890000,7.726306962966919,0.5257316898128763,8.252038652779795,7.200575273154042,7.543769253788241,0.17736097602464782,7.721130229812889,7.366408277763593
900000,7.754021692276001,0.5272809945596866,8.281302686835687,7.226740697716314,7.547372386508668,0.15516593586226632,7.702538322370934,7.392206450646402
910000,7.789628410339356,0.520856295870925,8.31048470621028,7.2687721144684305,7.567563710750075,0.126917762745102,7.694481473495177,7.440645948004972
920000,7.82321400642395,0.5179827240398486,8.3411967304638,7.305231282384102,7.577800995427028,0.14066788371068312,7.718468879137711,7.437133111716345
930000,7.857097387313843,0.5115329820575335,8.368630369371376,7.345564405256309,7.5789627933559744,0.1458840209864882,7.724846814342462,7.433078772369487
940000,7.8869414806365965,0.5092717122918333,8.39621319292843,7.377669768344763,7.578241128393929,0.14296692919511442,7.721208057589043,7.4352741991988145
950000,7.913727045059204,0.5087753705568986,8.422502415616103,7.404951674502305,7.57163219638778,0.15282799154640558,7.724460187934185,7.418804204841375
960000,7.943780708312988,0.5057952698600187,8.449575978173007,7.437985438452969,7.577572948771982,0.15888119790567834,7.73645414667766,7.418691750866303
970000,7.970461082458496,0.5006392054726357,8.471100287931131,7.46982187698586,7.581240721955436,0.15165132876441392,7.73289205071985,7.429589393191022
980000,7.995113897323608,0.4986325593665261,8.493746456690134,7.496481337957082,7.578092002320654,0.17029851523739103,7.748390517558045,7.4077934870832625
990000,8.024636030197144,0.487722911097944,8.512358941295087,7.536913119099199,7.596943628237253,0.16177170987426046,7.7587153381115135,7.435171918362992
1000000,8.053740167617798,0.48579426428483835,8.539534431902636,7.5679459033329595,7.60614975173597,0.16884377819541493,7.774993529931384,7.437305973540555


==> qrdqn/data/qrdqn_ours_success_rate.csv <==
task,success_rate
Collect coal,2.0582662069795292
Collect diamond,0.0
Collect drink,54.861671161318874
Collect iron,0.0021649707728945656
Collect sapling,93.58378162466663
Collect stone,9.84315400639695
Collect wood,89.11811974654294
Defeat skeleton,1.40275319333518
Defeat zombie,52.26566583092914
Eat cow,40.54783870672993
Eat plant,0.01916792369562629
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,0.11140112071164372
Make stone sword,0.08998184939758236
Make wood pickaxe,40.31904653969829
Make wood sword,44.14164202526494
Place furnace,0.11360398467911333
Place plant,91.6131095115203
Place stone,7.43250484737906
Place table,81.79494954126484
Wake up,88.2712594506547


==> qrdqn/data/qrdqn_ours_v2_score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.441549813747406,0.0806085036081527,1.5221583173555588,1.3609413101392533,1.3966048341754072,0.14840983844052183,1.545014672615929,1.2481949957348852
20000,1.491715168952942,0.1074056152519395,1.5991207842048816,1.3843095537010024,1.435063230251723,0.0774626758248962,1.5125259060766192,1.3576005544268268
30000,1.8303499579429627,0.1199330325793118,1.9502829905222745,1.710416925363651,1.7057504992579022,0.057613989631402115,1.7633644888893043,1.6481365096265002
40000,1.9182201027870178,0.11652948160844469,2.0347495843954624,1.801690621178573,1.802054366107552,0.04820110424566045,1.8502554703532126,1.7538532618618916
50000,1.9694747447967529,0.126515446325013,2.095990191121766,1.8429592984717398,1.8860859567472663,0.056945601570101936,1.9430315583173683,1.8291403551771643
60000,2.041807472705841,0.12758053469112754,2.1693880073969685,1.9142269380147134,1.9920711683231953,0.07574222487714397,2.067813393200339,1.9163289434460513
70000,2.154651236534119,0.1293565864856377,2.2840078230197567,2.025294650048481,2.114243718375268,0.09076020637094759,2.205003924746215,2.0234835120043204
80000,2.331426477432251,0.15445239074496456,2.4858788681772155,2.1769740866872866,2.2603046825763977,0.10265097555059587,2.3629556581269937,2.1576537070258017
90000,2.5160965442657472,0.1786571742175899,2.6947537184833372,2.3374393700481573,2.4046551868069015,0.12346708155838569,2.528122268365287,2.281188105248516
100000,2.7323601961135866,0.22411988804082802,2.9564800841544145,2.5082403080727587,2.5624806390478496,0.13235112344630953,2.694831762494159,2.43012951560154
110000,2.9439196825027465,0.22703621610708996,3.1709558986098365,2.7168834663956565,2.8436630633682176,0.1494129795983108,2.9930760429665284,2.694250083769907
120000,3.1047210693359375,0.2191660589372135,3.323887128273151,2.885555010398724,3.1325574491002786,0.15111392769726487,3.2836713767975434,2.9814435214030137
130000,3.2692662954330443,0.22449343869572067,3.4937597341287647,3.044772856737324,3.3554411509587134,0.15400028588627182,3.5094414368449853,3.2014408650724415
140000,3.3958744049072265,0.24047531691945276,3.6363497218266794,3.1553990879877736,3.5897313190406392,0.1763472381536716,3.766078557194311,3.4133840808869675
150000,3.4881195068359374,0.2322034345665064,3.720322941402444,3.255916072269431,3.8028750356182344,0.16492464139580187,3.9677996770140362,3.6379503942224325
160000,3.5675692558288574,0.2284332553111739,3.7960025111400313,3.3391360005176836,3.9982335701110956,0.16846817768123265,4.166701747792328,3.829765392429863
170000,3.668801474571228,0.20596371706871633,3.8747651916399444,3.4628377575025113,4.176035255341169,0.15079914878878273,4.326834404129952,4.025236106552387
180000,3.737573432922363,0.1996373328339899,3.937210765756353,3.5379361000883733,4.30337974399706,0.13971606122920896,4.443095805226269,4.163663682767851
190000,3.833684206008911,0.22107251659115748,4.054756722600069,3.612611689417754,4.427128260131916,0.13937642702002895,4.566504687151944,4.287751833111887
200000,3.894356393814087,0.2166620264426301,4.111018420256717,3.6776943673714566,4.506653105886836,0.14014132402484508,4.646794429911681,4.366511781861991
210000,3.9523090600967405,0.2277034446411185,4.180012504737859,3.724605615455622,4.564857248458651,0.14391757243179815,4.708774820890449,4.420939676026853
220000,4.013726377487183,0.2311928370057956,4.244919214492978,3.7825335404813876,4.634298881456781,0.14424614699406574,4.778545028450846,4.490052734462715
230000,4.06861834526062,0.23648977075361166,4.305108116014232,3.832128574507008,4.706828817822869,0.16521790107350817,4.872046718896377,4.54161091674936
240000,4.124873805046081,0.23406332851924538,4.358937133565327,3.890810476526836,4.78229331075614,0.17531691186474654,4.957610222620887,4.606976398891393
250000,4.171197152137756,0.22912685006265315,4.400324002200409,3.942070302075103,4.869983154999391,0.19064837745661298,5.060631532456004,4.679334777542778
260000,4.220698523521423,0.23429915809842117,4.454997681619845,3.986399365423002,4.949438674067857,0.20159757049802945,5.151036244565887,4.747841103569828
270000,4.267991733551026,0.241492167603265,4.50948390115429,4.026499565947761,5.015624731776815,0.19948507712040178,5.215109808897217,4.816139654656413
280000,4.320801162719727,0.24922442240128143,4.570025585121009,4.071576740318445,5.108942905609925,0.22772217558969002,5.336665081199615,4.881220730020234
290000,4.3859534740448,0.2541485890187032,4.640102063063503,4.131804885026097,5.188946978712378,0.2171862051641482,5.406133183876526,4.9717607735482305
300000,4.453723335266114,0.25572822838330506,4.709451563649418,4.197995106882809,5.28267088225092,0.21452027256664327,5.497191154817563,5.0681506096842766
310000,4.5298491477966305,0.2672670581309884,4.797116205927619,4.262582089665642,5.396631842002675,0.20624157903176082,5.6028734210344355,5.190390262970914
320000,4.602821350097656,0.2738313784391567,4.876652728536813,4.328989971658499,5.490853162663654,0.2268892557400392,5.7177424184036925,5.263963906923615
330000,4.685106420516968,0.2945220917474767,4.979628512264445,4.390584328769491,5.5864075876427215,0.23593666693948928,5.822344254582211,5.350470920703232
340000,4.772760677337646,0.31267061088168024,5.085431288219326,4.460090066455966,5.683906957140648,0.25938536274953455,5.943292319890182,5.424521594391114
350000,4.84891185760498,0.3098726249712141,5.158784482576194,4.539039232633766,5.787228951238175,0.2520691147574449,6.03929806599562,5.53515983648073
360000,4.928262233734131,0.3145383747905831,5.242800608524714,4.613723858943548,5.899352800081029,0.2688967452581221,6.168249545339151,5.630456054822908
370000,5.008059930801392,0.3330557552915747,5.341115686092967,4.675004175509817,6.006527286493588,0.2738945973703253,6.280421883863913,5.732632689123263
380000,5.087811422348023,0.35231699129534944,5.440128413643372,4.735494431052674,6.110927404887478,0.2668213110523355,6.377748715939814,5.844106093835143
390000,5.18007082939148,0.36836692730465,5.54843775669613,4.81170390208683,6.211586763043281,0.2944056790935211,6.505992442136802,5.917181083949759
400000,5.259204912185669,0.3850896110393414,5.64429452322501,4.874115301146327,6.303778983852645,0.3111773679099394,6.614956351762585,5.992601615942705
410000,5.334104204177857,0.38831561322348446,5.722419817401342,4.945788590954372,6.367009498582804,0.31922325562590864,6.686232754208713,6.047786242956895
420000,5.40366563796997,0.4068283330534431,5.810493971023414,4.996837304916527,6.434424052569431,0.33653132108562595,6.770955373655057,6.097892731483806
430000,5.477426195144654,0.40905300043241727,5.8864791955770706,5.068373194712237,6.509731788627411,0.33720371992088016,6.846935508548291,6.172528068706531
440000,5.543477535247803,0.4156582823663522,5.959135817614155,5.127819252881451,6.570737149587015,0.33117076927278405,6.901907918859799,6.239566380314231
450000,5.630972290039063,0.4273819905825653,6.058354280621629,5.203590299456497,6.650844865939878,0.3346480133246834,6.985492879264561,6.316196852615195
460000,5.703265380859375,0.43155896612899025,6.134824346988365,5.271706414730385,6.721353662311101,0.332066793440647,7.0534204557517475,6.389286868870454
470000,5.785373497009277,0.43349407280394064,6.218867569813217,5.351879424205337,6.798655710468462,0.32491025123568007,7.123565961704142,6.473745459232782
480000,5.857867431640625,0.4502712649468253,6.30813869658745,5.4075961666938,6.857895891491706,0.3239687520491127,7.181864643540819,6.533927139442594
490000,5.928815507888794,0.4517821521810513,6.380597660069846,5.477033355707743,6.910147801715302,0.3197374294242434,7.229885231139546,6.590410372291059
500000,6.004243946075439,0.4623972082932417,6.466641154368681,5.541846737782198,6.974595981464328,0.30968745097784733,7.284283432442176,6.664908530486481
510000,6.082872438430786,0.47155579149443166,6.554428229925217,5.611316646936355,7.03948651369993,0.3081890505240177,7.347675564223947,6.731297463175912
520000,6.14493408203125,0.4712585780618413,6.616192660093092,5.673675503969409,7.083377885157229,0.2879083803277467,7.371286265484976,6.795469504829482
530000,6.2159960746765135,0.4719591320223646,6.687955206698878,5.744036942654149,7.125029567782883,0.26670571077297184,7.391735278555855,6.858323857009911
540000,6.280255126953125,0.46449354982765384,6.7447486767807785,5.815761577125471,7.17241000397606,0.24401505708794893,7.416425061064008,6.928394946888111
550000,6.334831809997558,0.4593861355148617,6.79421794551242,5.875445674482696,7.204389517337951,0.2359438988538736,7.440333416191825,6.968445618484077
560000,6.400001144409179,0.45342059632034615,6.853421740729526,5.946580548088833,7.247776947340723,0.22641866500217553,7.474195612342899,7.021358282338547
570000,6.451494264602661,0.44364267288106124,6.895136937483723,6.007851591721599,7.267191898228421,0.2061864114573437,7.473378309685764,7.061005486771077
580000,6.504793310165406,0.448829697366203,6.953623007531609,6.055963612799203,7.287419843198071,0.19663970951192034,7.484059552709992,7.090780133686151
590000,6.559299039840698,0.44732114162276004,7.006620181463458,6.111977898217938,7.308701129775869,0.17626547169947246,7.4849666014753415,7.132435658076397
600000,6.616082191467285,0.44869483265056503,7.06477702411785,6.16738735881672,7.327648908374648,0.1778287480076939,7.505477656382342,7.1498201603669544
610000,6.659088897705078,0.4454873634015318,7.10457626110661,6.213601534303546,7.334732805354172,0.16789808758002694,7.5026308929341985,7.166834717774145
620000,6.718208122253418,0.43164172908330173,7.14984985133672,6.286566393170116,7.3612972808954735,0.1532596821202904,7.514556963015764,7.208037598775183
630000,6.767379903793335,0.4338002442885131,7.201180148081848,6.333579659504823,7.379381825052408,0.15012121519172175,7.52950304024413,7.229260609860686
640000,6.818361091613769,0.421299223428098,7.239660315041867,6.397061868185672,7.404573435328575,0.1504574556151465,7.555030890943722,7.254115979713428
650000,6.868905401229858,0.41191237684631216,7.2808177780761705,6.456993024383546,7.426992000370859,0.12587965276483803,7.552871653135697,7.301112347606021
660000,6.917410087585449,0.39616748063540763,7.3135775682208575,6.521242606950041,7.434639718928944,0.1272860366845105,7.561925755613454,7.307353682244433
670000,6.962577629089355,0.39736084775062,7.359938476839975,6.565216781338735,7.464247605695775,0.13047388302326685,7.594721488719042,7.3337737226725075
680000,7.012790822982788,0.3882061198740136,7.400996942856802,6.624584703108775,7.4933462595159925,0.10678170558455331,7.600127965100546,7.386564553931439
690000,7.05318284034729,0.38488654316061566,7.438069383507906,6.668296297186674,7.4911024877341035,0.1283981796186821,7.619500667352786,7.362704308115421
700000,7.090441274642944,0.37911804133112126,7.469559315974065,6.711323233311823,7.502028625392789,0.13520106765032525,7.637229693043114,7.3668275577424644
710000,7.129629468917846,0.374205821129353,7.503835290047199,6.7554236477884935,7.513871157258542,0.12671544924392816,7.64058660650247,7.387155708014614
720000,7.181066036224365,0.36256662716947086,7.543632663393836,6.818499409054894,7.534410094697796,0.1156620345948366,7.650072129292632,7.418748060102959
730000,7.2265198707580565,0.3550926655894925,7.581612536347549,6.871427205168564,7.55469362137498,0.126139635667474,7.680833257042455,7.428553985707506
740000,7.258741188049316,0.356785403913448,7.615526591962764,6.901955784135868,7.556493935656794,0.13482821580509216,7.691322151461886,7.421665719851703
750000,7.294491243362427,0.3543844971482583,7.648875740510685,6.940106746214169,7.558168257759519,0.14063212230033195,7.698800380059851,7.417536135459187
760000,7.332995510101318,0.347856666391466,7.680852176492784,6.985138843709852,7.572657868390745,0.14558183598728427,7.718239704378029,7.42707603240346
770000,7.373086166381836,0.3353003570114971,7.708386523393333,7.037785809370339,7.574919096638015,0.13270932997783155,7.707628426615847,7.442209766660183
780000,7.414067602157592,0.3340465346680534,7.748114136825646,7.080021067489539,7.565770557862345,0.14542499656093397,7.711195554423279,7.420345561301412
790000,7.450330972671509,0.33262968316493624,7.782960655836445,7.117701289506573,7.572003758080955,0.1348938950261082,7.706897653107063,7.437109863054847
800000,7.486678838729858,0.33009224093244205,7.816771079662301,7.156586597797416,7.575361860718999,0.12952299728036037,7.704884857999359,7.445838863438639
810000,7.522028923034668,0.3342128764098853,7.856241799444553,7.187816046624783,7.579881158715142,0.11922314443831365,7.699104303153455,7.460658014276828
820000,7.550187587738037,0.3305156104028244,7.8807031981408615,7.219671977335213,7.561503151962794,0.11987286115556657,7.681376013118361,7.441630290807228
830000,7.5849672794342045,0.3273932869944063,7.91236056642861,7.257573992439799,7.552701138523853,0.1213883686383939,7.674089507162247,7.431312769885459
840000,7.612560129165649,0.32330666611524245,7.935866795280892,7.2892534630504064,7.5480232322082,0.13478051765725113,7.682803749865451,7.4132427145509485
850000,7.642700719833374,0.32871884640023086,7.971419566233605,7.313981873433143,7.5453163315846865,0.1429060666175808,7.688222398202267,7.402410264967106
860000,7.67845573425293,0.32859174051319684,8.007047474766127,7.349863993739733,7.539307314817475,0.15336196343330033,7.692669278250776,7.385945351384175
870000,7.707342433929443,0.33279973736774005,8.040142171297184,7.374542696561703,7.53191346034168,0.1481364073155304,7.68004986765721,7.383777053026149
880000,7.738301563262939,0.341730326906391,8.08003189016933,7.396571236356548,7.5391102242355315,0.14902755350187155,7.688137777737403,7.39008267073366
890000,7.769023799896241,0.33713383596089097,8.106157635857132,7.431889963935349,7.559563582983337,0.15220209908035706,7.711765682063694,7.40736148390298
900000,7.801396703720092,0.3307239442733871,8.13212064799348,7.470672759446705,7.575134581960553,0.18891065301253818,7.764045234973091,7.386223928948015
910000,7.830481910705567,0.3311231016855519,8.161605012391119,7.4993588090200145,7.581225043697769,0.176746506325513,7.7579715500232815,7.404478537372256
920000,7.853895092010498,0.33249767768918476,8.186392769699683,7.521397414321314,7.58624724185893,0.16882181244964645,7.755069054308577,7.417425429409284
930000,7.8895172595977785,0.33526426445367136,8.22478152405145,7.5542529951441075,7.616053879116995,0.16734311478655406,7.783396993903549,7.448710764330441
940000,7.919617652893066,0.33371963520045667,8.253337288093523,7.585898017692609,7.634848969141297,0.16684050140139398,7.801689470542691,7.468008467739903
950000,7.9496301174163815,0.33890170939427344,8.288531826810654,7.6107284080221085,7.661755563318346,0.1752826976304683,7.837038260948814,7.486472865687878
960000,7.974155282974243,0.342116867410222,8.316272150384465,7.632038415564021,7.656073762217953,0.17554007377658531,7.831613835994538,7.480533688441367
970000,8.000969171524048,0.33592894786953315,8.336898119393581,7.665040223654515,7.665101818897486,0.19103293223954396,7.85613475113703,7.474068886657942
980000,8.025719356536865,0.3374256139928028,8.363144970529667,7.688293742544062,7.667740376626492,0.1974745656175199,7.865214942244012,7.470265811008972
990000,8.050913333892822,0.3378896734593873,8.388803007352209,7.713023660433435,7.667997557154831,0.1970527312763646,7.865050288431196,7.470944825878466
1000000,8.076529264450073,0.34024163376272315,8.416770898212796,7.73628763068735,7.668149597675919,0.18662749509504314,7.854777092770962,7.481522102580876


==> qrdqn/data/qrdqn_ours_v2_success_rate.csv <==
task,success_rate
Collect coal,1.8049280706810158
Collect diamond,0.0
Collect drink,55.42727066364601
Collect iron,0.004287020403662643
Collect sapling,93.4932472940653
Collect stone,9.872106358154568
Collect wood,89.37320565437456
Defeat skeleton,1.3449959617101943
Defeat zombie,52.69636600805045
Eat cow,44.19386665819224
Eat plant,0.0215946648459797
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,0.09183347086886069
Make stone sword,0.10486583314450662
Make wood pickaxe,41.31522539425598
Make wood sword,45.3031142913058
Place furnace,0.06019823046151912
Place plant,91.42886899249996
Place stone,7.5733175669685355
Place table,81.98401995777556
Wake up,89.01544379195147


==> qrdqn/data/qrdqn_score.csv <==
timesteps,scores_mean,scores_std,scores_mean_plus_std,scores_mean_minus_std,rewards_mean,rewards_std,rewards_mean_plus_std,rewards_mean_minus_std
10000,1.475237786769867,0.13091312831456214,1.606150915084429,1.3443246584553048,1.3895786408945572,0.17659549067169272,1.5661741315662498,1.2129831502228645
20000,1.5019430279731751,0.08972793138593403,1.5916709593591092,1.412215096587241,1.3730734284236115,0.12396992259961005,1.4970433510232215,1.2491035058240014
30000,1.830745553970337,0.15001167900799134,1.9807572329783283,1.6807338749623457,1.6626659452863108,0.08863673277205623,1.7513026780583671,1.5740292125142545
40000,1.9154918670654297,0.12114506515303108,2.0366369322184608,1.7943468019123987,1.747509559316795,0.05582059468052524,1.8033301539973203,1.6916889646362698
50000,1.997484529018402,0.13413866873963295,2.131623197758035,1.8633458602787691,1.83835192701244,0.05038369115296611,1.888735618165406,1.787968235859474
60000,2.1277743577957153,0.15969414717655012,2.2874685049722654,1.9680802106191653,1.966399944066417,0.0744468886390213,2.0408468327054385,1.8919530554273958
70000,2.3412533521652223,0.1624088796413198,2.5036622318065422,2.1788444725239025,2.1256035818895898,0.07854803010205391,2.2041516119916436,2.047055551787536
80000,2.5531336307525634,0.12881448534008416,2.6819481160926477,2.424319145412479,2.2816522758252606,0.07312148048683188,2.3547737563120927,2.2085307953384286
90000,2.7292269229888917,0.11917042191124931,2.848397344900141,2.610056501077642,2.421608594357161,0.07294385286369702,2.494552447220858,2.348664741493464
100000,2.8996252536773683,0.12558658929628932,3.0252118429736576,2.774038664381079,2.551130401264831,0.0816148485505774,2.6327452498154083,2.4695155527142534
110000,3.0108836889266968,0.13504443948134004,3.1459281284080367,2.875839249445357,2.79082171499444,0.10164393859498738,2.892465653589427,2.6891777763994527
120000,3.1069167613983155,0.14542382640117515,3.2523405877994906,2.9614929349971404,3.0339902418555327,0.11027669565392188,3.1442669375094545,2.923713546201611
130000,3.1994787216186524,0.15742107118810114,3.3568997928067534,3.0420576504305514,3.204361809971418,0.12665876072753401,3.3310205706989517,3.077703049243884
140000,3.2550604581832885,0.16130305707651615,3.4163635152598046,3.0937574011067723,3.397853293245153,0.1376828446391266,3.5355361378842796,3.2601704486060266
150000,3.296694254875183,0.1608897129703375,3.4575839678455207,3.1358045419048457,3.569076448573216,0.1345923052232077,3.7036687537964235,3.434484143350008
160000,3.338616156578064,0.14939024810410542,3.4880064046821695,3.1892259084739583,3.7094045639177837,0.1486224126624267,3.85802697658021,3.5607821512553572
170000,3.3669822216033936,0.13620311247258468,3.503185334075978,3.230779109130809,3.7945207214906063,0.15419261544215931,3.9487133369327654,3.640328106048447
180000,3.3936750173568724,0.13479203800980244,3.528467055366675,3.25888297934707,3.854233498133689,0.13455674011166435,3.9887902382453535,3.719676758022025
190000,3.422480273246765,0.13416539762488297,3.556645670871648,3.288314875621882,3.8951075664390187,0.11422349297044732,4.009331059409466,3.780884073468571
200000,3.4415813446044923,0.14000313912582146,3.581584483730314,3.3015782054786706,3.9209217207858424,0.09805673198966253,4.018978452775505,3.82286498879618
210000,3.4547608852386475,0.1453344871359143,3.600095372374562,3.309426398102733,3.9349650210569935,0.10129500528192609,4.03626002633892,3.8336700157750676
220000,3.4713836193084715,0.13509190281802383,3.6064755221264955,3.3362917164904475,3.9634659996014725,0.11403292628449263,4.0774989258859655,3.84943307331698
230000,3.4872629165649416,0.13230641987779554,3.619569336442737,3.354956496687146,3.974977186510755,0.1344552107841133,4.109432397294868,3.8405219757266416
240000,3.5008726596832274,0.1372937443465807,3.638166404029808,3.363578915336647,3.9874724694323,0.1475565993644386,4.135029068796738,3.8399158700678613
250000,3.514259386062622,0.13568554270952743,3.6499449287721495,3.3785738433530943,4.009576110366957,0.1553468513980976,4.164922961765055,3.85422925896886
260000,3.5198773384094237,0.1411673561505171,3.6610446945599406,3.378709982258907,4.013337967466005,0.16909643063435925,4.182434398100364,3.8442415368316456
270000,3.5341989278793333,0.14520355751583205,3.6794024853951655,3.388995370363501,4.040845031430076,0.18069694959826696,4.221541981028343,3.8601480818318095
280000,3.54501953125,0.14271257829569672,3.6877321095456965,3.4023069529543033,4.06253412784893,0.16930776503309614,4.231841892882026,3.8932263628158337
290000,3.562654972076416,0.1432655333581829,3.705920505434599,3.419389438718233,4.101876291023181,0.15943977756357575,4.2613160685867575,3.9424365134596058
300000,3.5781598567962645,0.1445430581364397,3.722702914932704,3.4336167986598247,4.130310814482972,0.15252352963499402,4.282834344117966,3.9777872848479783
310000,3.5891862869262696,0.14003859596081836,3.729224882887088,3.449147690965451,4.165727409662314,0.15026507104730663,4.315992480709621,4.0154623386150075
320000,3.5991856813430787,0.13799726735101533,3.737182948694094,3.4611884139920632,4.193129093389829,0.1454590340542705,4.338588127444099,4.047670059335559
330000,3.607691788673401,0.13974323545919165,3.747435024132592,3.4679485532142094,4.215400468267514,0.12422316454094728,4.339623632808461,4.0911773037265675
340000,3.6154172658920287,0.14030373570446533,3.755721001596494,3.4751135301875635,4.242301226779724,0.1252142191005059,4.36751544588023,4.117087007679219
350000,3.6253692865371705,0.14438306968386155,3.769752356221032,3.480986216853309,4.270911562075868,0.1333637649621853,4.404275327038054,4.137547797113683
360000,3.6327664375305178,0.14728857962998024,3.780055017160498,3.4854778579005377,4.298560773131156,0.12348305580768747,4.422043828938843,4.175077717323468
370000,3.6433765649795533,0.14699160090483948,3.790368165884393,3.4963849640747138,4.316107904445446,0.10956276912579482,4.425670673571241,4.206545135319652
380000,3.652984142303467,0.1482857086735095,3.8012698509769764,3.504698433629957,4.323118402083056,0.10404225175951966,4.427160653842575,4.219076150323536
390000,3.662666749954224,0.14840038935332187,3.8110671393075455,3.514266360600902,4.319557759115257,0.1026930806727995,4.422250839788057,4.216864678442458
400000,3.6791751861572264,0.15089143656551213,3.8300666227227387,3.528283749591714,4.340257969282439,0.10367031764137362,4.443928286923812,4.236587651641065
410000,3.6896126508712768,0.1491939083231084,3.838806559194385,3.5404187425481686,4.353499833340079,0.10231687994486398,4.455816713284943,4.251182953395215
420000,3.697801184654236,0.15068582073476525,3.8484870053890012,3.547115363919471,4.373556835024712,0.11457198846179248,4.488128823486504,4.25898484656292
430000,3.71249680519104,0.1509521259533786,3.8634489311444185,3.5615446792376613,4.403059289518653,0.11420508596142662,4.51726437548008,4.288854203557227
440000,3.7211580514907836,0.1535628173810159,3.8747208688717993,3.567595234109768,4.4276467491926095,0.11830669574953323,4.545953444942143,4.309340053443076
450000,3.7295458555221557,0.1542070394587968,3.8837528949809523,3.575338816063359,4.44254689515952,0.11824284103243668,4.560789736191957,4.324304054127083
460000,3.7368380308151243,0.1508620811783722,3.8877001119934964,3.5859759496367523,4.457267642492563,0.10772983794555022,4.564997480438113,4.349537804547013
470000,3.744501805305481,0.15334577653008732,3.8978475818355682,3.591156028775394,4.459213550182804,0.12395584690392919,4.583169397086733,4.3352577032788755
480000,3.7570454597473146,0.15418162881070702,3.9112270885580216,3.6028638309366077,4.490019212763606,0.13294330205788568,4.6229625148214915,4.357075910705721
490000,3.7702716588974,0.15477263154715298,3.925044290444553,3.6154990273502468,4.513801468199808,0.1299329698743895,4.643734438074198,4.383868498325418
500000,3.780750846862793,0.15400739340863742,3.9347582402714303,3.626743453454156,4.515399265147378,0.12684120699464227,4.642240472142021,4.388558058152736
510000,3.788399267196655,0.15447710425067618,3.942876371447331,3.633922162945979,4.5295388008284405,0.1327770378840688,4.66231583871251,4.396761762944371
520000,3.7984571933746336,0.1560069907464729,3.9544641841211066,3.6424502026281607,4.546693395924742,0.14517676648228733,4.69187016240703,4.401516629442455
530000,3.8066871643066404,0.15938021636349672,3.966067380670137,3.647306947943144,4.549636399437608,0.17203354680132155,4.721669946238929,4.3776028526362865
540000,3.8179550409317016,0.16001386191873337,3.977968902850435,3.657941179012968,4.551725526066234,0.18614317634308403,4.737868702409318,4.365582349723151
550000,3.8266119718551637,0.1592535412313151,3.9858655130864786,3.6673584306238487,4.550555058033938,0.19265679237230074,4.743211850406238,4.357898265661637
560000,3.834900903701782,0.16275657822970677,3.9976574819314887,3.6721443254720754,4.54667858066675,0.20496016658935196,4.751638747256102,4.341718414077398
570000,3.8424885511398315,0.1661472374388049,4.008635788578636,3.6763413137010263,4.560765543348353,0.1930483869239096,4.753813930272263,4.367717156424443
580000,3.850851058959961,0.16835518570187868,4.01920624466184,3.682495873258082,4.562876863825975,0.1805471185167116,4.743423982342687,4.382329745309264
590000,3.8582753896713258,0.16727202373545544,4.025547413406781,3.6910033659358703,4.554411441653372,0.17117650138137344,4.725587943034745,4.383234940271998
600000,3.866741442680359,0.1683741010429991,4.035115543723358,3.6983673416373595,4.567094944139323,0.1689654720616976,4.7360604162010205,4.398129472077626
610000,3.8747941732406614,0.169838541660205,4.0446327149008665,3.7049556315804564,4.573424683501044,0.16355272002119103,4.736977403522236,4.409871963479853
620000,3.8840712308883667,0.16908707691867306,4.05315830780704,3.7149841539696937,4.574923166849406,0.15196170118035632,4.726884868029763,4.42296146566905
630000,3.894840884208679,0.16967080441577537,4.064511688624455,3.7251700797929037,4.5947796140499,0.15018045337836902,4.744960067428269,4.4445991606715305
640000,3.903008222579956,0.17046013765960266,4.073468360239559,3.7325480849203534,4.598221239088533,0.1410562245641027,4.739277463652635,4.45716501452443
650000,3.9152334451675417,0.16992601785885583,4.085159463026398,3.7453074273086857,4.619632598193993,0.12671053280547823,4.746343130999471,4.492922065388515
660000,3.9263511180877684,0.17226996394469593,4.098621082032464,3.7540811541430723,4.655879364059321,0.13271596892135717,4.7885953329806785,4.5231633951379635
670000,3.934893536567688,0.1706660881434505,4.105559624711138,3.7642274484242373,4.6709586434794685,0.1394302797539609,4.81038892323343,4.531528363725507
680000,3.941495895385742,0.17148784810435375,4.112983743490096,3.7700080472813884,4.679988354713565,0.13543848018162602,4.815426834895191,4.544549874531939
690000,3.951684665679932,0.1744395065414138,4.1261241722213455,3.777245159138518,4.701274065373772,0.15216607334572588,4.853440138719498,4.549107992028046
700000,3.9600810289382933,0.1744971182290217,4.134578147167315,3.7855839107092715,4.70405930101276,0.15818319750292914,4.8622424985156885,4.545876103509831
710000,3.966961121559143,0.17694520534208594,4.143906326901229,3.7900159162170572,4.710445294108306,0.1829509688012303,4.893396262909536,4.527494325307075
720000,3.9733808279037475,0.17880589387432338,4.152186721778071,3.794574934029424,4.718900255747391,0.19716885682828927,4.916069112575681,4.521731398919101
730000,3.9770390033721923,0.17989326818245374,4.156932271554646,3.7971457351897384,4.71419117041005,0.18556440488133738,4.899755575291388,4.5286267655287125
740000,3.98512225151062,0.1808369930281403,4.16595924453876,3.8042852584824796,4.74256279549621,0.19576786925591763,4.938330664752128,4.546794926240292
750000,3.993734431266785,0.18200433961956256,4.175738770886348,3.811730091647222,4.749244336659752,0.20789506032928923,4.9571393969890405,4.541349276330463
760000,3.99766366481781,0.1829480805840588,4.180611745401869,3.8147155842337512,4.737009576132554,0.197312337346712,4.934321913479265,4.539697238785842
770000,4.006100749969482,0.18838834336070961,4.1944890933301915,3.8177124066087726,4.7529164191992,0.21139689157552802,4.9643133107747275,4.541519527623672
780000,4.0128175020217896,0.18913829800735793,4.201955800029148,3.8236792040144314,4.756269000340923,0.22025888993956858,4.976527890280492,4.536010110401355
790000,4.02088303565979,0.1890591396857994,4.2099421753455895,3.831823895973991,4.766651954883993,0.21428056054839395,4.980932515432387,4.552371394335599
800000,4.027192759513855,0.19157068365183896,4.2187634431656935,3.8356220758620156,4.782199517377572,0.22606412994998754,5.00826364732756,4.5561353874275845
810000,4.034813594818115,0.1914722220890805,4.226285816907196,3.843341372729035,4.793873321402383,0.21446408472663472,5.0083374061290185,4.579409236675748
820000,4.041809034347534,0.19227598063297016,4.234085014980504,3.849533053714564,4.80008441320811,0.2115159291439061,5.011600342352017,4.588568484064204
830000,4.048258423805237,0.19189897934430733,4.240157403149544,3.8563594444609297,4.801615605094262,0.22400073079042895,5.025616335884691,4.5776148743038325
840000,4.0535094261169435,0.19239494482660832,4.245904370943552,3.8611144812903353,4.7898450750877855,0.2162547821493446,5.00609985723713,4.573590292938441
850000,4.059721326828003,0.19297339901351157,4.252694725841514,3.866747927814491,4.780983885305924,0.20165369750412757,4.982637582810051,4.579330187801796
860000,4.067044019699097,0.19549384264407024,4.262537862343167,3.8715501770550262,4.787768069813484,0.20798554385282,4.995753613666304,4.579782525960663
870000,4.074764704704284,0.19385145429525907,4.268616158999543,3.880913250409025,4.783989838174925,0.1946032780002388,4.978593116175164,4.589386560174686
880000,4.078027606010437,0.19091773921488106,4.268945345225318,3.887109866795556,4.781450575126435,0.18482722620325273,4.966277801329688,4.596623348923182
890000,4.083549118041992,0.1901282049906983,4.2736773230326905,3.8934209130512936,4.785277952383721,0.17555103487625856,4.96082898725998,4.609726917507462
900000,4.087397480010987,0.1910242375681623,4.278421717579149,3.8963732424428246,4.778283154635217,0.1861540358434926,4.9644371904787095,4.592129118791724
910000,4.093564081192016,0.19299487848124833,4.286558959673265,3.900569202710768,4.77189566766885,0.1961762978665178,4.968071965535367,4.575719369802332
920000,4.098542308807373,0.1942655701840887,4.292807878991462,3.904276738623284,4.776362551311051,0.2000296712081882,4.976392222519239,4.576332880102862
930000,4.10357015132904,0.19676362037787776,4.300333771706918,3.9068065309511626,4.786552350300503,0.19868776771826135,4.985240118018764,4.587864582582242
940000,4.109826636314392,0.19863710765086862,4.308463743965261,3.911189528663524,4.798639812054612,0.2106325053852754,5.009272317439887,4.588007306669336
950000,4.116747736930847,0.19798625757243576,4.314733994503283,3.9187614793584116,4.8198556503198535,0.2033436204214801,5.023199270741333,4.616512029898374
960000,4.123654532432556,0.19906903313044283,4.322723565562999,3.924585499302113,4.831144720351042,0.18369550503691345,5.014840225387956,4.647449215314128
970000,4.129456567764282,0.19984189950551864,4.3292984672698,3.9296146682587634,4.839246358150918,0.1986297332641278,5.037876091415046,4.64061662488679
980000,4.135119915008545,0.20057248383606904,4.335692398844614,3.9345474311724757,4.859060965621409,0.2044432055378927,5.063504171159302,4.654617760083516
990000,4.1400408267974855,0.20134523758460945,4.341386064382095,3.938695589212876,4.868058392532166,0.20056501917138828,5.0686234117035545,4.667493373360778
1000000,4.145233750343323,0.20141214923984874,4.346645899583171,3.943821601103474,4.8855228074615225,0.18900771574384642,5.074530523205369,4.696515091717676


==> qrdqn/data/qrdqn_success_rate.csv <==
task,success_rate
Collect coal,0.04262375979548898
Collect diamond,0.0
Collect drink,47.943521337820734
Collect iron,0.0
Collect sapling,90.9685350936636
Collect stone,0.25984950319932876
Collect wood,84.51488693601127
Defeat skeleton,0.3353671644194935
Defeat zombie,25.491895768149522
Eat cow,19.13898273029006
Eat plant,0.011708167204618416
Make iron pickaxe,0.0
Make iron sword,0.0
Make stone pickaxe,0.001965408805031447
Make stone sword,0.001976284584980237
Make wood pickaxe,3.955452693467122
Make wood sword,4.482942758786253
Place furnace,0.0019428793471925395
Place plant,86.76409034711511
Place stone,0.02725243572599329
Place table,69.83789731568423
Wake up,85.28361740386656

